Impact of Network Deployment on the Performance of NCR-assisted Networks

To address the need of coverage enhancement in the fifth generation (5G) of wireless cellular telecommunications, while taking into account possible bottlenecks related to deploying fiber based backhaul (e.g., required cost and time), the 3rd generation partnership project (3GPP) proposed in Release 18 the concept of network-controlled repeaters (NCRs). NCRs enhance previous radio frequency (RF) repeaters by exploring beamforming transmissions controlled by the network through side control information. In this context, this paper introduces the concept of NCR. Furthermore, we present a system level model that allows the performance evaluation of an NCR-assisted network. Finally, we evaluate the network deployment impact on the performance of NCR-assisted networks. As we show, with proper network planning, NCRs can boost the signal to interference-plus-noise ratio (SINR) of the user equipments (UEs) in a poor coverage of a macro base station. Furthermore, celledge UEs and uplink (UL) communications are the ones that benefit the most from the presence of NCRs.

==> figs/plots/data/latency.csv <==
NCR_0_x,NCR_0_cdf,NCR_1_x,NCR_1_cdf,NCR_1_2_x,NCR_1_2_cdf,NCR_2_x,NCR_2_cdf,NCR_2_1_x,NCR_2_1_cdf,NCR_2_1_0_x,NCR_2_1_0_cdf
0.0,9.844225570552038e-06,0.0,2.4180667280048994e-05,0.0,2.436443948632878e-05,0.0,2.4595244756561326e-05,0.0,2.1864670808913434e-05,0.0,2.410501216925542e-05
0.025,0.004617488499457855,0.025,0.005571695289365675,0.025,0.005742628287048686,0.025,0.005835541100657716,0.025,0.0055589371475383165,0.025,0.005583960236791831
0.05,0.009458538921832396,0.05,0.011505140232959106,0.05,0.011864155137692603,0.05,0.012037797035747765,0.05,0.011521334008990148,0.05,0.011542377334863047
0.075,0.014272471228235559,0.075,0.017408605616562007,0.075,0.018011325813613116,0.075,0.018210034031923374,0.075,0.017556428553337517,0.075,0.017496774520341367
0.1,0.019002007190195295,0.1,0.023359153939428605,0.1,0.024157295569173884,0.1,0.024388467645152616,0.1,0.023614568052203893,0.1,0.023479646931381555
0.125,0.023675297521013106,0.125,0.029319571456933244,0.125,0.03030443342720269,0.125,0.03059547966341445,0.125,0.029705563592932166,0.125,0.02950628518124963
0.15,0.028261181901905425,0.15,0.0352006158054009,0.15,0.0363774756004101,0.15,0.036732959829372,0.15,0.03578239747636677,0.15,0.03547114642181064
0.17500000000000004,0.03284711035090215,0.17500000000000004,0.04111159444324097,0.17500000000000004,0.042509978900295856,0.17500000000000004,0.04291247749448536,0.17500000000000004,0.041903314850642234,0.17500000000000004,0.04148396782405459
0.2,0.037419986753835496,0.2,0.04706194118109122,0.2,0.04861418395348095,0.2,0.04909489347546847,0.2,0.04803173652090528,0.2,0.04746462461680915
0.225,0.04200531256391851,0.225,0.0530123155877051,0.225,0.054771479928884974,0.225,0.05528026615912358,0.225,0.05419456941911384,0.225,0.0534407468229202
0.25,0.04660076713657353,0.25,0.05893932521434235,0.25,0.06090045139614739,0.25,0.06150605628257107,0.25,0.060337737242184504,0.25,0.059466016460588696
0.275,0.05115164165211131,0.275,0.06485140812562479,0.275,0.06699678382622533,0.275,0.06767194337377933,0.275,0.06646242211277888,0.275,0.0654295401694988
0.3,0.05573926015208268,0.3,0.07081263352681882,0.3,0.07313040867816414,0.3,0.0738868135909187,0.3,0.07261567453834188,0.3,0.07140837108383748
0.325,0.0603421247771565,0.325,0.07677943186702373,0.325,0.07925907841147992,0.325,0.08012144269612508,0.325,0.07880336938598265,0.325,0.07740348444816975
0.3500000000000001,0.06492794543466768,0.3500000000000001,0.08276124453185524,0.3500000000000001,0.08536021967467783,0.3500000000000001,0.0863413324101914,0.3500000000000001,0.08496978632048785,0.3500000000000001,0.08340746255969461
0.375,0.06951001541614434,0.375,0.08876163490241686,0.375,0.09149618587774024,0.375,0.09255102721961915,0.375,0.09116467770603948,0.375,0.08941097715368732
0.4,0.07405526892933102,0.4,0.09469847529166192,0.4,0.09758840266423902,0.4,0.09876099651541169,0.4,0.09733067313684812,0.4,0.09539015110840514
0.425,0.07862571339581209,0.425,0.10066396428592202,0.425,0.10370728922233986,0.425,0.10497417564751821,0.425,0.10350595920438867,0.425,0.10138168897388153
0.45,0.08319659832282242,0.45,0.10663165489947117,0.45,0.1098883866311331,0.45,0.11125642928959709,0.45,0.10971397102051382,0.45,0.10739028944721137
0.4750000000000001,0.08776216307651223,0.4750000000000001,0.11257563772767012,0.4750000000000001,0.11601995771902035,0.4750000000000001,0.11747975578210035,0.4750000000000001,0.11589505976391297,0.4750000000000001,0.1133837003750625
0.5,0.09235247535517144,0.5,0.11853562926309358,0.5,0.12216872017407515,0.5,0.12373844382601454,0.5,0.12209183730275769,0.5,0.11940826760880248
0.525,0.09689930687616813,0.525,0.12449568070228609,0.525,0.12827072620744895,0.525,0.12996979491828445,0.525,0.12826472109239856,0.525,0.12538648471913103
0.55,0.10143570136809654,0.55,0.13041810043468868,0.55,0.13437067997719424,0.55,0.13616490117621674,0.55,0.13442959701259288,0.55,0.13136687594588378
0.5750000000000002,0.10601463239937485,0.5750000000000002,0.13638209890548467,0.5750000000000002,0.1404794865748144,0.5750000000000002,0.1424025998282682,0.5750000000000002,0.14063458706015045,0.5750000000000002,0.13738617763389246
0.6,0.11055770837471315,0.6,0.14231503638698215,0.6,0.14654209663853193,0.6,0.14857666995918684,0.6,0.1468071171188861,0.6,0.14334905649752966
0.625,0.11515075689662277,0.625,0.14832275879992524,0.625,0.1526610166800341,0.625,0.15477343446481953,0.625,0.1530302121035608,0.625,0.14935753514963862
0.65,0.1197124545080871,0.65,0.15423572209708675,0.65,0.15872370531439112,0.65,0.1609662429115791,0.65,0.1592109854770618,0.65,0.15535350556687205
0.675,0.12425459491579056,0.675,0.1601712645390637,0.675,0.164813531108361,0.675,0.16714956967003605,0.675,0.16539112612671808,0.675,0.16131855990480407
0.7000000000000002,0.12883530348371627,0.7000000000000002,0.16613544704434136,0.7000000000000002,0.1709215554523563,0.7000000000000002,0.17335300379213275,0.7000000000000002,0.1716069921471914,0.7000000000000002,0.16733511397026918
0.725,0.13338791736373862,0.725,0.17205079989470654,0.725,0.17701417097151,0.725,0.17951754001921308,0.725,0.17777672988020488,0.725,0.17332481095162577
0.75,0.13797666211546955,0.75,0.17802491408299698,0.75,0.18315008251686551,0.75,0.1857463568245863,0.75,0.183996702146051,0.75,0.17935303725050372
0.775,0.14252795886986944,0.775,0.1839624950570894,0.775,0.1892470941308934,0.775,0.1919255446334689,0.775,0.19016866229539153,0.775,0.18533984596457168
0.8,0.1470888081763943,0.8,0.1899055700864234,0.8,0.19532882908689228,0.8,0.1980934429200001,0.8,0.19633996713355326,0.8,0.1913186996954418
0.8250000000000002,0.15166446102787506,0.8250000000000002,0.19584756456172955,0.8250000000000002,0.2014263050869619,0.8250000000000002,0.20428640424689015,0.8250000000000002,0.202517071357412,0.8250000000000002,0.19732297164782
0.85,0.1562234289484035,0.85,0.20180277139605238,0.85,0.20750184674833064,0.85,0.21042409329118136,0.85,0.20869251236474146,0.85,0.20331194173022854
0.875,0.16080641116872688,0.875,0.20779934782509185,0.875,0.21361125836585568,0.875,0.2166190836604665,0.875,0.21491218679137944,0.875,0.209349811739396
0.9,0.16536985422857287,0.9,0.2137855062883589,0.9,0.21969825516528105,0.9,0.2227485703948877,0.9,0.2210612609139504,0.9,0.21533545547379493
0.925,0.1699182599597922,0.925,0.2197762829184399,0.925,0.2257780157829688,0.925,0.22887308670173867,0.925,0.22723447398278665,0.925,0.22132604927521626
0.9500000000000002,0.17449197792463747,0.9500000000000002,0.22575272366145147,0.9500000000000002,0.2318721010064315,0.9500000000000002,0.23503857516502635,0.9500000000000002,0.2333895292076339,0.9500000000000002,0.22732233333297117
0.975,0.17904222891467675,0.975,0.23173639489937956,0.975,0.23793050727280807,0.975,0.24116821415175502,0.975,0.23953307133304844,0.975,0.23328440808798248
1.0,0.18364029352708294,1.0,0.2377115496411007,1.0,0.24404094380654717,1.0,0.24735169280611272,1.0,0.24573680103800777,1.0,0.23928879671264972
1.025,0.18818504050449364,1.025,0.24366683337871092,1.025,0.25010987653432565,1.025,0.2534937014580561,1.025,0.25188598677214247,1.025,0.2452635087924614
1.05,0.19276024528381497,1.05,0.2496166801395484,1.05,0.256191775498231,1.05,0.2596167384076779,1.05,0.258028731701735,1.05,0.25126490981231997
1.075,0.19729833010849118,1.075,0.2555451908368853,1.075,0.2622388566430181,1.075,0.26574232333876746,1.075,0.26414823080945143,1.075,0.2572404885948561
1.1,0.20186660129310088,1.1,0.2614939897102582,1.1,0.26830850130536565,1.1,0.27186603530662967,1.1,0.270282754648831,1.1,0.2632163164364774
1.125,0.2064540428716038,1.125,0.267481701552226,1.125,0.27443032220862235,1.125,0.2780289894099489,1.125,0.27646438871075313,1.125,0.26920991588357573
1.1500000000000004,0.21100550807601767,1.1500000000000004,0.2734354967263653,1.1500000000000004,0.28049698051029137,1.1500000000000004,0.28411588328121556,1.1500000000000004,0.28259037052477964,1.1500000000000004,0.2752017834494057
1.175,0.21555869358394159,1.175,0.2793928800240571,1.175,0.28655331422304026,1.175,0.29021907459112856,1.175,0.2887287730599686,1.175,0.2811620248270883
1.2,0.220102679511684,1.2,0.2853564587491555,1.2,0.2926105937259105,1.2,0.2963480819470989,1.2,0.2948534816097943,1.2,0.28711687367912936
1.225,0.22466947960055714,1.225,0.2913394019734056,1.225,0.2986774623613789,1.225,0.3024615294595759,1.225,0.3009810779561163,1.225,0.2930753589705922
1.25,0.2292430575749684,1.25,0.29734780808094546,1.25,0.3047834958884567,1.25,0.30859452238310164,1.25,0.30715064615436416,1.25,0.299060602851399
1.2750000000000004,0.23379044585540978,1.2750000000000004,0.3033037092194001,1.2750000000000004,0.31083208495487924,1.2750000000000004,0.3146799093928228,1.2750000000000004,0.3132835210307195,1.2750000000000004,0.30503319850028326
1.3,0.23836388536482375,1.3,0.3092693639836646,1.3,0.31691968496981576,1.3,0.3207548581794763,1.3,0.319412088403872,1.3,0.31101835699837405
1.325,0.2428974646500644,1.325,0.31521105323770854,1.325,0.32298493554652996,1.325,0.32683023539176553,1.325,0.32553177509857123,1.325,0.31698408623400365
1.35,0.24745878919607156,1.35,0.3211494190490989,1.35,0.32904206659547786,1.35,0.33289524338555526,1.35,0.33167084571111327,1.35,0.3229416580608121
1.375,0.25205719824533507,1.375,0.3271489635847435,1.375,0.3351189266728938,1.375,0.3390012171548305,1.375,0.3378153002710123,1.375,0.32893452881578145
1.4000000000000004,0.256593905549681,1.4000000000000004,0.33309374894860805,1.4000000000000004,0.341189548570071,1.4000000000000004,0.34509609718459633,1.4000000000000004,0.3439103757314787,1.4000000000000004,0.3349030961376467
1.425,0.261155199941127,1.425,0.3390526270994532,1.425,0.34725647866924675,1.425,0.35117838724436634,1.425,0.3500268238065636,1.425,0.340876323506353
1.45,0.26570173444068235,1.45,0.34500040837930723,1.45,0.35333539240274797,1.45,0.35722937319960485,1.45,0.3561248861254739,1.45,0.34683482788379716
1.475,0.27025558985911735,1.475,0.3509622485920017,1.475,0.35940856478176636,1.475,0.36328966488866077,1.475,0.3622212157993457,1.475,0.35279666296049605
1.5,0.27483423639964827,1.5,0.35692656636587095,1.5,0.3654713156792274,1.5,0.36937082043465574,1.5,0.36833891739508945,1.5,0.35878839100150883
1.5250000000000004,0.27938117562621734,1.5250000000000004,0.36283627678281555,1.5250000000000004,0.37149743714929695,1.5250000000000004,0.3754033051419575,1.5250000000000004,0.3744321266969348,1.5250000000000004,0.36470713691908996
1.55,0.2839324462500105,1.55,0.3688024917799732,1.55,0.37752860659081666,1.55,0.38148133378313875,1.55,0.38050380583669374,1.55,0.3706599272409299
1.575,0.2884687782125654,1.575,0.3747473846764975,1.575,0.38355312624314003,1.575,0.38754813378541725,1.575,0.3865843291356822,1.575,0.3765627371848212
1.6,0.2930163316966703,1.6,0.3807306047701667,1.6,0.3895878728243261,1.6,0.3936159931438139,1.6,0.39269380869495857,1.6,0.3824928281664662
1.625,0.29758939403156015,1.625,0.3867060861227354,1.625,0.39564833648672754,1.625,0.39968980792855446,1.625,0.39879807323734273,1.625,0.38845256722842647
1.6500000000000004,0.30213641984729894,1.6500000000000004,0.39262474384063384,1.6500000000000004,0.4016541661921839,1.6500000000000004,0.4057256398484364,1.6500000000000004,0.40484919575514916,1.6500000000000004,0.39434031708316347
1.675,0.30669979851594886,1.675,0.3985558086993347,1.675,0.40767166355734624,1.675,0.4117604374288777,1.675,0.4109554351268278,1.675,0.40027117194140344
1.7,0.31124982795727607,1.7,0.4044872097544709,1.7,0.41367143009098967,1.7,0.4177659821660661,1.7,0.4170239866787116,1.7,0.40613757150817903
1.725,0.31579258026218454,1.725,0.41041046188782926,1.725,0.41970871754663286,1.725,0.4237827778837798,1.725,0.4231125049198853,1.725,0.41207800882194345
1.75,0.32036726405302,1.75,0.4163507000583074,1.75,0.42575603567942333,1.75,0.4298157967793797,1.75,0.42921353864136463,1.75,0.4180201929179422
1.7750000000000004,0.32491329072191244,1.7750000000000004,0.42226022197117735,1.7750000000000004,0.43176377317853454,1.7750000000000004,0.43579596929961195,1.7750000000000004,0.4352695918658012,1.7750000000000004,0.4239215974795543
1.8,0.32946391013234255,1.8,0.4282030276693346,1.8,0.4378166546150267,1.8,0.44179466437412096,1.8,0.44134968056502605,1.8,0.42986298021645186
1.825,0.3340046924164146,1.825,0.43410313354048696,1.825,0.4438295952932486,1.825,0.4477709027465585,1.825,0.44742225256589213,1.825,0.4357887613812685
1.85,0.3385513315168468,1.85,0.4400616044110166,1.85,0.4498657327396007,1.85,0.45378535775991113,1.85,0.4534906131447562,1.85,0.44169973643086974
1.875,0.3431110120116822,1.875,0.4460018581521227,1.875,0.45591732771062166,1.875,0.45979938778372553,1.875,0.4595801370939158,1.875,0.4476174087961534
1.9000000000000004,0.34765261209487,1.9000000000000004,0.45190067457209515,1.9000000000000004,0.4619146901660853,1.9000000000000004,0.46575051323673444,1.9000000000000004,0.4656376718869049,1.9000000000000004,0.45349496070582285
1.925,0.35219928932494216,1.925,0.4578261328364454,1.925,0.4679242810582077,1.925,0.47171138417143954,1.925,0.4717337150937265,1.925,0.45938599563202415
1.95,0.3567305721120616,1.95,0.4637426381402945,1.95,0.47393288945897216,1.95,0.4777205504863789,1.95,0.4778191755226142,1.95,0.4652563945707014
1.975,0.361268764632392,1.975,0.4696440467225968,1.975,0.479963332465845,1.975,0.48373954060806496,1.975,0.4839154625287425,1.975,0.4711443491980082
2.0,0.3658399977118171,2.0,0.4755660917972496,2.0,0.48599686724970886,2.0,0.48976672351161576,2.0,0.4900190636656372,2.0,0.4770243749234766
2.025,0.3703487642381246,2.025,0.481428275796238,2.025,0.4919641607576461,2.025,0.49571873713127373,2.025,0.49609093119752745,2.025,0.4828758110311681
2.05,0.3749157120666944,2.05,0.48736047324716075,2.05,0.497979401921014,2.05,0.5017039746692473,2.05,0.5021982939281748,2.05,0.4887801308007901
2.075,0.3794532645739688,2.075,0.4932414755646431,2.075,0.5039731044627273,2.075,0.5076676612512019,2.075,0.5082667935000406,2.075,0.4946534257619179
2.1,0.38402305128543146,2.1,0.49918241501850397,2.1,0.5100218471559084,2.1,0.5136705048154981,2.1,0.5143698748086175,2.1,0.5005718120948865
2.125,0.38858765708493226,2.125,0.5051436151759727,2.125,0.5160380051152105,2.125,0.5196486268383917,2.125,0.5204556928234311,2.125,0.506449800913289
2.15,0.393108739987758,2.15,0.5110494702419681,2.15,0.5219986285631176,2.15,0.5256075658197376,2.15,0.5265176342857184,2.15,0.5123010514201737
2.1750000000000007,0.39767639910537605,2.1750000000000007,0.5169763945747904,2.1750000000000007,0.5280234058398906,2.1750000000000007,0.5315834754312966,2.1750000000000007,0.5326264716914276,2.1750000000000007,0.5181951703835578
2.2,0.40221808776133616,2.2,0.5228922408147686,2.2,0.5340215964360409,2.2,0.537509715708808,2.2,0.5387099658690749,2.2,0.5240758357316627
2.225,0.406787434187035,2.225,0.5288050914593674,2.225,0.5400686447930813,2.225,0.5434757487968205,2.225,0.5448145185125707,2.225,0.5299830600039541
2.25,0.41134670771145854,2.25,0.5347492164736531,2.25,0.5460919504772215,2.25,0.5494562255758985,2.25,0.5508999169822039,2.25,0.535883196689341
2.275,0.4158639442466094,2.275,0.5406507537616528,2.275,0.5520871742813791,2.275,0.5553732245369062,2.275,0.5569478356039071,2.275,0.5417599995630168
2.3000000000000007,0.42042854717020534,2.3000000000000007,0.5465880012763077,2.3000000000000007,0.5581263863158656,2.3000000000000007,0.5613248200715295,2.3000000000000007,0.5630479056559288,2.3000000000000007,0.547654418507794
2.325,0.424964095749098,2.325,0.5524849763131888,2.325,0.5641300701675354,2.325,0.5672478867830022,2.325,0.5691221232318705,2.325,0.5535125930560473
2.35,0.4295214928338902,2.35,0.5584332142930563,2.35,0.5701622828594184,2.35,0.5732269096607138,2.35,0.5752302303696725,2.35,0.5594150986619507
2.375,0.434086992557858,2.375,0.5643645069200054,2.375,0.576211479549153,2.375,0.5791558498233225,2.375,0.5813391212071121,2.375,0.5653131585593203
2.4,0.43860015702347765,2.4,0.570246162695795,2.4,0.5821744155042566,2.4,0.5850615509674238,2.4,0.5874003351078488,2.4,0.5711935436649045
2.4250000000000007,0.44315859151723264,2.4250000000000007,0.5761529665942672,2.4250000000000007,0.5882146169622193,2.4250000000000007,0.5910112373784737,2.4250000000000007,0.5934945700537675,2.4250000000000007,0.5770770070283332
2.45,0.44767462392594276,2.45,0.5820458335338186,2.45,0.5942122955367998,2.45,0.5969378447549729,2.45,0.5995726313043637,2.45,0.5829219736069086
2.475,0.45224411146982024,2.475,0.5879506791463871,2.475,0.6002280128516149,2.475,0.6029100828744102,2.475,0.6056907471380173,2.475,0.5888101328927603
2.5,0.45677660685907845,2.5,0.5938642057368413,2.5,0.6062542228327303,2.5,0.6088600484700253,2.5,0.6118078453557068,2.5,0.5946968460785199
2.525,0.4612922239039249,2.525,0.5997208721333831,2.525,0.6122343348906097,2.525,0.6147976387548871,2.525,0.6178975838765818,2.525,0.6005698035520312
2.5500000000000007,0.4658432750526635,2.5500000000000007,0.6056122637961716,2.5500000000000007,0.6182457708245622,2.5500000000000007,0.6207830878826963,2.5500000000000007,0.6240109701846851,2.5500000000000007,0.606462976149962
2.575,0.47037435246488607,2.575,0.6115132485830673,2.575,0.6242466390167234,2.575,0.6267277051100453,2.575,0.63010313504128,2.575,0.6123217880397447
2.6,0.47493555713550833,2.6,0.6174479263125768,2.6,0.6302674708435434,2.6,0.6326999179590079,2.6,0.6362262726146389,2.6,0.6182315800774945
2.625,0.4794727269879057,2.625,0.6233840670273352,2.625,0.6362912806711016,2.625,0.6386599506229105,2.625,0.6423254060500208,2.625,0.6241065603128618
2.65,0.48396818067680897,2.65,0.6292588317049911,2.65,0.64228152806873,2.65,0.6445915444504807,2.65,0.6484025201909156,2.65,0.6299720711532703
2.6750000000000007,0.48851818962448895,2.6750000000000007,0.6351520033025105,2.6750000000000007,0.6482786153151562,2.6750000000000007,0.6505469772929175,2.6750000000000007,0.6545182564325559,2.6750000000000007,0.6358690794748976
2.7,0.49303409689586514,2.7,0.6410349873044879,2.7,0.6542551543584932,2.7,0.6564895099304415,2.7,0.6606063402629385,2.7,0.6417507143329424
2.725,0.4975800981057559,2.725,0.6469493958746051,2.725,0.6602597581635359,2.725,0.6624633623026229,2.725,0.6667247096071234,2.725,0.6476671111920926
2.75,0.5021046188390839,2.75,0.6528643216012451,2.75,0.6662650218937886,2.75,0.6684300571007223,2.75,0.6728350980099673,2.75,0.6535509333628374
2.775,0.5066074232717434,2.775,0.6587186578075016,2.775,0.6722393281227901,2.775,0.6743547631876712,2.775,0.6789107062960975,2.775,0.6593925197465275
2.8000000000000007,0.5111384318158173,2.8000000000000007,0.6646161836501999,2.8000000000000007,0.6782307306697588,2.8000000000000007,0.680311808082314,2.8000000000000007,0.6850300810080991,2.8000000000000007,0.6653020485513993
2.825,0.5156435315042149,2.825,0.6703917020817287,2.825,0.6841985164816748,2.825,0.6862631431907522,2.825,0.6911187281782233,2.825,0.6711769191388578
2.85,0.5201698313481691,2.85,0.6761737048438627,2.85,0.6902011138403932,2.85,0.692187072315626,2.85,0.6972269028893789,2.85,0.6770764133618951
2.875,0.5246959271118975,2.875,0.6819646275355807,2.875,0.6961976702392015,2.875,0.6981150744295105,2.875,0.7033419660275625,2.875,0.6829424198919686
2.9,0.5291943670181904,2.9,0.687693483093027,2.9,0.7021514822402496,2.9,0.7040246618639935,2.9,0.709429606558852,2.9,0.6887937582946173
2.9250000000000007,0.5337201634476332,2.9250000000000007,0.693457600761007,2.9250000000000007,0.7081535321568946,2.9250000000000007,0.7099601514238526,2.9250000000000007,0.7155643273661779,2.9250000000000007,0.6946804155984321
2.95,0.5382268174837405,2.95,0.6991987863903871,2.95,0.7141253333574067,2.95,0.7158354144017678,2.95,0.7216592248698749,2.95,0.7005532631135604
2.975,0.5427487255852437,2.975,0.7049062638235059,2.975,0.7200865125321977,2.975,0.7217493144950978,2.975,0.7277762948763203,2.975,0.7064194469779069
3.0,0.5472813498950263,3.0,0.7105747484202892,3.0,0.7260219400581984,3.0,0.7276569447613002,3.0,0.7338749751807803,3.0,0.7122838701655673
3.025,0.5517622991331211,3.025,0.7161633696143338,3.025,0.7319457638522987,3.025,0.7335269991935763,3.025,0.7399548424593282,3.025,0.7181293237777273
3.0500000000000007,0.5562870061013838,3.0500000000000007,0.7217617510530998,3.0500000000000007,0.7378947524189419,3.0500000000000007,0.7394550541285438,3.0500000000000007,0.746068842466892,3.0500000000000007,0.7239958912285278
3.075,0.5607973548762383,3.075,0.7272933730989488,3.075,0.7438344755543059,3.075,0.7453271902954127,3.075,0.752133513720006,3.075,0.72983667601897
3.1,0.5653198621765694,3.1,0.7327826613278837,3.1,0.7497825087943388,3.1,0.7512401258837615,3.1,0.7582334094499239,3.1,0.7356975366761065
3.125,0.569857084106926,3.125,0.738236135838351,3.125,0.7557351986248926,3.125,0.7571220483398187,3.125,0.7643341620729185,3.125,0.7415418816124322
3.15,0.5743435023085597,3.15,0.7435949832687242,3.15,0.7616515614869749,3.15,0.7629862374842644,3.15,0.7703737791835309,3.15,0.7473576666790647
3.1750000000000007,0.578868648327879,3.1750000000000007,0.7489294191618296,3.1750000000000007,0.7676072540870084,3.1750000000000007,0.7688950346999466,3.1750000000000007,0.7764853100545704,3.1750000000000007,0.753202007310759
3.2,0.5833777791675343,3.2,0.7542612550533434,3.2,0.7735288745940714,3.2,0.7747697425228314,3.2,0.7825685595966313,3.2,0.7590334185816933
3.225,0.5879004186155066,3.225,0.7594086257418662,3.225,0.7794660949147268,3.225,0.7806554678467906,3.225,0.7886604353361285,3.225,0.7648502292530429
3.25,0.5924234630275058,3.25,0.764511118819692,3.25,0.78535443131642,3.25,0.7865448534462937,3.25,0.7947556245410557,3.25,0.7706628510706189
3.275,0.5969213009012055,3.275,0.7695431987119075,3.275,0.7911271386948671,3.275,0.7923856176579652,3.275,0.8008017560217097,3.275,0.7763902233992085
3.3000000000000007,0.6014354444372478,3.3000000000000007,0.7745895415046546,3.3000000000000007,0.7968688045403253,3.3000000000000007,0.798250106632125,3.3000000000000007,0.8068991180735662,3.3000000000000007,0.7820549764973072
3.325,0.6059556603811725,3.325,0.779374789523728,3.325,0.8025368513257936,3.325,0.8040823842575938,3.325,0.812976495950177,3.325,0.7873133455633271
3.35,0.6104816825445153,3.35,0.7838343477589237,3.35,0.8079578307827747,3.35,0.8098671281302199,3.35,0.8190774025923232,3.35,0.7925652131294133
3.375,0.6150074187986418,3.375,0.7881116452727827,3.375,0.8133362764861094,3.375,0.8156006905681463,3.375,0.825017359537988,3.375,0.7977433868165339
3.4,0.6195070623538899,3.4,0.7922001484354813,3.4,0.818464916832252,3.4,0.8212308261561846,3.4,0.8309083526287201,3.4,0.8027421847158829
3.4250000000000007,0.624024463932973,3.4250000000000007,0.7958773326625894,3.4250000000000007,0.8234713039506356,3.4250000000000007,0.8267028616867558,3.4250000000000007,0.8367308283199191,3.4250000000000007,0.8076042115762501
3.45,0.6285094961865086,3.45,0.7992759712960539,3.45,0.8282930814877513,3.45,0.832061468498482,3.45,0.8424017462229193,3.45,0.8122031969274404
3.475,0.6330093538360799,3.475,0.8025378959270011,3.475,0.8326678482341424,3.475,0.8372882805186143,3.475,0.8479420085541892,3.475,0.816292568973003
3.5,0.6374944828478689,3.5,0.8057361489057511,3.5,0.8364505156720802,3.5,0.8421694355670171,3.5,0.8530604690992134,3.5,0.8199340490082466
3.525,0.6419375896662252,3.525,0.8087971061393344,3.525,0.8398199012573744,3.525,0.8463883011445339,3.525,0.8577358468796072,3.525,0.8232216269656977
3.5500000000000007,0.6464087000834775,3.5500000000000007,0.8118294939849829,3.5500000000000007,0.8430592602316029,3.5500000000000007,0.8500990119965537,3.5500000000000007,0.8614772090305811,3.5500000000000007,0.8264016412624685
3.575,0.6508297002024013,3.575,0.8147999025164159,3.575,0.8462607728821809,3.575,0.8535568752683358,3.575,0.8647598222040865,3.575,0.8294698819721275
3.6,0.6552359869370901,3.6,0.8177102537863689,3.6,0.8493869046075899,3.6,0.8569019627951479,3.6,0.8679174215120959,3.6,0.8324983919613955
3.625,0.6596334123249534,3.625,0.8205793624862643,3.625,0.8523834535661279,3.625,0.8601955132705454,3.625,0.87095692608345,3.625,0.8354974512513315
3.65,0.6639661180200817,3.65,0.8234035556370188,3.65,0.8553170602748461,3.65,0.8633976474939411,3.65,0.8739068698320881,3.65,0.8384384776096787
3.6750000000000007,0.6683238300783012,3.6750000000000007,0.8261956002634373,3.6750000000000007,0.8582170835938764,3.6750000000000007,0.8665623654049427,3.6750000000000007,0.876794346622989,3.6750000000000007,0.8413779079014183
3.7,0.6726667284620217,3.7,0.8289591204666235,3.7,0.8610314759791017,3.7,0.8696546948048096,3.7,0.8795818268711785,3.7,0.844276623451573
3.725,0.6770229940484366,3.725,0.8316619164526899,3.725,0.8637932644237254,3.725,0.8726629432403691,3.725,0.8823213748441671,3.725,0.8471648894816461
3.75,0.6813587588368883,3.75,0.8343024075641019,3.75,0.8664510687079843,3.75,0.8756072690545357,3.75,0.8849846834468593,3.75,0.8500425006284511
3.775,0.6856697901811015,3.775,0.8368919008535619,3.775,0.8689892030408071,3.775,0.878478668786524,3.775,0.8875289630924927,3.775,0.8528772593852223
3.8000000000000007,0.6899747138873232,3.8000000000000007,0.8394677702739644,3.8000000000000007,0.8715066822291171,3.8000000000000007,0.8813076578016937,3.8000000000000007,0.8900125239945802,3.8000000000000007,0.8556916541475821
3.825,0.6942603252469837,3.825,0.8419649643839566,3.825,0.873981307282298,3.825,0.8840661782975142,3.825,0.8924305365543204,3.825,0.858448461734723
3.85,0.6985375717841943,3.85,0.8444573306997225,3.85,0.8763922897686802,3.85,0.8867979822118711,3.85,0.8948390375394342,3.85,0.8611549509295302
3.875,0.7028059077082696,3.875,0.8468992866253404,3.875,0.8787661463596944,3.875,0.8894793999390951,3.875,0.897197132838413,3.875,0.8637900380336446
3.9,0.7070091001098755,3.9,0.8493140278213959,3.9,0.8810966562551297,3.9,0.8920869307039944,3.9,0.8994654705946441,3.9,0.8663458494196465
3.9250000000000007,0.7112375497579216,3.9250000000000007,0.8517328744606819,3.9250000000000007,0.8834261930757258,3.9250000000000007,0.8946393007691124,3.9250000000000007,0.9017007439688366,3.9250000000000007,0.8688756501092194
3.95,0.7154472920227867,3.95,0.8541051287487402,3.95,0.8857002659622998,3.95,0.8970767429693164,3.95,0.9038794386915965,3.95,0.8713539850177344
3.975,0.7196395275366778,3.975,0.856430602331222,3.975,0.887956908586599,3.975,0.8994881980791463,3.975,0.9060304341279204,3.975,0.873804258046043
4.0,0.7238216513316996,4.0,0.8587315325443405,4.0,0.8901613009962502,4.0,0.901847044082704,4.0,0.9081305686051754,4.0,0.8762038659069591
4.025,0.7279413450083324,4.025,0.8609406881935171,4.025,0.8922902139626748,4.025,0.9041302290176386,4.025,0.9101634688960814,4.025,0.8785856106096492
4.05,0.7320508769756481,4.05,0.8631392407099187,4.05,0.8943995604966947,4.05,0.9063666972597544,4.05,0.9121670656661052,4.05,0.8809498597440637
4.075,0.7361246903175265,4.075,0.8653246000801126,4.075,0.8964680818526167,4.075,0.9085686916846097,4.075,0.9141449191573561,4.075,0.8833059618523702
4.1,0.7401628648564679,4.1,0.8674742553969307,4.1,0.8984584262414407,4.1,0.9107325141719249,4.1,0.9160710840369758,4.1,0.8856363971087856
4.125,0.7441989110760454,4.125,0.8696013348394458,4.125,0.9004311220991975,4.125,0.9128407239215128,4.125,0.9179767532077101,4.125,0.8879314829415902
4.15,0.7481910380254128,4.15,0.8716726874413557,4.15,0.9023354260385849,4.15,0.914875289991702,4.15,0.9198241890292216,4.15,0.8901755086675304
4.175,0.7521834634416782,4.175,0.8737286251069745,4.175,0.9042268697820232,4.175,0.9168575204350095,4.175,0.9216463836918541,4.175,0.8924090811050159
4.2,0.7561513853155493,4.2,0.8757771450919184,4.2,0.906073945840104,4.2,0.918799902630253,4.2,0.9234421516814169,4.2,0.8946658585587464
4.225,0.760049985455918,4.225,0.8777783522924613,4.225,0.9078705890811164,4.225,0.9206792890388708,4.225,0.9251890758003875,4.225,0.8968556848545569
4.25,0.7639569581295123,4.25,0.8797648795831284,4.25,0.9096616034948869,4.25,0.9225626011324022,4.25,0.926903522058086,4.25,0.899036125367506
4.275,0.7678049160648807,4.275,0.8816905220672148,4.275,0.9113918416352622,4.275,0.9243788311682797,4.275,0.9285679536523194,4.275,0.901140169626845
4.3,0.7716382442849242,4.3,0.8836017275395797,4.3,0.9130985563442773,4.3,0.9261897812983138,4.3,0.930227890007893,4.3,0.9032477885278625
4.325,0.7754793751739358,4.325,0.8855281349681605,4.325,0.9148045525944158,4.325,0.9279810865731629,4.325,0.9318617643263426,4.325,0.9053077335383442
4.350000000000001,0.7792864194166109,4.350000000000001,0.8873995966139303,4.350000000000001,0.9164557304930566,4.350000000000001,0.929718692233484,4.350000000000001,0.933455274946803,4.350000000000001,0.9073030497334389
4.375,0.7830884230295294,4.375,0.8892795919495678,4.375,0.9181158944908906,4.375,0.9314674370025262,4.375,0.9350244603937026,4.375,0.9092787789960759
4.4,0.7868303551970751,4.4,0.8911023310310223,4.4,0.9197450805925902,4.4,0.9331372370109441,4.4,0.9365782283020971,4.4,0.9112137019743453
4.425,0.7905629472686297,4.425,0.8929286577317485,4.425,0.9213664717420907,4.425,0.9347977212936287,4.425,0.9381205276330759,4.425,0.9131448995725591
4.45,0.7942953788416698,4.45,0.8947440522199037,4.45,0.9229894223186036,4.45,0.936470502061707,4.45,0.9396456305823999,4.45,0.9150421059739057
4.475000000000001,0.7979661698571707,4.475000000000001,0.8965241345390629,4.475000000000001,0.9245596321481593,4.475000000000001,0.9380702662261446,4.475000000000001,0.9411335606877507,4.475000000000001,0.9168931881791678
4.5,0.80161231746723,4.5,0.8982907590462141,4.5,0.9261241557651719,4.5,0.9396546513540903,4.5,0.9426005401540762,4.5,0.9187104219906861
4.525,0.8051985234236233,4.525,0.9000244643594804,4.525,0.9276500589784884,4.525,0.9412037092094945,4.525,0.9440383119498793,4.525,0.9204805339829515
4.55,0.8087748704832048,4.55,0.901751988187041,4.55,0.9291663490655089,4.55,0.9427202964253969,4.55,0.9454460857405487,4.55,0.9222258373142617
4.575,0.8123348854776717,4.575,0.9034812506913323,4.575,0.9306835902154906,4.575,0.9442262217300519,4.575,0.9468379602887526,4.575,0.9239350391886586
4.600000000000001,0.815831348321704,4.600000000000001,0.9051849785792999,4.600000000000001,0.9321584385593856,4.600000000000001,0.9456872038209374,4.600000000000001,0.948182189302454,4.600000000000001,0.9256066211594894
4.625,0.819298256441794,4.625,0.9068842553118165,4.625,0.9336218111236718,4.625,0.9471271156549533,4.625,0.9495190270516704,4.625,0.9272452601356318
4.65,0.822710011088279,4.65,0.9085737392799985,4.65,0.9350472981908882,4.65,0.9485245406924437,4.65,0.9508219602082906,4.65,0.9288354126627283
4.675,0.8260921997706235,4.675,0.9102310496833388,4.675,0.9364696942466216,4.675,0.9498804448432551,4.675,0.9521073655848087,4.675,0.930398285264909
4.7,0.8294734417810313,4.7,0.9118914394485584,4.7,0.9378927497820231,4.7,0.9512245490796362,4.7,0.9533649328634888,4.7,0.9319642612180679
4.725000000000001,0.832808860534257,4.725000000000001,0.9135303705866529,4.725000000000001,0.9392576995787613,4.725000000000001,0.9525342508501461,4.725000000000001,0.9545872435388341,4.725000000000001,0.9335126191081269
4.75,0.8361360030311046,4.75,0.9151526509339328,4.75,0.9406014581482178,4.75,0.9538182530784151,4.75,0.9557955185543457,4.75,0.9350177983932403
4.775,0.8393887641644207,4.775,0.9167148189449169,4.775,0.9418933713275939,4.775,0.9550639459515472,4.775,0.9569858341429889,4.775,0.9364697475389376
4.8,0.8426245976887784,4.8,0.9182668227660933,4.8,0.9431702968322934,4.8,0.9562895206652612,4.8,0.9581603361141695,4.8,0.9379036517895103
4.825,0.8458693319671279,4.825,0.9198107469900403,4.825,0.9444247973787265,4.825,0.9574930590214568,4.825,0.9593169197247023,4.825,0.9393391476265283
4.850000000000001,0.8490552947357511,4.850000000000001,0.9213298231081316,4.850000000000001,0.9456515749885986,4.850000000000001,0.95863956592495,4.850000000000001,0.960424882922611,4.850000000000001,0.9407411486218396
4.875,0.8522276288105212,4.875,0.9228482290702421,4.875,0.9468632456516368,4.875,0.9597831528893915,4.875,0.9615096707124121,4.875,0.9421147399369125
4.9,0.8553419823208925,4.9,0.9243454972154937,4.9,0.9480551349767191,4.9,0.9608956779844524,4.9,0.9625751388088057,4.9,0.9434639402284419
4.925,0.8584348544314966,4.925,0.9258274618979111,4.925,0.9492390849179133,4.925,0.9619689364602151,4.925,0.963616413145223,4.925,0.9447876214953544
4.95,0.861533630873389,4.95,0.9273296348661142,4.95,0.9503879362133613,4.95,0.9630176388601043,4.95,0.9646468766161002,4.95,0.9461045543126925
4.975000000000001,0.8645868627411488,4.975000000000001,0.9287994722991496,4.975000000000001,0.951504955600337,4.975000000000001,0.9640413033478333,4.975000000000001,0.9656547096705004,4.975000000000001,0.9473728208054129
5.0,0.8676245790087562,5.0,0.9302288712903681,5.0,0.9525939047600783,5.0,0.965054728398752,5.0,0.9666425452104489,5.0,0.9486140409698145
5.025,0.8706137637576381,5.025,0.9316418816509068,5.025,0.9536614888295976,5.025,0.9660453870090225,5.025,0.967607030146168,5.025,0.949811123923155
5.05,0.8735716704381448,5.05,0.9330523965402088,5.05,0.9547138245332836,5.05,0.9670258938076379,5.05,0.9685629276531174,5.05,0.9510170044022599
5.075,0.8765270023346781,5.075,0.934445092689395,5.075,0.955761688422956,5.075,0.9679985931987299,5.075,0.9695169169830868,5.075,0.9521924898794689
5.100000000000001,0.8794421517494152,5.100000000000001,0.9358294656717887,5.100000000000001,0.9567888062250223,5.100000000000001,0.9689285424796603,5.100000000000001,0.9704389347070376,5.100000000000001,0.9533529369752933
5.125,0.8823246049416211,5.125,0.937197591131388,5.125,0.9578128089520216,5.125,0.9698500675503967,5.125,0.9713433738941055,5.125,0.9545029844328342
5.15,0.8851420783456324,5.15,0.9385415681711106,5.15,0.9588060093750022,5.15,0.9707215819179693,5.15,0.9722058067265963,5.15,0.9556337173870227
5.175,0.8879518646548782,5.175,0.9398535533882972,5.175,0.9597833831962754,5.175,0.9715827957501121,5.175,0.9730429782161584,5.175,0.9567368973430109
5.2,0.8907403154393521,5.2,0.9411811660783844,5.2,0.9607692073460855,5.2,0.972415778963632,5.2,0.9738703970629183,5.2,0.9578360450732755
5.225000000000001,0.8934880316127964,5.225000000000001,0.942495764164725,5.225000000000001,0.9617184961624975,5.225000000000001,0.9732349220905544,5.225000000000001,0.9746740756155344,5.225000000000001,0.9589083255605799
5.25,0.896203214943071,5.25,0.9437941060467154,5.25,0.9626656107680941,5.25,0.9740483449883133,5.25,0.9754766813313385,5.25,0.9599640323020837
5.275,0.8988809440546276,5.275,0.9450602174459092,5.275,0.9636122887138538,5.275,0.9748362261646131,5.275,0.9762562986387519,5.275,0.9610005962760242
5.3,0.9015457105779535,5.3,0.9463221884506435,5.3,0.9645257014077012,5.3,0.9756012939005384,5.3,0.9770262492432285,5.3,0.9620407737745241
5.325,0.9042035595974239,5.325,0.9475739745235182,5.325,0.9654233151764051,5.325,0.9763418531315459,5.325,0.9777826949739624,5.325,0.9630717232879379
5.350000000000001,0.9068230859820906,5.350000000000001,0.9488015486951245,5.350000000000001,0.966291975592067,5.350000000000001,0.9770752794231476,5.350000000000001,0.9785346307583193,5.350000000000001,0.9640838495490677
5.375,0.9094135641007655,5.375,0.9500300331506104,5.375,0.9671467091039969,5.375,0.9778088763373122,5.375,0.9792641158954098,5.375,0.9650942799152644
5.4,0.9119567736158944,5.4,0.9512325209899234,5.4,0.9680001601194083,5.4,0.9785329322931726,5.4,0.979960839904054,5.4,0.9660689557195178
5.425,0.9145017178646656,5.425,0.9524174407006242,5.425,0.9688256727318324,5.425,0.9792322425088964,5.425,0.9806542780817151,5.425,0.9670240316112217
5.45,0.9170202299043617,5.45,0.9535976985661414,5.45,0.9696684555201495,5.45,0.9799309959384608,5.45,0.9813329828014132,5.45,0.9679707491921627
5.475000000000001,0.9194911783631275,5.475000000000001,0.9547669315966464,5.475000000000001,0.97048312575412,5.475000000000001,0.9806050038896659,5.475000000000001,0.9819896102488221,5.475000000000001,0.9689075836694977
5.5,0.9219280308542398,5.5,0.9559024552170162,5.5,0.9712851487498173,5.5,0.9812754922492753,5.5,0.9826296044744803,5.5,0.9698138209229351
5.525,0.9243009893318277,5.525,0.9570312290050312,5.525,0.9720711711561242,5.525,0.9819283274936089,5.525,0.9832417501054691,5.525,0.9706970165160281
5.55,0.9266412301115334,5.55,0.9581561317769162,5.55,0.9728441776759735,5.55,0.9825535322776862,5.55,0.9838257510376918,5.55,0.9715469413931189
5.575,0.9289502456180487,5.575,0.9592721592136181,5.575,0.9736086593996842,5.575,0.9831597667366344,5.575,0.984405196692275,5.575,0.9723835424240561
5.600000000000001,0.9312203333486689,5.600000000000001,0.9603746839158728,5.600000000000001,0.9743602986866758,5.600000000000001,0.9837593845151982,5.600000000000001,0.9849703895320884,5.600000000000001,0.9732139163378368
5.625,0.9334719779835579,5.625,0.9614623733580895,5.625,0.9751033103193527,5.625,0.98435284116813,5.625,0.9855231894394348,5.625,0.9740249306234043
5.65,0.9356622651350383,5.65,0.9625192931820548,5.65,0.9758374411948044,5.65,0.9849170424057849,5.65,0.9860632750428305,5.65,0.9748301785145134
5.675,0.9378163296390353,5.675,0.9635669495581209,5.675,0.9765859681404485,5.675,0.9854792894278765,5.675,0.9865788718831462,5.675,0.975615614126395
5.7,0.9399438855574106,5.7,0.9645859157791816,5.7,0.9773023656482951,5.7,0.9860211764945227,5.7,0.987086640433004,5.7,0.9763845896147597
5.725000000000001,0.9420257608424054,5.725000000000001,0.965603122436422,5.725000000000001,0.9779936634833292,5.725000000000001,0.9865482150793792,5.725000000000001,0.9875820176132463,5.725000000000001,0.9771410925362181
5.75,0.9440901676959856,5.75,0.9665987534467257,5.75,0.9786924684334068,5.75,0.9870708613110788,5.75,0.9880689035731872,5.75,0.9779013517217907
5.775,0.9460726811586759,5.775,0.9675711285449109,5.775,0.9793783123442825,5.775,0.9875638119295777,5.775,0.9885300717602238,5.775,0.9786464592801388
5.8,0.9480308878888324,5.8,0.9685208246746916,5.8,0.9800590279754875,5.8,0.9880404714174136,5.8,0.9889687994927486,5.8,0.9793619226120579
5.825,0.949966965279053,5.825,0.9694625928797365,5.825,0.9807331687265597,5.825,0.9884995292790754,5.825,0.9894112485109926,5.825,0.9800738168562106
5.850000000000001,0.9518464340779011,5.850000000000001,0.9703866342475992,5.850000000000001,0.9813829629414772,5.850000000000001,0.9889466690330369,5.850000000000001,0.9898380602634478,5.850000000000001,0.980745448950283
5.875,0.9536937177975909,5.875,0.9713091996166975,5.875,0.9820345992479296,5.875,0.9893873052257052,5.875,0.9902548442196942,5.875,0.9814043415875591
5.9,0.9554776988254481,5.9,0.9721981497301159,5.9,0.9826701555703747,5.9,0.9898136247117283,5.9,0.9906499042971885,5.9,0.9820358611187922
5.925,0.9572378201615435,5.925,0.9730789460074686,5.925,0.9832937407378812,5.925,0.990229830333931,5.925,0.9910350668763868,5.925,0.9826513642397822
5.95,0.9589621013950625,5.95,0.973943687782781,5.95,0.9838974474665413,5.95,0.9906476247594918,5.95,0.9914216084577113,5.95,0.9832484548402817
5.975000000000001,0.9606288206462903,5.975000000000001,0.974802426735125,5.975000000000001,0.9844909535032577,5.975000000000001,0.9910287767719173,5.975000000000001,0.9917858462980186,5.975000000000001,0.9838373241983741
6.0,0.9622460412240444,6.0,0.9756529141204543,6.0,0.9850747621219268,6.0,0.9914046933387848,6.0,0.9921442060037444,6.0,0.9844174429925865
6.025,0.9638240632626169,6.025,0.9764760161261307,6.025,0.9856510147494841,6.025,0.9917742927277886,6.025,0.9924915459223805,6.025,0.9849707693269799
6.05,0.9653625181609226,6.05,0.9772813498896289,6.05,0.986216674968643,6.05,0.9921388449714833,6.05,0.9928278233337727,6.05,0.985513076062401
6.075,0.9668754881184972,6.075,0.9780743164982216,6.075,0.9867534530870865,6.075,0.9924858745057988,6.075,0.9931483815745565,6.075,0.9860495188771131
6.100000000000001,0.9683362438483917,6.100000000000001,0.9788426872584639,6.100000000000001,0.9872832306412209,6.100000000000001,0.9928194223052921,6.100000000000001,0.9934616342987376,6.100000000000001,0.9865732071699022
6.125,0.9697635132428463,6.125,0.9795972895604985,6.125,0.9878021719211473,6.125,0.9931548358675747,6.125,0.9937704038535337,6.125,0.9871094942226879
6.15,0.9711315049821129,6.15,0.980324720720882,6.15,0.9883072892887322,6.15,0.9934699899842176,6.15,0.9940634182951725,6.15,0.9876189014449499
6.175,0.9724699851163797,6.175,0.9810408591496759,6.175,0.9887911757701517,6.175,0.9937802775154255,6.175,0.9943483547255385,6.175,0.9881175979874457
6.2,0.973775364698648,6.2,0.981740242154583,6.2,0.9892683545924473,6.2,0.9940762328968497,6.2,0.994631940204142,6.2,0.9886122799465045
6.225000000000001,0.9750245175026675,6.225000000000001,0.9824157348079501,6.225000000000001,0.9897438227542938,6.225000000000001,0.9943646013532805,6.225000000000001,0.9949059302977046,6.225000000000001,0.9891009330938396
6.25,0.9762401092441034,6.25,0.9830917953336863,6.25,0.9902028923362338,6.25,0.9946426360612327,6.25,0.9951673894454283,6.25,0.9895621132915202
6.275,0.9773926632578044,6.275,0.983754498886393,6.275,0.9906384781014206,6.275,0.9949127460276759,6.275,0.9954152251258158,6.275,0.9900202413266699
6.3,0.978522039451103,6.3,0.9844139767654421,6.3,0.9910756088333937,6.3,0.9951808821803673,6.3,0.9956640717046704,6.3,0.9904689291527858
6.325,0.9796092497271578,6.325,0.9850710246445767,6.325,0.991490673846075,6.325,0.9954382934852596,6.325,0.9958992172233654,6.325,0.9909038966057218
6.350000000000001,0.9806517314019589,6.350000000000001,0.9857154090838143,6.350000000000001,0.9919087474783175,6.350000000000001,0.9956894391162924,6.350000000000001,0.9961274900973903,6.350000000000001,0.9913298562115725
6.375,0.9816546965196249,6.375,0.9863483151610981,6.375,0.9922984861994636,6.375,0.9959356106051741,6.375,0.9963537270532896,6.375,0.9917485045393268
6.4,0.9826118954006888,6.4,0.9869698005889579,6.4,0.9926767552260071,6.4,0.9961670001153725,6.4,0.996561897104371,6.4,0.992158498764158
6.425,0.9835274471620266,6.425,0.9875673433670478,6.425,0.9930349354982414,6.425,0.9963788863070255,6.425,0.9967697410355384,6.425,0.9925525051451008
6.45,0.984417728899024,6.45,0.9881588979473973,6.45,0.9933924671432698,6.45,0.9965878717660588,6.45,0.9969607298001981,6.45,0.9929294563032811
6.475000000000001,0.9852751660151222,6.475000000000001,0.9887297861422585,6.475000000000001,0.9937251021994373,6.475000000000001,0.9967975023322391,6.475000000000001,0.997149327031579,6.475000000000001,0.9933070837160101
6.5,0.9861017473070313,6.5,0.9892827107971701,6.5,0.9940425132157917,6.5,0.9969855295885443,6.5,0.9973283607495584,6.5,0.9936817091065783
6.525,0.9868776174148405,6.525,0.989806036145616,6.525,0.9943635850860029,6.525,0.9971709902742432,6.525,0.9974863154316923,6.525,0.9940379392112882
6.55,0.9876449362089795,6.55,0.9903239098952386,6.55,0.99467873410475,6.55,0.9973550130162774,6.55,0.9976472779528779,6.55,0.9943846084214772
6.575,0.9883742992763158,6.575,0.9908318310251882,6.575,0.9949851761100734,6.575,0.9975297038637262,6.575,0.9977978037563044,6.575,0.9947315831073108
6.600000000000001,0.9890817578062505,6.600000000000001,0.991321397151169,6.600000000000001,0.9952758756486388,6.600000000000001,0.9977011338872281,6.600000000000001,0.9979448490524055,6.600000000000001,0.9950636576829095
6.625,0.9897548101871012,6.625,0.9918040791166955,6.625,0.9955598022779559,6.625,0.997868422975666,6.625,0.9980826791451616,6.625,0.9953885294791388
6.65,0.9903946350505647,6.65,0.9922637301890382,6.65,0.9958236536114705,6.65,0.9980221522888133,6.65,0.998215175476731,6.65,0.9956867192545755
6.675,0.9910113194706582,6.675,0.9927013907731163,6.675,0.9960830289693907,6.675,0.9981719960476393,6.675,0.9983406410458765,6.675,0.9959743698339035
6.7,0.9915998089211835,6.7,0.9931252921790263,6.7,0.9963325906460031,6.7,0.9983078932277191,6.7,0.9984563253655226,6.7,0.9962601202473379
6.725000000000001,0.9921604538112034,6.725000000000001,0.9935277917642049,6.725000000000001,0.996567625935733,6.725000000000001,0.9984466645949398,6.725000000000001,0.9985719548906626,6.725000000000001,0.9965298056792972
6.75,0.9926914726885163,6.75,0.9939120518194839,6.75,0.996801862939789,6.75,0.9985776644088754,6.75,0.9986774278252148,6.75,0.9967810139391825
6.775,0.9931934297096855,6.775,0.9942776856339656,6.775,0.9970249456428135,6.775,0.9986985590418361,6.775,0.9987845004023636,6.775,0.997020798530278
6.8,0.9936851449300255,6.8,0.9946300128177994,6.8,0.9972345763735717,6.8,0.9988089036630432,6.8,0.9988877545618373,6.8,0.9972479424285827
6.825,0.9941555011294819,6.825,0.9949675335267962,6.825,0.997435063325629,6.825,0.9989069615156049,6.825,0.9989872456195853,6.825,0.9974581771483483
6.850000000000001,0.9945950044702057,6.850000000000001,0.9952964055513032,6.850000000000001,0.997625431516779,6.850000000000001,0.9989980403091623,6.850000000000001,0.9990791149096737,6.850000000000001,0.9976582142595587
6.875,0.995009806354309,6.875,0.9956058522040755,6.875,0.9977991508747522,6.875,0.9990859236348764,6.875,0.9991681176040985,6.875,0.9978443345967545
6.9,0.9953969185701375,6.9,0.9959132857810112,6.9,0.997963139450104,6.9,0.9991646855893375,6.9,0.9992537182441309,6.9,0.998014040139238
6.925,0.9957649712473815,6.925,0.9962033355743293,6.925,0.9981213795249919,6.925,0.9992381066009647,6.925,0.9993308717670409,6.925,0.9981792363974049
6.95,0.9961133927560888,6.95,0.9964826687882845,6.95,0.9982625176158764,6.95,0.9993003570311431,6.95,0.9994048169377652,6.95,0.9983226144432402
6.975000000000001,0.9964418777954633,6.975000000000001,0.9967458763361455,6.975000000000001,0.9984043165312617,6.975000000000001,0.9993612585687254,6.975000000000001,0.9994750139881619,6.975000000000001,0.9984633019715985
7.0,0.9967482091880182,7.0,0.996991003299842,7.0,0.9985335700145478,7.0,0.9994195217407897,7.0,0.9995363432364762,7.0,0.9985964982849829
7.025,0.997034391670385,7.025,0.9972193270847464,7.025,0.9986548887396027,7.025,0.9994771695109878,7.025,0.9995931588436263,7.025,0.9987151754727321
7.05,0.997307418817289,7.05,0.9974437011813913,7.05,0.9987778042277807,7.05,0.9995294286572487,7.05,0.9996443828340461,7.05,0.9988328284857825
7.075,0.9975671288790185,7.075,0.997660044478742,7.075,0.9988957639674857,7.075,0.9995819222606183,7.075,0.9996901079384566,7.075,0.9989440265449515
7.100000000000001,0.9978100830875961,7.100000000000001,0.9978654402303401,7.100000000000001,0.9990053948819819,7.100000000000001,0.9996307403727668,7.100000000000001,0.9997309622246122,7.100000000000001,0.999045001979624
7.125,0.9980367054644765,7.125,0.9980694669515757,7.125,0.9991102436918048,7.125,0.9996752055416148,7.125,0.9997650630666421,7.125,0.9991396473354449
7.15,0.9982482151921355,7.15,0.998247094893075,7.15,0.9992029902120099,7.15,0.9997151582647188,7.15,0.9997967559968176,7.15,0.9992245070326786
7.175,0.998437866905096,7.175,0.9984142592593993,7.175,0.9992927190135513,7.175,0.9997506885838439,7.175,0.9998257563736213,7.175,0.9993042682417785
7.2,0.998612607890608,7.2,0.9985842975378585,7.2,0.9993686505533343,7.2,0.9997832271187572,7.2,0.9998509899136567,7.2,0.9993720678463203
7.225000000000001,0.9987763810898043,7.225000000000001,0.9987358998990036,7.225000000000001,0.9994400447014685,7.225000000000001,0.9998135060250376,7.225000000000001,0.9998733175108057,7.225000000000001,0.999433755233597
7.25,0.9989263626080684,7.25,0.9988754757077642,7.25,0.9995102297038159,7.25,0.99984016963112,7.25,0.9998929415382003,7.25,0.9994975075987843
7.275,0.9990607243151685,7.275,0.9990061708987208,7.275,0.9995700292630953,7.275,0.9998621991438078,7.275,0.9999089978232514,7.275,0.999553704545083
7.3,0.9991820642251837,7.3,0.999125795210233,7.3,0.9996267679558044,7.3,0.9998811002169846,7.3,0.9999243003215634,7.3,0.9996064619106386
7.325,0.9992892685219512,7.325,0.9992365580720871,7.325,0.9996755969690718,7.325,0.9998982067696528,7.325,0.9999378964811356,7.325,0.9996583634935766
7.350000000000001,0.9993816641806573,7.350000000000001,0.9993399632948097,7.350000000000001,0.9997181772364687,7.350000000000001,0.9999140594611345,7.350000000000001,0.9999493886364909,7.350000000000001,0.9997039936073959
7.375,0.9994632405596567,7.375,0.9994341427799348,7.375,0.9997566617837959,7.375,0.999928633733638,7.375,0.9999596417944717,7.375,0.9997464787835009
7.4,0.9995391178655348,7.4,0.9995129482111135,7.4,0.9997924936276549,7.4,0.9999415543442327,7.4,0.9999679805274919,7.4,0.9997837548652553
7.425,0.9996045135627281,7.425,0.999580625345841,7.425,0.9998206220292309,7.425,0.9999520203904555,7.425,0.9999737871110319,7.425,0.9998171848863785
7.45,0.9996649739255505,7.45,0.9996443464688934,7.45,0.9998470098857785,7.45,0.9999621860264098,7.45,0.9999780810198702,7.45,0.9998446989662828
7.475000000000001,0.9997189557406441,7.475000000000001,0.9996967594148638,7.475000000000001,0.9998691598062803,7.475000000000001,0.9999708975959318,7.475000000000001,0.9999816916049487,7.475000000000001,0.9998724519372417
7.5,0.9997649150286411,7.5,0.999743761494964,7.5,0.9998932230445337,7.5,0.9999767011139329,7.5,0.9999856433804828,7.5,0.9998959941221643
7.525,0.9998072809306241,7.525,0.9997873936945235,7.525,0.9999092166418226,7.525,0.999980571237108,7.525,0.9999889645849457,7.525,0.9999180046159436
7.55,0.99984575017565,7.55,0.9998264926318532,7.55,0.9999274060771189,7.55,0.9999830961877607,7.55,0.9999914010149694,7.55,0.9999328454802282
7.575,0.9998796906301516,7.575,0.9998583120506067,7.575,0.9999426704709529,7.575,0.999986403339412,7.575,0.999993336634912,7.575,0.999945658271109
7.600000000000001,0.9999056215411067,7.600000000000001,0.9998867973561077,7.600000000000001,0.9999541671895923,7.600000000000001,0.9999886619817012,7.600000000000001,0.9999950495431001,7.600000000000001,0.999954440264267
7.625,0.9999285659316233,7.625,0.9999129845826175,7.625,0.999963604297,7.625,0.9999917596601258,7.625,0.9999963348427319,7.625,0.9999622251281373
7.65,0.999945644436329,7.65,0.9999334110212774,7.65,0.9999714840462169,7.65,0.9999937381158907,7.65,0.999997486507024,7.65,0.9999699915219403
7.675,0.9999625190548026,7.675,0.9999500283425301,7.675,0.9999781032892544,7.675,0.999995484970086,7.675,0.9999986769836082,7.675,0.9999766974998422
7.7,0.9999751532439054,7.7,0.9999627420527922,7.7,0.9999837954891828,7.7,0.9999963505934467,7.7,0.9999989995960697,7.7,0.9999812091282912
7.725000000000001,0.9999819942757519,7.725000000000001,0.999972398162767,7.725000000000001,0.999988356410572,7.725000000000001,0.9999977197087396,7.725000000000001,0.999999333802115,7.725000000000001,0.9999863086022922
7.75,0.999988175625593,7.75,0.999980161120918,7.75,0.9999915749632242,7.75,0.9999984515495739,7.75,0.9999994437279931,7.75,0.9999908332241979
7.775,0.9999927578909893,7.775,0.9999863444564095,7.775,0.9999942888738783,7.775,0.9999986719698644,7.775,0.9999996657939546,7.775,0.9999939382508267
7.8,0.9999955101205789,7.8,0.9999901321028943,7.8,0.9999968017659224,7.8,0.9999991128104456,7.8,0.9999997779340383,7.8,0.9999959514590464
7.825,0.9999968693041735,7.825,0.9999936575340843,7.825,0.9999984938564492,7.825,0.9999993387391282,7.825,0.9999998878599164,7.825,0.9999974120770848
7.850000000000001,0.999998229123935,7.850000000000001,0.9999958335460627,7.850000000000001,0.9999992563683462,7.850000000000001,0.9999995536510268,7.850000000000001,1.0,7.850000000000001,0.9999987244765544
7.875,0.9999987895825484,7.875,0.9999979464437153,7.875,0.999999528275904,7.875,0.9999998870356588,7.875,1.0,7.875,0.9999997166258624
7.9,0.9999989593010362,7.9,0.9999993437283432,7.9,1.0,7.9,1.0,7.9,1.0,7.9,1.0
7.925,0.9999995398678421,7.925,1.0,7.925,1.0,7.925,1.0,7.925,1.0,7.925,1.0
7.95,0.9999995398678421,7.95,1.0,7.95,1.0,7.95,1.0,7.95,1.0,7.95,1.0
7.975000000000001,0.9999995398678421,7.975000000000001,1.0,7.975000000000001,1.0,7.975000000000001,1.0,7.975000000000001,1.0,7.975000000000001,1.0
8.0,1.0,8.0,1.0,8.0,1.0,8.0,1.0,8.0,1.0,8.0,1.0


==> figs/plots/data/mcs/mcs_scenario_NCR_0.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,383472400,8.85699371766445
1,20745400.0,0.4791528085735403,955900,0.022078252032520323
2,45726400.0,1.0561345158906135,2180800,0.050369549150036955
3,85029300.0,1.9639065964523281,4889700,0.11293652993348115
4,155650800.0,3.5950388026607536,9964800,0.23015521064301553
5,226469700.0,5.230730321507761,17482600,0.4037924981522542
6,316463800.0,7.309308019216555,24781300,0.5723692719881744
7,365025000.0,8.430917405764966,33329500,0.769805524759793
8,491596400.0,11.354314486326682,40613800,0.93804970436068
9,451451600.0,10.42709719142646,47099000,1.0878372135994085
10,474629700.0,10.962437638580932,47315400,1.0928353658536585
11,400753400.0,9.256129896526238,44791800,1.03454822616408
12,281353400.0,6.498369364375462,36402100,0.8407728196600147
13,240063800.0,5.544710827790096,28701600,0.6629157427937916
14,165842700.0,3.830439301552106,22895500,0.5288132852919438
15,225326200.0,5.204319105691057,22068600,0.5097145232815964


==> figs/plots/data/mcs/mcs_scenario_NCR_1.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,282844200,6.532806482155118
1,94839800.0,2.1904994346933577,4993900,0.11534329603094015
2,138456300.0,3.197902640871595,7558500,0.17457744509298567
3,168481200.0,3.891382872554123,10979500,0.2535917256596462
4,210287500.0,4.856976183765459,15499400,0.3579871207877518
5,225276500.0,5.203174678770918,19374300,0.4474850558265572
6,243629100.0,5.627061695879277,21124200,0.4879022115013889
7,221527700.0,5.1165892549216645,21880500,0.5053703495874939
8,235091600.0,5.429872447022841,21969900,0.507435206846383
9,183042200.0,4.227695921174744,20320000,0.4693277349063265
10,222853000.0,5.147199493458641,16695600,0.3856155576231331
11,166232600.0,3.839447324093967,23808400,0.5498987423102256
12,131133200.0,3.0287621912902707,17479700,0.40372578778750573
13,141719800.0,3.273279169555985,16873500,0.3897244849872983
14,156855100.0,3.6228567318654195,19660400,0.4540930609917491
15,1507327300.0,34.81449347792662,44626400,1.0307287022157328


==> figs/plots/data/mcs/mcs_scenario_NCR_1_2.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,250046800,5.775288401453391
1,54772200.0,1.2650641855128137,2661700,0.061476832089626794
2,81900100.0,1.8916326767943956,4022100,0.09289775945737232
3,105770800.0,2.442970173793251,6154400,0.14214712980891878
4,137802500.0,3.182800899436749,9161700,0.2116062263048179
5,155934400.0,3.6015903091245067,11992100,0.27697949359507584
6,177689000.0,4.10405260441586,13979900,0.3228913720290692
7,165382300.0,3.8198068481407685,15279300,0.35290339277417987
8,206547700.0,4.770597088852465,15093900,0.34862124051456506
9,152647000.0,3.525661790579427,19461100,0.44948971596327003
10,148264500.0,3.424439933633569,16186300,0.37385221747466885
11,147586200.0,3.408773353926467,14370700,0.3319176131458841
12,136310000.0,3.148328880841953,15061100,0.34786366449452527
13,183197200.0,4.2312745627568,17487100,0.4038965737816104
14,255204800.0,5.894421849970615,28253900,0.6525755217256288
15,1970543000.0,45.513296440766965,60881500,1.406169648294178


==> figs/plots/data/mcs/mcs_scenario_NCR_2.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,247415300,5.714510545483975
1,32450600.0,0.7495061781033036,1417400,0.03273745498830907
2,48571300.0,1.1218433381357813,2110300,0.04874125247765531
3,63221100.0,1.4602073624674665,3132100,0.07234159924430848
4,83182200.0,1.9212456105041082,4843200,0.1118625948916174
5,95717500.0,2.210771375647999,6426400,0.14842950524683887
6,111833100.0,2.5829907418181657,7767400,0.1794023619840496
7,112735100.0,2.603824087662285,8790400,0.20303042495359963
8,137083500.0,3.1661950831733225,9737200,0.22489850903920075
9,127063500.0,2.934764788984768,10206600,0.23574016373901185
10,153784200.0,3.5519284079392692,10595500,0.24472252316116044
11,174772300.0,4.036687106288451,12409200,0.2866132541561486
12,189202000.0,4.3699675170721415,15747900,0.36372665966586176
13,236561800.0,5.463829038699995,26698400,0.6166485595173352
14,200461600.0,4.630028648853124,46081600,1.0643391461755773
15,2315542300.0,53.48170016916585,81451700,1.8812765362433006


==> figs/plots/data/mcs/mcs_scenario_NCR_2_1.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,217189800,5.016404899428483
1,24001600.0,0.5543618707421928,833400,0.019248932699342688
2,37125600.0,0.8574852121702867,1285000,0.029679479863997306
3,49763100.0,1.1493719256187427,1974200,0.04559784369455524
4,68946400.0,1.5924461404631158,3156700,0.07290989423087961
5,85483500.0,1.9744014139719952,4536700,0.10478357688637867
6,104810600.0,2.4207969589365574,6277400,0.14498830108813748
7,113348900.0,2.6180049767752873,7425300,0.17150119987092544
8,143180700.0,3.307026227675517,8887100,0.20526420661426495
9,137335500.0,3.172020394445138,9742000,0.22500972205063172
10,165490000.0,3.822301262796042,11016500,0.25444668476398935
11,193246000.0,4.4633780278583846,13289600,0.3069481833467538
12,213917300.0,4.940820387479121,18639600,0.4305164458155364
13,228912000.0,5.287151046402608,27266500,0.6297708464682354
14,212424300.0,4.90633675834531,34197900,0.7898645015105007
15,2334415400.0,53.91769249689122,68661900,1.5858750805243553


==> figs/plots/data/mcs/mcs_scenario_NCR_2_1_0.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,258393700,5.968079190396462
1,55437500.0,1.2804313345008174,2596700,0.0599755769343544
2,82560200.0,1.9068801273985005,3902700,0.0901400562643759
3,105955200.0,2.4472308118746513,5972000,0.13793435724264044
4,140481400.0,3.244677095369436,8900300,0.20556884791806312
5,161041300.0,3.7195459151070387,12086800,0.2791669439250413
6,183955900.0,4.248800875333464,14145400,0.326714108663772
7,174799900.0,4.0373261641958855,15705900,0.36275673499952893
8,188470800.0,4.353080819994347,16232800,0.37492646253321066
9,160659400.0,3.7107252300717133,15150600,0.34993105707306577
10,181632600.0,4.1951399757718715,15344800,0.35441646433638135
11,184985200.0,4.272574457702829,17468300,0.4034626143036866
12,200214100.0,4.6243139977250065,19607600,0.45287369441908865
13,223699900.0,5.166761875710473,27648200,0.6385861848486223
14,172163500.0,3.9764336425223266,33866700,0.7822139143384681
15,1855145100.0,42.84799848632518,49764900,1.149412172596162


==> figs/plots/data/sinr_per_block.csv <==
Q1_NCR_0_x,Q2_NCR_0_x,Q3_NCR_0_x,Q1_NCR_0_y,Q2_NCR_0_y,Q3_NCR_0_y,all_NCR_0_x,all_NCR_0_y,Q1_NCR_1_x,Q2_NCR_1_x,Q3_NCR_1_x,Q1_NCR_1_y,Q2_NCR_1_y,Q3_NCR_1_y,all_NCR_1_x,all_NCR_1_y,Q1_NCR_1_2_x,Q2_NCR_1_2_x,Q3_NCR_1_2_x,Q1_NCR_1_2_y,Q2_NCR_1_2_y,Q3_NCR_1_2_y,all_NCR_1_2_x,all_NCR_1_2_y,Q1_NCR_2_x,Q2_NCR_2_x,Q3_NCR_2_x,Q1_NCR_2_y,Q2_NCR_2_y,Q3_NCR_2_y,all_NCR_2_x,all_NCR_2_y,Q1_NCR_2_1_x,Q2_NCR_2_1_x,Q3_NCR_2_1_x,Q1_NCR_2_1_y,Q2_NCR_2_1_y,Q3_NCR_2_1_y,all_NCR_2_1_x,all_NCR_2_1_y,Q1_NCR_2_1_0_x,Q2_NCR_2_1_0_x,Q3_NCR_2_1_0_x,Q1_NCR_2_1_0_y,Q2_NCR_2_1_0_y,Q3_NCR_2_1_0_y,all_NCR_2_1_0_x,all_NCR_2_1_0_y
-20.0,-20.0,-20.0,0.0,0.0,0.0,-20.0,0.0,-20.0,-20.0,-20.0,0.0,0.0,0.0,-20.0,0.0,-20.0,-20.0,-20.0,0.0,0.0,0.0,-20.0,0.0,-20.0,-20.0,-20.0,0.0,0.0,0.0,-20.0,0.0,-20.0,-20.0,-20.0,0.0,0.0,0.0,-20.0,0.0,-20.0,-20.0,-20.0,0.0,0.0,0.0,-20.0,0.0
-19.5,-19.5,-19.5,0.0,0.0,0.0,-19.5,0.0,-19.5,-19.5,-19.5,0.0,0.0,0.0,-19.5,0.0,-19.5,-19.5,-19.5,0.0,0.0,0.0,-19.5,0.0,-19.5,-19.5,-19.5,0.0,0.0,0.0,-19.5,0.0,-19.5,-19.5,-19.5,0.0,0.0,0.0,-19.5,0.0,-19.5,-19.5,-19.5,0.0,0.0,0.0,-19.5,0.0
-19.0,-19.0,-19.0,0.0,0.0,0.0,-19.0,0.0,-19.0,-19.0,-19.0,0.0,0.0,0.0,-19.0,0.0,-19.0,-19.0,-19.0,0.0,0.0,0.0,-19.0,0.0,-19.0,-19.0,-19.0,0.0,0.0,0.0,-19.0,0.0,-19.0,-19.0,-19.0,0.0,0.0,0.0,-19.0,0.0,-19.0,-19.0,-19.0,0.0,0.0,0.0,-19.0,0.0
-18.5,-18.5,-18.5,0.0,0.0,0.0,-18.5,0.0,-18.5,-18.5,-18.5,0.0,0.0,0.0,-18.5,0.0,-18.5,-18.5,-18.5,0.0,0.0,0.0,-18.5,0.0,-18.5,-18.5,-18.5,0.0,0.0,0.0,-18.5,0.0,-18.5,-18.5,-18.5,0.0,0.0,0.0,-18.5,0.0,-18.5,-18.5,-18.5,0.0,0.0,0.0,-18.5,0.0
-18.0,-18.0,-18.0,0.0,0.0,0.0,-18.0,0.0,-18.0,-18.0,-18.0,0.0,0.0,0.0,-18.0,0.0,-18.0,-18.0,-18.0,0.0,0.0,0.0,-18.0,0.0,-18.0,-18.0,-18.0,0.0,0.0,0.0,-18.0,0.0,-18.0,-18.0,-18.0,0.0,0.0,0.0,-18.0,0.0,-18.0,-18.0,-18.0,0.0,0.0,0.0,-18.0,0.0
-17.5,-17.5,-17.5,0.0,0.0,0.0,-17.5,0.0,-17.5,-17.5,-17.5,0.0,0.0,0.0,-17.5,0.0,-17.5,-17.5,-17.5,0.0,0.0,0.0,-17.5,0.0,-17.5,-17.5,-17.5,0.0,0.0,0.0,-17.5,0.0,-17.5,-17.5,-17.5,0.0,0.0,0.0,-17.5,0.0,-17.5,-17.5,-17.5,0.0,0.0,0.0,-17.5,0.0
-17.0,-17.0,-17.0,0.0,0.0,0.0,-17.0,0.0,-17.0,-17.0,-17.0,0.0,0.0,0.0,-17.0,0.0,-17.0,-17.0,-17.0,0.0,0.0,0.0,-17.0,0.0,-17.0,-17.0,-17.0,0.0,0.0,0.0,-17.0,0.0,-17.0,-17.0,-17.0,0.0,0.0,0.0,-17.0,0.0,-17.0,-17.0,-17.0,0.0,0.0,0.0,-17.0,0.0
-16.5,-16.5,-16.5,0.0,0.0,0.0,-16.5,0.0,-16.5,-16.5,-16.5,0.0,0.0,0.0,-16.5,0.0,-16.5,-16.5,-16.5,0.0,0.0,0.0,-16.5,0.0,-16.5,-16.5,-16.5,0.0,0.0,0.0,-16.5,0.0,-16.5,-16.5,-16.5,0.0,0.0,0.0,-16.5,0.0,-16.5,-16.5,-16.5,0.0,0.0,0.0,-16.5,0.0
-16.0,-16.0,-16.0,0.0,0.0,0.0,-16.0,0.0,-16.0,-16.0,-16.0,0.0,0.0,0.0,-16.0,0.0,-16.0,-16.0,-16.0,0.0,0.0,0.0,-16.0,0.0,-16.0,-16.0,-16.0,0.0,0.0,0.0,-16.0,0.0,-16.0,-16.0,-16.0,0.0,0.0,0.0,-16.0,0.0,-16.0,-16.0,-16.0,0.0,0.0,0.0,-16.0,0.0
-15.5,-15.5,-15.5,0.0,0.0,0.0,-15.5,0.0,-15.5,-15.5,-15.5,0.0,0.0,0.0,-15.5,0.0,-15.5,-15.5,-15.5,0.0,0.0,0.0,-15.5,0.0,-15.5,-15.5,-15.5,0.0,0.0,0.0,-15.5,0.0,-15.5,-15.5,-15.5,0.0,0.0,0.0,-15.5,0.0,-15.5,-15.5,-15.5,0.0,0.0,0.0,-15.5,0.0
-15.0,-15.0,-15.0,0.0,0.0,0.0,-15.0,0.0,-15.0,-15.0,-15.0,0.0,0.0,0.0,-15.0,0.0,-15.0,-15.0,-15.0,0.0,0.0,0.0,-15.0,0.0,-15.0,-15.0,-15.0,0.0,0.0,0.0,-15.0,0.0,-15.0,-15.0,-15.0,0.0,0.0,0.0,-15.0,0.0,-15.0,-15.0,-15.0,0.0,0.0,0.0,-15.0,0.0
-14.5,-14.5,-14.5,0.0,0.0,0.0,-14.5,0.0,-14.5,-14.5,-14.5,0.0,0.0,0.0,-14.5,0.0,-14.5,-14.5,-14.5,0.0,0.0,0.0,-14.5,0.0,-14.5,-14.5,-14.5,0.0,0.0,0.0,-14.5,0.0,-14.5,-14.5,-14.5,0.0,0.0,0.0,-14.5,0.0,-14.5,-14.5,-14.5,0.0,0.0,0.0,-14.5,0.0
-14.0,-14.0,-14.0,0.0,0.0,0.0,-14.0,0.0,-14.0,-14.0,-14.0,0.0,0.0,0.0,-14.0,0.0,-14.0,-14.0,-14.0,0.0,0.0,0.0,-14.0,0.0,-14.0,-14.0,-14.0,0.0,0.0,0.0,-14.0,0.0,-14.0,-14.0,-14.0,0.0005871990604815032,0.0,0.0,-14.0,0.00018800526414739614,-14.0,-14.0,-14.0,0.0,0.0,0.0,-14.0,0.0
-13.5,-13.5,-13.5,0.0,0.0,0.0,-13.5,0.0,-13.5,-13.5,-13.5,0.0,0.0,0.0,-13.5,0.0,-13.5,-13.5,-13.5,0.0,0.0,0.0,-13.5,0.0,-13.5,-13.5,-13.5,0.0,0.0,0.0,-13.5,0.0,-13.5,-13.5,-13.5,0.0005871990604815032,0.0,0.0,-13.5,0.00018800526414739614,-13.5,-13.5,-13.5,0.0,0.0,0.0,-13.5,0.0
-13.0,-13.0,-13.0,0.0,0.0,0.0,-13.0,0.0,-13.0,-13.0,-13.0,0.0,0.0,0.0,-13.0,0.0,-13.0,-13.0,-13.0,0.0,0.0,0.0,-13.0,0.0,-13.0,-13.0,-13.0,0.0,0.0,0.0,-13.0,0.0,-13.0,-13.0,-13.0,0.0005871990604815032,0.0,0.0,-13.0,0.00018800526414739614,-13.0,-13.0,-13.0,0.0,0.0,0.0,-13.0,0.0
-12.5,-12.5,-12.5,0.0,0.0,0.0,-12.5,0.0,-12.5,-12.5,-12.5,0.0,0.0,0.0,-12.5,0.0,-12.5,-12.5,-12.5,0.0,0.0,0.0,-12.5,0.0,-12.5,-12.5,-12.5,0.0,0.0,0.0,-12.5,0.0,-12.5,-12.5,-12.5,0.0005871990604815032,0.0,0.0,-12.5,0.00018800526414739614,-12.5,-12.5,-12.5,0.0,0.0,0.0,-12.5,0.0
-12.0,-12.0,-12.0,0.0,0.0,0.0,-12.0,0.0,-12.0,-12.0,-12.0,0.0,0.0,0.0,-12.0,0.0,-12.0,-12.0,-12.0,0.0,0.0,0.0,-12.0,0.0,-12.0,-12.0,-12.0,0.0,0.0,0.0005678591709256105,-12.0,0.0001856665428889714,-12.0,-12.0,-12.0,0.0005871990604815032,0.0,0.0,-12.0,0.00018800526414739614,-12.0,-12.0,-12.0,0.0,0.0,0.0,-12.0,0.0
-11.5,-11.5,-11.5,0.0,0.0,0.0,-11.5,0.0,-11.5,-11.5,-11.5,0.0,0.0,0.0,-11.5,0.0,-11.5,-11.5,-11.5,0.0,0.0,0.0,-11.5,0.0,-11.5,-11.5,-11.5,0.0,0.0,0.0005678591709256105,-11.5,0.0001856665428889714,-11.5,-11.5,-11.5,0.0005871990604815032,0.0,0.0,-11.5,0.00018800526414739614,-11.5,-11.5,-11.5,0.0,0.0,0.0,-11.5,0.0
-11.0,-11.0,-11.0,0.0,0.0,0.0,-11.0,0.0,-11.0,-11.0,-11.0,0.0,0.0,0.0,-11.0,0.0,-11.0,-11.0,-11.0,0.0,0.0,0.0,-11.0,0.0,-11.0,-11.0,-11.0,0.0,0.0,0.001135718341851221,-11.0,0.0003713330857779428,-11.0,-11.0,-11.0,0.0017615971814445098,0.0,0.0,-11.0,0.0005640157924421884,-11.0,-11.0,-11.0,0.0,0.0,0.0,-11.0,0.0
-10.5,-10.5,-10.5,0.0,0.0,0.0,-10.5,0.0,-10.5,-10.5,-10.5,0.0,0.0,0.0,-10.5,0.0,-10.5,-10.5,-10.5,0.0,0.0,0.0,-10.5,0.0,-10.5,-10.5,-10.5,0.0,0.0,0.001135718341851221,-10.5,0.0003713330857779428,-10.5,-10.5,-10.5,0.0017615971814445098,0.0,0.0,-10.5,0.0005640157924421884,-10.5,-10.5,-10.5,0.0,0.0,0.0,-10.5,0.0
-10.0,-10.0,-10.0,0.0,0.0,0.0,-10.0,0.0,-10.0,-10.0,-10.0,0.0,0.0,0.0,-10.0,0.0,-10.0,-10.0,-10.0,0.0,0.0,0.0,-10.0,0.0,-10.0,-10.0,-10.0,0.0,0.0,0.001135718341851221,-10.0,0.0003713330857779428,-10.0,-10.0,-10.0,0.0017615971814445098,0.0,0.0,-10.0,0.0005640157924421884,-10.0,-10.0,-10.0,0.0,0.0,0.0,-10.0,0.0
-9.5,-9.5,-9.5,0.0,0.0,0.0,-9.5,0.0,-9.5,-9.5,-9.5,0.0,0.0,0.0,-9.5,0.0,-9.5,-9.5,-9.5,0.0,0.0,0.0,-9.5,0.0,-9.5,-9.5,-9.5,0.0,0.0,0.001135718341851221,-9.5,0.0003713330857779428,-9.5,-9.5,-9.5,0.0017615971814445098,0.0,0.0,-9.5,0.0005640157924421884,-9.5,-9.5,-9.5,0.0,0.0,0.0,-9.5,0.0
-9.0,-9.0,-9.0,0.0,0.0,0.0,-9.0,0.0,-9.0,-9.0,-9.0,0.0,0.0,0.0,-9.0,0.0,-9.0,-9.0,-9.0,0.0,0.0,0.0,-9.0,0.0,-9.0,-9.0,-9.0,0.0,0.0,0.001135718341851221,-9.0,0.0003713330857779428,-9.0,-9.0,-9.0,0.0017615971814445098,0.0,0.0,-9.0,0.0005640157924421884,-9.0,-9.0,-9.0,0.0,0.0,0.0,-9.0,0.0
-8.5,-8.5,-8.5,0.0,0.0,0.0,-8.5,0.0,-8.5,-8.5,-8.5,0.0,0.0,0.0,-8.5,0.0,-8.5,-8.5,-8.5,0.0,0.0,0.0,-8.5,0.0,-8.5,-8.5,-8.5,0.0,0.0,0.001135718341851221,-8.5,0.0003713330857779428,-8.5,-8.5,-8.5,0.0017615971814445098,0.0,0.0,-8.5,0.0005640157924421884,-8.5,-8.5,-8.5,0.0,0.0,0.0,-8.5,0.0
-8.0,-8.0,-8.0,0.0,0.0,0.0,-8.0,0.0,-8.0,-8.0,-8.0,0.0,0.0,0.0,-8.0,0.0,-8.0,-8.0,-8.0,0.0,0.0,0.0,-8.0,0.0,-8.0,-8.0,-8.0,0.0,0.0,0.001135718341851221,-8.0,0.0003713330857779428,-8.0,-8.0,-8.0,0.0017615971814445098,0.0,0.0,-8.0,0.0005640157924421884,-8.0,-8.0,-8.0,0.0,0.0,0.0,-8.0,0.0
-7.5,-7.5,-7.5,0.0,0.0,0.0,-7.5,0.0,-7.5,-7.5,-7.5,0.0,0.0,0.0,-7.5,0.0,-7.5,-7.5,-7.5,0.0,0.0,0.0,-7.5,0.0,-7.5,-7.5,-7.5,0.0,0.0,0.001135718341851221,-7.5,0.0003713330857779428,-7.5,-7.5,-7.5,0.0017615971814445098,0.0,0.0,-7.5,0.0005640157924421884,-7.5,-7.5,-7.5,0.0,0.0,0.0,-7.5,0.0
-7.0,-7.0,-7.0,0.0,0.0,0.0005595970900951316,-7.0,0.00018477457501847746,-7.0,-7.0,-7.0,0.002925687536571094,0.0005197505197505198,0.004571428571428572,-7.0,0.002600780234070221,-7.0,-7.0,-7.0,0.0011668611435239206,0.0,0.00165929203539823,-7.0,0.0009264406151565684,-7.0,-7.0,-7.0,0.002290950744558992,0.0,0.0017035775127768314,-7.0,0.0012996658002228,-7.0,-7.0,-7.0,0.0017615971814445098,0.0,0.0,-7.0,0.0005640157924421884,-7.0,-7.0,-7.0,0.0,0.0,0.0005595970900951316,-7.0,0.00018625442354255913
-6.5,-6.5,-6.5,0.004043905257076834,0.0010559662090813093,0.003357582540570789,-6.5,0.002771618625277162,-6.5,-6.5,-6.5,0.00994733762434172,0.0015592515592515593,0.013142857142857144,-6.5,0.007988110718929966,-6.5,-6.5,-6.5,0.0029171528588098016,0.0,0.00497787610619469,-6.5,0.0025940337224383916,-6.5,-6.5,-6.5,0.0028636884306987398,0.0005321979776476849,0.0056785917092561046,-6.5,0.0029706646862235424,-6.5,-6.5,-6.5,0.0017615971814445098,0.002152852529601722,0.0,-6.5,0.0013160368490317729,-6.5,-6.5,-6.5,0.004672897196261682,0.0,0.005036373810856184,-6.5,0.003166325200223505
-6.0,-6.0,-6.0,0.008087810514153668,0.0021119324181626186,0.004476776720761052,-6.0,0.004804138950480414,-6.0,-6.0,-6.0,0.01930953774136922,0.0015592515592515593,0.017714285714285714,-6.0,0.0124465911201932,-6.0,-6.0,-6.0,0.007001166861143524,0.0,0.011615044247787611,-6.0,0.006114508060033352,-6.0,-6.0,-6.0,0.006872852233676976,0.0005321979776476849,0.009085746734809767,-6.0,0.0053843297437801705,-6.0,-6.0,-6.0,0.002348796241926013,0.006996770721205597,0.0,-6.0,0.003196089490505734,-6.0,-6.0,-6.0,0.015186915887850467,0.0,0.008393956351426972,-6.0,0.0076364313652449245
-5.5,-5.5,-5.5,0.010398613518197574,0.0026399155227032735,0.006715165081141578,-5.5,0.006467110125646711,-5.5,-5.5,-5.5,0.028671737858396724,0.0015592515592515593,0.026285714285714287,-5.5,0.018205461638491547,-5.5,-5.5,-5.5,0.013418903150525088,0.0,0.016039823008849558,-5.5,0.009634982397628312,-5.5,-5.5,-5.5,0.009736540664375716,0.0021287919105907396,0.01249290176036343,-5.5,0.00798366134422577,-5.5,-5.5,-5.5,0.0035231943628890195,0.008611410118406888,0.0,-5.5,0.004136115811242715,-5.5,-5.5,-5.5,0.01985981308411215,0.0,0.014549524342473419,-5.5,0.011175265412553549
-5.0,-5.0,-5.0,0.014442518775274409,0.003695881731784583,0.009513150531617236,-5.0,0.009053954175905396,-5.0,-5.0,-5.0,0.04095962551199532,0.002079002079002079,0.03371428571428572,-5.0,0.0247074122236671,-5.0,-5.0,-5.0,0.019836639439906652,0.0,0.02101769911504425,-5.0,0.013340744858254585,-5.0,-5.0,-5.0,0.012027491408934709,0.0021287919105907396,0.016467915956842702,-5.0,0.010025993316004456,-5.0,-5.0,-5.0,0.0035231943628890195,0.011302475780409042,0.0,-5.0,0.005076142131979695,-5.0,-5.0,-5.0,0.02336448598130841,0.0,0.02574146614437605,-5.0,0.016017880424660087
-4.5,-4.5,-4.5,0.020219526285384173,0.004751847940865892,0.010072747621712367,-4.5,0.011456023651145602,-4.5,-4.5,-4.5,0.04505558806319485,0.002079002079002079,0.045714285714285714,-4.5,0.02990897269180754,-4.5,-4.5,-4.5,0.028004667444574097,0.0,0.02820796460176991,-4.5,0.018343524180100056,-4.5,-4.5,-4.5,0.016036655211912942,0.0026609898882384245,0.021578648495173196,-4.5,0.01318232454511697,-4.5,-4.5,-4.5,0.004110393423370522,0.014531754574811625,0.0,-4.5,0.006392178981011468,-4.5,-4.5,-4.5,0.03212616822429906,0.0,0.029099048684946838,-4.5,0.019929223319053828
-4.0,-4.0,-4.0,0.024263431542461005,0.006863780359028511,0.01119194180190263,-4.0,0.01385809312638581,-4.0,-4.0,-4.0,0.05558806319485079,0.002598752598752599,0.05885714285714286,-4.0,0.0377113133940182,-4.0,-4.0,-4.0,0.039673278879813305,0.0,0.03650442477876106,-4.0,0.024828608486196033,-4.0,-4.0,-4.0,0.018327605956471937,0.0026609898882384245,0.027257240204429302,-4.0,0.01578165614556257,-4.0,-4.0,-4.0,0.004697592483852026,0.0193756727664155,0.0,-4.0,0.00827223162248543,-4.0,-4.0,-4.0,0.04322429906542056,0.0,0.03637381085618355,-4.0,0.02588936487241572
-3.5,-3.5,-3.5,0.03292894280762565,0.00791974656810982,0.013989927252378288,-3.5,0.017923133776792312,-3.5,-3.5,-3.5,0.07021650087770626,0.002598752598752599,0.07428571428571429,-3.5,0.047371354263421886,-3.5,-3.5,-3.5,0.049591598599766626,0.0005333333333333334,0.04535398230088496,-3.5,0.0311284046692607,-3.5,-3.5,-3.5,0.022336769759450172,0.0026609898882384245,0.030096536059057353,-3.5,0.018009654660230228,-3.5,-3.5,-3.5,0.004697592483852026,0.024219590958019375,0.0,-3.5,0.009964278999811995,-3.5,-3.5,-3.5,0.04789719626168224,0.0,0.042529378847229994,-3.5,0.029428198919724344
-3.0,-3.0,-3.0,0.03697284806470248,0.011615628299894404,0.017347509792949075,-3.0,0.021618625277161862,-3.0,-3.0,-3.0,0.08894090111176127,0.002598752598752599,0.09371428571428571,-3.0,0.05963217536689578,-3.0,-3.0,-3.0,0.059509918319719954,0.0005333333333333334,0.05420353982300885,-3.0,0.03724291272929405,-3.0,-3.0,-3.0,0.024627720504009163,0.0031931878658861094,0.03577512776831346,-3.0,0.0207946528035648,-3.0,-3.0,-3.0,0.004697592483852026,0.029601722282023683,0.0005688282138794084,-3.0,0.012032336905433353,-3.0,-3.0,-3.0,0.053154205607476634,0.0,0.053721320649132626,-3.0,0.03482957720245856
-2.5,-2.5,-2.5,0.045060658578856154,0.01689545934530095,0.02574146614437605,-2.5,0.028824833702882482,-2.5,-2.5,-2.5,0.10473961380924517,0.004158004158004158,0.11142857142857143,-2.5,0.07096414638677317,-2.5,-2.5,-2.5,0.06592765460910152,0.0005333333333333334,0.06692477876106195,-2.5,0.043542708912358716,-2.5,-2.5,-2.5,0.03150057273768614,0.004789781798829164,0.044293015332197615,-2.5,0.02636464909023394,-2.5,-2.5,-2.5,0.004697592483852026,0.03767491926803014,0.0005688282138794084,-2.5,0.014852415867644294,-2.5,-2.5,-2.5,0.0630841121495327,0.0005347593582887701,0.06603245663122552,-2.5,0.04227975414416092
-2.0,-2.0,-2.0,0.05025996533795494,0.02006335797254488,0.03133743704532736,-2.0,0.03344419807834442,-2.0,-2.0,-2.0,0.12053832650672908,0.005197505197505198,0.128,-2.0,0.08173880735649267,-2.0,-2.0,-2.0,0.07526254375729288,0.0010666666666666667,0.07964601769911504,-2.0,0.050954233833611265,-2.0,-2.0,-2.0,0.03436426116838488,0.005854177754124534,0.05337876206700738,-2.0,0.030634979576680283,-2.0,-2.0,-2.0,0.0064591896652965355,0.044671689989235736,0.0005688282138794084,-2.0,0.017860500094002633,-2.0,-2.0,-2.0,0.07359813084112149,0.0005347593582887701,0.07498601007274762,-2.0,0.04861240454460793
-1.5,-1.5,-1.5,0.057770075101097634,0.02587117212249208,0.03693340794627868,-1.5,0.03972653362897265,-1.5,-1.5,-1.5,0.13809245172615564,0.006237006237006237,0.14742857142857144,-1.5,0.09399962845996657,-1.5,-1.5,-1.5,0.08926487747957992,0.0010666666666666667,0.09015486725663717,-1.5,0.05892162312395775,-1.5,-1.5,-1.5,0.03722794959908362,0.006918573709419904,0.056218057921635436,-1.5,0.03286297809134794,-1.5,-1.5,-1.5,0.007046388725778039,0.04951560818083961,0.0011376564277588168,-1.5,0.01992855799962399,-1.5,-1.5,-1.5,0.0852803738317757,0.0010695187165775401,0.08785674314493565,-1.5,0.056807599180480534
-1.0,-1.0,-1.0,0.07047949162333911,0.02903907074973601,0.04588696138780078,-1.0,0.047856614929785664,-1.0,-1.0,-1.0,0.155061439438268,0.006756756756756757,0.164,-1.0,0.10496005944640535,-1.0,-1.0,-1.0,0.09743290548424738,0.0016,0.10121681415929204,-1.0,0.06540670743005374,-1.0,-1.0,-1.0,0.04009163802978236,0.008515167642362959,0.06076093128904032,-1.0,0.03583364277757148,-1.0,-1.0,-1.0,0.007633587786259542,0.05382131324004306,0.0017064846416382253,-1.0,0.02180861064109795,-1.0,-1.0,-1.0,0.09462616822429906,0.0016042780748663102,0.0923335198656967,-1.0,0.061463959769044514
-0.5,-0.5,-0.5,0.08723281340265743,0.0337909186906019,0.055400111919418016,-0.5,0.058019216555801924,-0.5,-0.5,-0.5,0.17495611468695144,0.007276507276507277,0.18514285714285714,-0.5,0.11833550065019506,-0.5,-0.5,-0.5,0.10793465577596266,0.0016,0.11449115044247787,-0.5,0.07318880859736891,-0.5,-0.5,-0.5,0.04753722794959908,0.010643959552953698,0.06700738216922203,-0.5,0.041032305978462684,-0.5,-0.5,-0.5,0.007633587786259542,0.061356297093649086,0.0022753128555176336,-0.5,0.02462868960330889,-0.5,-0.5,-0.5,0.10922897196261683,0.0021390374331550803,0.10520425293788473,-0.5,0.07059042652262991
0.0,0.0,0.0,0.10109763142692085,0.04065469904963041,0.06491326245103525,0.0,0.0679970436067997,0.0,0.0,0.0,0.19426565242832067,0.008835758835758836,0.20114285714285715,0.0,0.13022478172023036,0.0,0.0,0.0,0.11901983663943991,0.0016,0.12942477876106195,0.0,0.08171206225680934,0.0,0.0,0.0,0.05211912943871707,0.012240553485896753,0.07268597387847814,0.0,0.04493130337913108,0.0,0.0,0.0,0.007633587786259542,0.06835306781485469,0.003981797497155859,0.0,0.02763677382966723,0.0,0.0,0.0,0.1244158878504673,0.0021390374331550803,0.1242305540011192,0.0,0.08176569193518346
0.5,0.5,0.5,0.11785095320623917,0.04593453009503696,0.07610520425293789,0.5,0.07889874353288988,0.5,0.5,0.5,0.2176711527208894,0.010395010395010396,0.22114285714285714,0.5,0.14471484302433588,0.5,0.5,0.5,0.13360560093348892,0.0026666666666666666,0.14767699115044247,0.5,0.09282934963868816,0.5,0.5,0.5,0.0572737686139748,0.013837147418839808,0.07950028392958547,0.5,0.049387300408466395,0.5,0.5,0.5,0.008220786846741044,0.08127018299246501,0.004550625711035267,0.5,0.03252491069749953,0.5,0.5,0.5,0.1378504672897196,0.00267379679144385,0.14101846670397314,0.5,0.09182343080648166
1.0,1.0,1.0,0.13807047949162335,0.054910242872228086,0.09513150531617236,1.0,0.09478935698447893,1.0,1.0,1.0,0.23229959040374487,0.012474012474012475,0.24285714285714285,1.0,0.15716143414452907,1.0,1.0,1.0,0.14352392065344224,0.0026666666666666666,0.16537610619469026,1.0,0.10190846766722253,1.0,1.0,1.0,0.06357388316151202,0.017030335284725917,0.08517887563884156,1.0,0.05440029706646862,1.0,1.0,1.0,0.009982384028185555,0.09364908503767493,0.005119453924914676,1.0,0.037601052829479224,1.0,1.0,1.0,0.15128504672897197,0.00267379679144385,0.1510912143256855,1.0,0.09945986217172657
1.5,1.5,1.5,0.15944540727902945,0.06071805702217529,0.11303861219921657,1.5,0.10957132298595713,1.5,1.5,1.5,0.2586307782328847,0.012993762993762994,0.264,1.5,0.1725803455322311,1.5,1.5,1.5,0.15460910151691948,0.0026666666666666666,0.18086283185840707,1.5,0.11061700944969427,1.5,1.5,1.5,0.0715922107674685,0.020223523150612027,0.09426462237365134,1.5,0.061084292610471595,1.5,1.5,1.5,0.010569583088667059,0.10441334768568353,0.005119453924914676,1.5,0.04154916337657454,1.5,1.5,1.5,0.16296728971962618,0.0032085561497326204,0.16620033575825405,1.5,0.10840007450176942
2.0,2.0,2.0,0.18024263431542462,0.06916578669482576,0.12870733072188026,2.0,0.12435328898743533,2.0,2.0,2.0,0.2791105909888824,0.014033264033264034,0.28114285714285714,2.0,0.1850269366524243,2.0,2.0,2.0,0.17036172695449242,0.0032,0.19745575221238937,2.0,0.12136372058551047,2.0,2.0,2.0,0.07502863688430698,0.023416711016498136,0.10732538330494037,2.0,0.0675826216115856,2.0,2.0,2.0,0.011156782149148562,0.12002152852529602,0.005688282138794084,2.0,0.047377326565143825,2.0,2.0,2.0,0.17348130841121495,0.0037433155080213902,0.18690542809177393,2.0,0.11883032222015273
2.5,2.5,2.5,0.20854997111496246,0.08025343189017951,0.14493564633463907,2.5,0.1426459719142646,2.5,2.5,2.5,0.30602691632533646,0.015072765072765074,0.3057142857142857,2.5,0.20193200817388074,2.5,2.5,2.5,0.18728121353558927,0.004266666666666667,0.21349557522123894,2.5,0.1324810079673893,2.5,2.5,2.5,0.08705612829324169,0.026077700904736562,0.11641113003975014,2.5,0.07538061641292239,2.5,2.5,2.5,0.012331180270111567,0.1377825618945102,0.009101251422070534,2.5,0.055085542395187065,2.5,2.5,2.5,0.18983644859813084,0.0042780748663101605,0.2025741466144376,2.5,0.1294468243620786
3.0,3.0,3.0,0.22761409589832468,0.09714889123548047,0.16564073866815893,3.0,0.1614929785661493,3.0,3.0,3.0,0.32416617905207723,0.018191268191268192,0.32971428571428574,3.0,0.21660783949470555,3.0,3.0,3.0,0.20186697782963828,0.005866666666666667,0.23008849557522124,3.0,0.14322771910320548,3.0,3.0,3.0,0.09450171821305842,0.031931878658861094,0.12322544009085747,3.0,0.08206461195692537,3.0,3.0,3.0,0.012918379330593071,0.15016146393972013,0.009101251422070534,3.0,0.05959766873472457,3.0,3.0,3.0,0.2091121495327103,0.004812834224598931,0.217123670956911,3.0,0.14062208977463214
3.5,3.5,3.5,0.2576545349508954,0.11562829989440337,0.18410744264129827,3.5,0.18366592756836658,3.5,3.5,3.5,0.3504973668812171,0.02079002079002079,0.3554285714285714,3.5,0.2342559910830392,3.5,3.5,3.5,0.2176196032672112,0.008533333333333334,0.2461283185840708,3.5,0.15453029460811563,3.5,3.5,3.5,0.10423825887743414,0.03512506652474721,0.13287904599659284,3.5,0.08949127367248422,3.5,3.5,3.5,0.013505578391074574,0.1603875134553283,0.010238907849829351,3.5,0.06373378454596729,3.5,3.5,3.5,0.2219626168224299,0.006951871657754011,0.23335198656966985,3.5,0.1508660830694729
4.0,4.0,4.0,0.2876949740034662,0.12988384371700107,0.20537213206491325,4.0,0.20528455284552846,4.0,4.0,4.0,0.37331772966647164,0.02442827442827443,0.3702857142857143,4.0,0.2476314322868289,4.0,4.0,4.0,0.2322053675612602,0.010666666666666666,0.2682522123893805,4.0,0.16731517509727625,4.0,4.0,4.0,0.1156930126002291,0.03725385843533795,0.1408290743895514,4.0,0.09654660230226514,4.0,4.0,4.0,0.015267175572519083,0.1722282023681378,0.011945392491467578,4.0,0.06899793194209437,4.0,4.0,4.0,0.23948598130841123,0.0074866310160427805,0.246782316731953,4.0,0.16111007636431365
4.5,4.5,4.5,0.31600231080300406,0.1457233368532207,0.23335198656966985,4.5,0.22912047302291205,4.5,4.5,4.5,0.38736102984201287,0.02650727650727651,0.39485714285714285,4.5,0.2608211034738993,4.5,4.5,4.5,0.2526254375729288,0.010666666666666666,0.2870575221238938,4.5,0.1801000555864369,4.5,4.5,4.5,0.12485681557846506,0.04204364023416711,0.15048268029528677,4.5,0.10434459710360193,4.5,4.5,4.5,0.018790369935408103,0.18675995694294942,0.015358361774744027,4.5,0.07633013724384283,4.5,4.5,4.5,0.25934579439252337,0.00909090909090909,0.2641298265249021,4.5,0.17377537716520766
5.0,5.0,5.0,0.3460427498555748,0.15997888067581836,0.26245103525461666,5.0,0.25332594235033257,5.0,5.0,5.0,0.40491515506143944,0.03170478170478171,0.4205714285714286,5.0,0.27661155489503997,5.0,5.0,5.0,0.26954492415402564,0.013333333333333334,0.30918141592920356,5.0,0.19381137669075413,5.0,5.0,5.0,0.13172966781214204,0.04470463012240553,0.15786484951731972,5.0,0.10991459339027107,5.0,5.0,5.0,0.01996476805637111,0.2077502691065662,0.016496018202502846,5.0,0.08441436360218087,5.0,5.0,5.0,0.27686915887850466,0.0106951871657754,0.28035814213766086,5.0,0.18532315142484634
5.5,5.5,5.5,0.37261698440207974,0.17212249208025343,0.289311695579183,5.5,0.2749445676274945,5.5,5.5,5.5,0.42422469280280867,0.035862785862785865,0.4422857142857143,5.5,0.29128738621586475,5.5,5.5,5.5,0.2870478413068845,0.013333333333333334,0.32632743362831856,5.5,0.20511395219566425,5.5,5.5,5.5,0.14604810996563575,0.04896221394358701,0.16581487791027824,5.5,0.11864092090605273,5.5,5.5,5.5,0.022313564298297124,0.21905274488697524,0.01820250284414107,5.5,0.08967851099830795,5.5,5.5,5.5,0.29439252336448596,0.013368983957219251,0.2949076664801343,5.5,0.19668467126094244
6.0,6.0,6.0,0.4061236279607163,0.19640971488912354,0.33296026860660327,6.0,0.3085735402808574,6.0,6.0,6.0,0.4452896430661205,0.0395010395010395,0.4697142857142857,6.0,0.3081924577373212,6.0,6.0,6.0,0.30280046674445743,0.016,0.34900442477876104,6.0,0.21863998517695016,6.0,6.0,6.0,0.15463917525773196,0.05109100585417775,0.17546848381601363,6.0,0.1253249164500557,6.0,6.0,6.0,0.023487962419260128,0.22981700753498385,0.020477815699658702,6.0,0.09456664786614025,6.0,6.0,6.0,0.31133177570093457,0.01764705882352941,0.31225517627308336,6.0,0.20934997206183648
6.5,6.5,6.5,0.43385326400924323,0.21436114044350582,0.3570229434806939,6.5,0.33167036215816703,6.5,6.5,6.5,0.47045055588063195,0.04261954261954262,0.49257142857142855,6.5,0.324725989225339,6.5,6.5,6.5,0.31271878646441076,0.0176,0.36117256637168144,6.5,0.22642208634426533,6.5,6.5,6.5,0.16552119129438717,0.05375199574241618,0.18228279386712096,6.5,0.13200891199405868,6.5,6.5,6.5,0.028772753963593658,0.24381054897739504,0.02161547212741752,6.5,0.10152284263959391,6.5,6.5,6.5,0.3282710280373832,0.019786096256684493,0.3284834918858422,6.5,0.22089774632147513
7.0,7.0,7.0,0.4650491045638359,0.23864836325237593,0.39003917179630665,7.0,0.36104951958610493,7.0,7.0,7.0,0.48624926857811585,0.057172557172557176,0.5148571428571429,7.0,0.34218837079695336,7.0,7.0,7.0,0.3267211201866978,0.021866666666666666,0.3827433628318584,7.0,0.23957754307948861,7.0,7.0,7.0,0.1775486827033219,0.05854177754124534,0.19136854060193073,7.0,0.14054957296695136,7.0,7.0,7.0,0.030534351145038167,0.26157158234660927,0.02218430034129693,7.0,0.10847903741304757,7.0,7.0,7.0,0.3452102803738318,0.023529411764705882,0.33967543368774483,7.0,0.23132799403985846
7.5,7.5,7.5,0.49393414211438474,0.2692713833157339,0.42753217683268047,7.5,0.3933850702143385,7.5,7.5,7.5,0.5102399063779989,0.0628898128898129,0.5434285714285715,7.5,0.3611369125023221,7.5,7.5,7.5,0.3418903150525088,0.028266666666666666,0.39823008849557523,7.5,0.2518065591995553,7.5,7.5,7.5,0.18785796105383734,0.061202767429483766,0.2015900056785917,7.5,0.14816190122539918,7.5,7.5,7.5,0.03464474456840869,0.2798708288482239,0.025597269624573378,7.5,0.11731528482797518,7.5,7.5,7.5,0.3644859813084112,0.025133689839572194,0.3514269725797426,7.5,0.24194449618178432
8.0,8.0,8.0,0.5268630849220104,0.29039070749736007,0.46446558477895916,8.0,0.42350332594235035,8.0,8.0,8.0,0.5307197191339965,0.07432432432432433,0.564,8.0,0.3784135240572172,8.0,8.0,8.0,0.3617269544924154,0.042133333333333335,0.413716814159292,8.0,0.2681119140263109,8.0,8.0,8.0,0.19644902634593356,0.06546035125066525,0.20897217490062464,8.0,0.15484589676940216,8.0,8.0,8.0,0.037580739870816206,0.2938643702906351,0.026734926052332197,8.0,0.12351945854483926,8.0,8.0,8.0,0.3796728971962617,0.026203208556149733,0.3693340794627868,8.0,0.25311976159433786
8.5,8.5,8.5,0.5505488157134605,0.32682154171066524,0.5030777839955233,8.5,0.4565779748706578,8.5,8.5,8.5,0.5547103569338795,0.079002079002079,0.584,8.5,0.3942039754783578,8.5,8.5,8.5,0.38506417736289383,0.05173333333333333,0.4303097345132743,8.5,0.2844172688530665,8.5,8.5,8.5,0.2073310423825888,0.06812134113890367,0.21976149914821125,8.5,0.16282955811362793,8.5,8.5,8.5,0.039342337052260715,0.3116254036598493,0.03640500568828214,8.5,0.13348373754465126,8.5,8.5,8.5,0.39602803738317754,0.029411764705882353,0.39171796306659207,8.5,0.2669025889364872
9.0,9.0,9.0,0.586366262276141,0.36219640971488914,0.5411303861219922,9.0,0.49297856614929786,9.0,9.0,9.0,0.5728496196606202,0.0841995841995842,0.5988571428571429,9.0,0.406650566598551,9.0,9.0,9.0,0.40665110851808633,0.06133333333333333,0.44026548672566373,9.0,0.2979433018343524,9.0,9.0,9.0,0.22336769759450173,0.0707823310271421,0.2271436683702442,9.0,0.17137021908652061,9.0,9.0,9.0,0.04521432765707575,0.3353067814854682,0.04152445961319681,9.0,0.14532806918593721,9.0,9.0,9.0,0.4088785046728972,0.03208556149732621,0.40458869613878007,9.0,0.2762153101136152
9.5,9.5,9.5,0.6204506065857885,0.3885955649419219,0.5752658086177952,9.5,0.524390243902439,9.5,9.5,9.5,0.5874780573434757,0.09251559251559252,0.6131428571428571,9.5,0.4189113877020249,9.5,9.5,9.5,0.4224037339556593,0.06186666666666667,0.4524336283185841,9.5,0.3072077079859181,9.5,9.5,9.5,0.23654066437571591,0.07610431080361894,0.23622941510505394,9.5,0.1804678796880802,9.5,9.5,9.5,0.04638872577803876,0.35306781485468247,0.047212741751990896,9.5,0.15378830607257002,9.5,9.5,9.5,0.42348130841121495,0.03636363636363636,0.4191382204812535,9.5,0.28720432110262617
10.0,10.0,10.0,0.6516464471403813,0.4244984160506864,0.6149972020145495,10.0,0.5600517368810052,10.0,10.0,10.0,0.6026916325336454,0.09667359667359668,0.6302857142857143,10.0,0.4308006687720602,10.0,10.0,10.0,0.4340723453908985,0.06293333333333333,0.4646017699115044,10.0,0.3153603853992959,10.0,10.0,10.0,0.24971363115693013,0.08142629058009579,0.24588302101078932,10.0,0.18975120683252877,10.0,10.0,10.0,0.051673517322372284,0.37405812701829927,0.05005688282138794,10.0,0.16375258507238202,10.0,10.0,10.0,0.4375,0.041176470588235294,0.43088975937325125,10.0,0.29726205997392435
10.5,10.5,10.5,0.6776429809358753,0.4593453009503696,0.6463346390598769,10.5,0.5909090909090909,10.5,10.5,10.5,0.6179052077238151,0.09927234927234928,0.6451428571428571,10.5,0.4413895597250604,10.5,10.5,10.5,0.44399066511085183,0.0656,0.47898230088495575,10.5,0.324254215304799,10.5,10.5,10.5,0.2588774341351661,0.08568387440127727,0.25496876774559907,10.5,0.19717786854808764,10.5,10.5,10.5,0.060481503229594835,0.38966630785791173,0.05460750853242321,10.5,0.17352885880804664,10.5,10.5,10.5,0.45560747663551404,0.04919786096256684,0.44543928371572467,10.5,0.31067237846898865
11.0,11.0,11.0,0.7024841132293472,0.4952481520591341,0.6793508673754897,11.0,0.6223207686622321,11.0,11.0,11.0,0.6436512580456407,0.12525987525987525,0.66,11.0,0.46368196173137655,11.0,11.0,11.0,0.4597432905484247,0.0672,0.48783185840707965,11.0,0.3327774689642394,11.0,11.0,11.0,0.2743413516609393,0.09047365620010644,0.26405451448040884,11.0,0.20683252877831415,11.0,11.0,11.0,0.06576629477392835,0.4052744886975242,0.06313993174061433,11.0,0.18349313780785861,11.0,11.0,11.0,0.4661214953271028,0.06042780748663101,0.45942921096810296,11.0,0.3225926615757124
11.5,11.5,11.5,0.7313691507798961,0.5337909186906019,0.7095691102406267,11.5,0.6550258684405026,11.5,11.5,11.5,0.6641310708016384,0.14241164241164242,0.6725714285714286,11.5,0.4804012632361137,11.5,11.5,11.5,0.47549591598599766,0.07093333333333333,0.497787610619469,11.5,0.3424124513618677,11.5,11.5,11.5,0.28465063001145474,0.09739222990952634,0.2765474162407723,11.5,0.21667285555142962,11.5,11.5,11.5,0.06870229007633588,0.4208826695371367,0.0676905574516496,11.5,0.19138935890204925,11.5,11.5,11.5,0.47955607476635514,0.06577540106951872,0.4689423614997202,11.5,0.33190538275284037
12.0,12.0,12.0,0.7475447718082033,0.5696937697993664,0.7386681589255736,12.0,0.6823725055432373,12.0,12.0,12.0,0.6828554710356934,0.1502079002079002,0.684,12.0,0.4928478543563069,12.0,12.0,12.0,0.49008168028004667,0.07306666666666667,0.5099557522123894,12.0,0.35186214563646473,12.0,12.0,12.0,0.3018327605956472,0.10803618946248005,0.28449744463373083,12.0,0.22855551429632381,12.0,12.0,12.0,0.07868467410452143,0.4381054897739505,0.07565415244596133,12.0,0.2032336905433352,12.0,12.0,12.0,0.4976635514018692,0.06844919786096257,0.48573027420257414,12.0,0.34419817470664926
12.5,12.5,12.5,0.7683419988445985,0.6087645195353749,0.7666480134303302,12.5,0.7119364375461936,12.5,12.5,12.5,0.6980690462258631,0.15852390852390852,0.6971428571428572,12.5,0.5049229054430615,12.5,12.5,12.5,0.5040840140023337,0.07573333333333333,0.5265486725663717,12.5,0.3627941448953122,12.5,12.5,12.5,0.3127147766323024,0.11335816923895689,0.2975582055650199,12.5,0.23821017452655033,12.5,12.5,12.5,0.08690546095126248,0.45479009687836386,0.08304891922639362,12.5,0.21413799586388418,12.5,12.5,12.5,0.5146028037383178,0.07112299465240642,0.4969222160044768,12.5,0.3542559135779475
13.0,13.0,13.0,0.8001155401502021,0.6388595564941922,0.7968662562954673,13.0,0.7426090169992609,13.0,13.0,13.0,0.7126974839087186,0.1652806652806653,0.7085714285714285,13.0,0.515697566412781,13.0,13.0,13.0,0.5180863477246208,0.07786666666666667,0.5381637168141593,13.0,0.3718732629238466,13.0,13.0,13.0,0.32245131729667814,0.1202767429483768,0.30721181147075527,13.0,0.24693650204233197,13.0,13.0,13.0,0.09923664122137404,0.47793326157158234,0.09044368600682594,13.0,0.2286144012032337,13.0,13.0,13.0,0.5309579439252337,0.08823529411764706,0.5165081141578064,13.0,0.3719500838144906
13.5,13.5,13.5,0.8226458694396303,0.6626187961985216,0.8226077224398433,13.5,0.766629711751663,13.5,13.5,13.5,0.7232299590403745,0.1704781704781705,0.7217142857142858,13.5,0.5251718372654653,13.5,13.5,13.5,0.5385064177362894,0.08,0.5508849557522124,13.5,0.38336112655178806,13.5,13.5,13.5,0.33505154639175255,0.12825971261309208,0.31629755820556504,13.5,0.25677682881544744,13.5,13.5,13.5,0.1086318261890781,0.4940796555435953,0.09954493742889647,13.5,0.24027072758037224,13.5,13.5,13.5,0.5473130841121495,0.09679144385026738,0.5310576385002798,13.5,0.38498789346246975
14.0,14.0,14.0,0.8417099942229925,0.6847940865892291,0.8433128147733632,14.0,0.7873244641537325,14.0,14.0,14.0,0.732592159157402,0.1761954261954262,0.7331428571428571,14.0,0.5339030280512725,14.0,14.0,14.0,0.5513418903150525,0.08373333333333334,0.5636061946902655,14.0,0.39299610894941633,14.0,14.0,14.0,0.347651775486827,0.13943587014369346,0.3287904599659284,14.0,0.2688451541032306,14.0,14.0,14.0,0.12272460364063417,0.515069967707212,0.12798634812286688,14.0,0.26151532242902803,14.0,14.0,14.0,0.5625,0.10267379679144385,0.5439283715724679,14.0,0.3961631588750233
14.5,14.5,14.5,0.8682842287694974,0.7085533262935586,0.8645775041969782,14.5,0.811160384331116,14.5,14.5,14.5,0.7448800468110006,0.18762993762993763,0.744,14.5,0.5454207690878692,14.5,14.5,14.5,0.5682613768961493,0.08586666666666666,0.5696902654867256,14.5,0.40114878636279416,14.5,14.5,14.5,0.35967926689576174,0.14635444385311336,0.3418512208972175,14.5,0.279428147047902,14.5,14.5,14.5,0.16676453317674692,0.5322927879440258,0.13822525597269625,14.5,0.2850159804474525,14.5,14.5,14.5,0.5776869158878505,0.11016042780748662,0.5540011191941802,14.5,0.4069659154404917
15.0,15.0,15.0,0.8856152512998267,0.7344244984160507,0.8774482372691662,15.0,0.8300073909830007,15.0,15.0,15.0,0.7559976594499708,0.19542619542619544,0.7565714285714286,15.0,0.5558238900241501,15.0,15.0,15.0,0.5822637106184364,0.08853333333333334,0.5807522123893806,15.0,0.4102279043913285,15.0,15.0,15.0,0.37399770904925544,0.15593400745077168,0.35661555934128336,15.0,0.292239138507241,15.0,15.0,15.0,0.180857310628303,0.5479009687836384,0.1496018202502844,15.0,0.2987403647302124,15.0,15.0,15.0,0.5922897196261683,0.12299465240641712,0.570229434806939,15.0,0.4214937604768113
15.5,15.5,15.5,0.901213171577123,0.7618796198521647,0.8942361499720202,15.5,0.8501478196600147,15.5,15.5,15.5,0.7706260971328263,0.20374220374220375,0.7651428571428571,15.5,0.5662270109604309,15.5,15.5,15.5,0.5985997666277713,0.09066666666666667,0.5956858407079646,15.5,0.421159903650176,15.5,15.5,15.5,0.3848797250859107,0.1798829164449175,0.38103350369108463,15.5,0.31210545859636096,15.5,15.5,15.5,0.18907809747504403,0.56243272335845,0.15870307167235495,15.5,0.30945666478661404,15.5,15.5,15.5,0.6121495327102804,0.146524064171123,0.5847789591494125,15.5,0.4408642205252375
16.0,16.0,16.0,0.9121894858463316,0.7840549102428722,0.9132624510352546,16.0,0.8677014042867701,16.0,16.0,16.0,0.7817437097717964,0.2130977130977131,0.776,16.0,0.5766301318967119,16.0,16.0,16.0,0.6108518086347725,0.0928,0.6067477876106194,16.0,0.4294978691865851,16.0,16.0,16.0,0.4043528064146621,0.20276742948376797,0.3975014196479273,16.0,0.3317861121425919,16.0,16.0,16.0,0.2008220786846741,0.5828848223896663,0.1746302616609784,16.0,0.3256251175032901,16.0,16.0,16.0,0.6244158878504673,0.16684491978609625,0.5982092893116956,16.0,0.45632333767926986
16.5,16.5,16.5,0.9196995956094743,0.805702217529039,0.9266927811975377,16.5,0.8821138211382114,16.5,16.5,16.5,0.7934464599180807,0.2208939708939709,0.7914285714285715,16.5,0.5881478729333086,16.5,16.5,16.5,0.6242707117852976,0.09706666666666666,0.6200221238938053,16.5,0.4396887159533074,16.5,16.5,16.5,0.4261168384879725,0.22778073443320915,0.41056218057921634,16.5,0.3518380987746008,16.5,16.5,16.5,0.21080446271285966,0.5974165769644779,0.20932878270762229,16.5,0.3453656702387667,16.5,16.5,16.5,0.6401869158878505,0.18288770053475936,0.6094012311135982,16.5,0.4706649282920469
17.0,17.0,17.0,0.9352975158867707,0.8268215417106652,0.9350867375489648,17.0,0.8972653362897265,17.0,17.0,17.0,0.8051492100643651,0.22972972972972974,0.8028571428571428,17.0,0.5987367638863087,17.0,17.0,17.0,0.6423570595099183,0.0992,0.6305309734513275,17.0,0.44969427459699834,17.0,17.0,17.0,0.4392898052691867,0.25545502927088876,0.42759795570698467,17.0,0.37133308577794283,17.0,17.0,17.0,0.22431004110393424,0.6114101184068891,0.2440273037542662,17.0,0.36604624929498025,17.0,17.0,17.0,0.6582943925233645,0.19946524064171123,0.6256295467263571,17.0,0.4876140808344198
17.5,17.5,17.5,0.9456961294049683,0.8463569165786695,0.9429210968102966,17.5,0.9100147819660015,17.5,17.5,17.5,0.8150965476887069,0.24220374220374222,0.8148571428571428,17.5,0.6102545049229054,17.5,17.5,17.5,0.6639439906651109,0.1152,0.6438053097345132,17.5,0.4665554937928479,17.5,17.5,17.5,0.4536082474226804,0.2756785524215008,0.4554230550823396,17.5,0.3921277385815076,17.5,17.5,17.5,0.23135642982971227,0.6254036598493004,0.2696245733788396,17.5,0.38165068621921416,17.5,17.5,17.5,0.6886682242990654,0.22566844919786097,0.6385002797985451,17.5,0.5107096293536971
18.0,18.0,18.0,0.951473136915078,0.8653643083421331,0.9485170677112479,18.0,0.9203621581670363,18.0,18.0,18.0,0.8256290228203628,0.24792099792099792,0.8245714285714286,18.0,0.6187999256919933,18.0,18.0,18.0,0.6872812135355892,0.14986666666666668,0.6609513274336283,18.0,0.4917546785251065,18.0,18.0,18.0,0.4725085910652921,0.2895156998403406,0.4645088018171493,18.0,0.4060527292981805,18.0,18.0,18.0,0.24133881385789782,0.6356297093649085,0.3003412969283277,18.0,0.3985711599924798,18.0,18.0,18.0,0.7044392523364486,0.2427807486631016,0.6530498041410184,18.0,0.5265412553548147
18.5,18.5,18.5,0.9578278451761987,0.8891235480464625,0.9552322327923894,18.5,0.9329268292682927,18.5,18.5,18.5,0.8385020479812756,0.26403326403326405,0.8405714285714285,18.5,0.6338472970462568,18.5,18.5,18.5,0.7042007001166861,0.17226666666666668,0.6742256637168141,18.5,0.5093570502130813,18.5,18.5,18.5,0.48396334478808706,0.30601383714741887,0.48097671777399204,18.5,0.4209060527292982,18.5,18.5,18.5,0.25836758661186143,0.6544671689989235,0.3253697383390216,18.5,0.41887572852039856,18.5,18.5,18.5,0.7213785046728972,0.260427807486631,0.6631225517627308,18.5,0.5414416092382194
19.0,19.0,19.0,0.9641825534373195,0.9049630411826821,0.9613878007834359,19.0,0.9425351071692535,19.0,19.0,19.0,0.8519602106495027,0.28274428274428276,0.8508571428571429,19.0,0.648151588333643,19.0,19.0,19.0,0.7246207701283547,0.1984,0.6913716814159292,19.0,0.5306651843616824,19.0,19.0,19.0,0.502290950744559,0.32623736029803085,0.49744463373083475,19.0,0.43928704047530637,19.0,19.0,19.0,0.276570757486788,0.6727664155005382,0.35494880546075086,19.0,0.44087234442564394,19.0,19.0,19.0,0.740070093457944,0.27433155080213906,0.6787912702853945,19.0,0.5574594896628795
19.5,19.5,19.5,0.9705372616984402,0.9186906019007391,0.965864577504197,19.5,0.950849963045085,19.5,19.5,19.5,0.868929198361615,0.2978170478170478,0.864,19.5,0.6631989596879063,19.5,19.5,19.5,0.7392065344224037,0.2208,0.706858407079646,19.5,0.5482675560496573,19.5,19.5,19.5,0.5223367697594502,0.35816923895689196,0.5088018171493469,19.5,0.46063869290753806,19.5,19.5,19.5,0.2912507339988256,0.7023681377825619,0.38111490329920367,19.5,0.46456100770821585,19.5,19.5,19.5,0.7587616822429907,0.2909090909090909,0.6950195858981534,19.5,0.5745948966287949
20.0,20.0,20.0,0.9780473714615829,0.9324181626187962,0.9681029658645776,20.0,0.9587952697708795,20.0,20.0,20.0,0.8812170860152135,0.3238045738045738,0.8737142857142857,20.0,0.6795467211592049,20.0,20.0,20.0,0.7508751458576429,0.23786666666666667,0.7168141592920354,20.0,0.5612377246618492,20.0,20.0,20.0,0.5538373424971363,0.378392762107504,0.5326519023282226,20.0,0.48570367619754923,20.0,20.0,20.0,0.3258954785672343,0.7330462863293864,0.419226393629124,20.0,0.4989659710471893,20.0,20.0,20.0,0.7698598130841121,0.3085561497326203,0.7084499160604365,20.0,0.5887502328180294
20.5,20.5,20.5,0.9815135759676488,0.9435058078141499,0.9736989367655288,20.5,0.9656319290465631,20.5,20.5,20.5,0.8946752486834406,0.36746361746361744,0.8817142857142857,20.5,0.7020248931822404,20.5,20.5,20.5,0.7607934655775963,0.2517333333333333,0.728429203539823,20.5,0.5730961645358532,20.5,20.5,20.5,0.5733104238258877,0.39755188930282065,0.5633162975582056,20.5,0.5087263275157816,20.5,20.5,20.5,0.3540810334703465,0.759956942949408,0.45620022753128553,20.5,0.5296108291032149,20.5,20.5,20.5,0.7844626168224299,0.3336898395721925,0.7246782316731953,20.5,0.6075619295958279
21.0,21.0,21.0,0.9849797804737146,0.9519535374868004,0.9781757134862898,21.0,0.9711751662971175,21.0,21.0,21.0,0.9057928613224108,0.3981288981288981,0.8891428571428571,21.0,0.7189299647036969,21.0,21.0,21.0,0.7759626604434072,0.2677333333333333,0.7472345132743363,21.0,0.5897720956086715,21.0,21.0,21.0,0.588774341351661,0.41564662054284196,0.6007950028392959,21.0,0.532305978462681,21.0,21.0,21.0,0.3934233705226072,0.7841765339074274,0.5068259385665529,21.0,0.5673998871968415,21.0,21.0,21.0,0.7932242990654206,0.34705882352941175,0.748740906547286,21.0,0.6230210467498604
21.5,21.5,21.5,0.9861351819757366,0.9604012671594508,0.983212087297146,21.5,0.9761640798226164,21.5,21.5,21.5,0.9169104739613809,0.4132016632016632,0.8942857142857142,21.5,0.729518855656697,21.5,21.5,21.5,0.7893815635939323,0.2848,0.7627212389380531,21.5,0.6051510098202705,21.5,21.5,21.5,0.6019473081328751,0.4491750931346461,0.6291879613855764,21.5,0.5575566282955812,21.5,21.5,21.5,0.4321785085143864,0.798708288482239,0.5329920364050057,21.5,0.5935326189133295,21.5,21.5,21.5,0.8037383177570093,0.3689839572192513,0.7716843872411864,21.5,0.6416464891041163
22.0,22.0,22.0,0.9884459849797804,0.9725448785638859,0.9882484611080022,22.0,0.9828159645232816,22.0,22.0,22.0,0.9227618490345231,0.4308731808731809,0.9034285714285715,22.0,0.740665056659855,22.0,22.0,22.0,0.7981330221703618,0.296,0.7771017699115044,22.0,0.616638873448212,22.0,22.0,22.0,0.6323024054982818,0.48642895156998406,0.6649630891538898,22.0,0.5920906052729298,22.0,22.0,22.0,0.4580152671755725,0.8213132400430571,0.5625711035267349,22.0,0.6194773453656702,22.0,22.0,22.0,0.8160046728971962,0.3871657754010695,0.782876329043089,22.0,0.6556155708698082
22.5,22.5,22.5,0.9913344887348353,0.9772967265047519,0.9899272523782876,22.5,0.9859571322985957,22.5,22.5,22.5,0.9286132241076653,0.4677754677754678,0.9148571428571428,22.5,0.7594278283485045,22.5,22.5,22.5,0.8138856476079347,0.3258666666666667,0.7859513274336283,22.5,0.634982397628312,22.5,22.5,22.5,0.6517754868270332,0.5156998403406067,0.6893810335036911,22.5,0.616598588934274,22.5,22.5,22.5,0.5179095713446858,0.8385360602798708,0.6046643913538111,22.5,0.6585824403083287,22.5,22.5,22.5,0.8335280373831776,0.41657754010695186,0.7951874650251819,22.5,0.6755447941888619
23.0,23.0,23.0,0.9936452917388793,0.9799366420274551,0.9921656407386682,23.0,0.988359201773836,23.0,23.0,23.0,0.9362200117027502,0.4901247401247401,0.924,23.0,0.7728032695522943,23.0,23.0,23.0,0.8208868144690782,0.34826666666666667,0.7981194690265486,23.0,0.6490642949786919,23.0,23.0,23.0,0.6678121420389461,0.5401809473124002,0.7030096536059057,23.0,0.6347939101373933,23.0,23.0,23.0,0.544920728126835,0.8589881593110872,0.636518771331058,23.0,0.6849031772889641,23.0,23.0,23.0,0.8440420560747663,0.45240641711229945,0.8080581980973699,23.0,0.6956602719314584
23.5,23.5,23.5,0.9959560947429231,0.9820485744456178,0.9949636261891438,23.5,0.9907612712490761,23.5,23.5,23.5,0.9397308367466355,0.5072765072765073,0.9325714285714286,23.5,0.7828348504551366,23.5,23.5,23.5,0.8278879813302217,0.3701333333333333,0.8097345132743363,23.5,0.6627756160830091,23.5,23.5,23.5,0.6827033218785796,0.5598722724853645,0.7194775695627484,23.5,0.6518752320831787,23.5,23.5,23.5,0.5689958896065767,0.8740581270182992,0.6621160409556314,23.5,0.7063357774017672,23.5,23.5,23.5,0.8551401869158879,0.48128342245989303,0.8237269166200336,23.5,0.7144719687092569
24.0,24.0,24.0,0.9965337954939342,0.9841605068637803,0.9972020145495244,24.0,0.9924242424242424,24.0,24.0,24.0,0.946752486834406,0.5317047817047817,0.944,24.0,0.7975106817759614,24.0,24.0,24.0,0.8331388564760793,0.4048,0.8290929203539823,24.0,0.6829720214934223,24.0,24.0,24.0,0.6941580756013745,0.5763704097924428,0.7336740488358887,24.0,0.6659858893427404,24.0,24.0,24.0,0.6030534351145038,0.8869752421959096,0.7093287827076223,24.0,0.7373566459860876,24.0,24.0,24.0,0.865070093457944,0.49679144385026736,0.8371572467823167,24.0,0.727509778357236
24.5,24.5,24.5,0.998844598497978,0.9883843717001056,0.9983212087297146,24.5,0.9950110864745011,24.5,24.5,24.5,0.9526038619075483,0.5613305613305614,0.9502857142857143,24.5,0.8120007430800669,24.5,24.5,24.5,0.8430571761960327,0.43093333333333333,0.8351769911504425,24.5,0.6972392069668334,24.5,24.5,24.5,0.7027491408934707,0.5976583288983501,0.7512776831345827,24.5,0.681953212031192,24.5,24.5,24.5,0.624192601291838,0.8961248654467169,0.7519908987485779,24.5,0.7614213197969543,24.5,24.5,24.5,0.8703271028037384,0.5192513368983958,0.8500279798545047,24.5,0.7412926056993854
25.0,25.0,25.0,0.9994222992489891,0.9915522703273495,0.9994404029099049,25.0,0.9966740576496674,25.0,25.0,25.0,0.9602106495026331,0.5722453222453222,0.9554285714285714,25.0,0.8199888537989969,25.0,25.0,25.0,0.8512252042007001,0.4608,0.8523230088495575,25.0,0.7159533073929961,25.0,25.0,25.0,0.7210767468499427,0.6237360298030867,0.760931289040318,25.0,0.7001485332343111,25.0,25.0,25.0,0.6459189665296535,0.907427341227126,0.7650739476678043,25.0,0.7766497461928934,25.0,25.0,25.0,0.8779205607476636,0.5427807486631016,0.8617795187465025,25.0,0.7558204507357049
25.5,25.5,25.5,1.0,0.9936642027455121,0.9994404029099049,25.5,0.9975979305247598,25.5,25.5,25.5,0.9631363370392042,0.58991683991684,0.9594285714285714,25.5,0.8285342745680847,25.5,25.5,25.5,0.8652275379229871,0.4992,0.8644911504424779,25.5,0.7378173059106912,25.5,25.5,25.5,0.736540664375716,0.6476849387972325,0.7745599091425327,25.5,0.7179725213516525,25.5,25.5,25.5,0.6588373458602467,0.9230355220667384,0.7713310580204779,25.5,0.7883060725700319,25.5,25.5,25.5,0.883177570093458,0.5689839572192513,0.8796866256295467,25.5,0.7725833488545353
26.0,26.0,26.0,1.0,0.9963041182682154,0.9994404029099049,26.0,0.9985218033998522,26.0,26.0,26.0,0.9695728496196606,0.6081081081081081,0.9645714285714285,26.0,0.8387516254876463,26.0,26.0,26.0,0.8833138856476079,0.5429333333333334,0.8733407079646017,26.0,0.7617194737817305,26.0,26.0,26.0,0.7554410080183276,0.6774880255455029,0.7853492333901193,26.0,0.7380245079836614,26.0,26.0,26.0,0.6823253082795068,0.9354144241119483,0.7889647326507395,26.0,0.8059785673998872,26.0,26.0,26.0,0.893107476635514,0.593048128342246,0.8858421936205931,26.0,0.7861799217731421
26.5,26.5,26.5,1.0,0.9978880675818373,1.0,26.5,0.9992609016999261,26.5,26.5,26.5,0.9754242246928028,0.6226611226611226,0.9674285714285714,26.5,0.8467397362065763,26.5,26.5,26.5,0.8984830805134189,0.5936,0.8838495575221239,26.5,0.7876598110061145,26.5,26.5,26.5,0.7668957617411226,0.6987759446514104,0.7927314026121521,26.5,0.7515781656145563,26.5,26.5,26.5,0.725778038755138,0.9472551130247578,0.8094425483503982,26.5,0.8307952622673435,26.5,26.5,26.5,0.8989485981308412,0.6122994652406417,0.8897593732512591,26.5,0.7960514062208978
27.0,27.0,27.0,1.0,0.9984160506863781,1.0,27.0,0.9994456762749445,27.0,27.0,27.0,0.9824458747805734,0.6392931392931392,0.9714285714285714,27.0,0.8562140070592607,27.0,27.0,27.0,0.9043173862310385,0.6181333333333333,0.8954646017699115,27.0,0.8019269964795257,27.0,27.0,27.0,0.7760595647193586,0.71953166577967,0.8023850085178875,27.0,0.7649461567025622,27.0,27.0,27.0,0.7598355842630652,0.9601722282023681,0.8191126279863481,27.0,0.8494077834179357,27.0,27.0,27.0,0.9106308411214953,0.6497326203208557,0.8942361499720202,27.0,0.8143043397280686
27.5,27.5,27.5,1.0,1.0,1.0,27.5,1.0,27.5,27.5,27.5,0.9859566998244588,0.6621621621621622,0.9771428571428571,27.5,0.8673602080624188,27.5,27.5,27.5,0.911318553092182,0.6357333333333334,0.9048672566371682,27.5,0.8134148601074671,27.5,27.5,27.5,0.7869415807560137,0.7461415646620543,0.8154457694491766,27.5,0.7820274786483475,27.5,27.5,27.5,0.7727539635936582,0.9671689989235738,0.8367463026166098,27.5,0.8618161308516639,27.5,27.5,27.5,0.9188084112149533,0.6657754010695187,0.898153329602686,27.5,0.8238033153287391
28.0,28.0,28.0,1.0,1.0,1.0,28.0,1.0,28.0,28.0,28.0,0.9882972498537156,0.6803534303534303,0.9845714285714285,28.0,0.8770202489318224,28.0,28.0,28.0,0.9241540256709452,0.6704,0.9175884955752213,28.0,0.8337965536409117,28.0,28.0,28.0,0.7961053837342497,0.7679616817456094,0.8347529812606473,28.0,0.7989231340512439,28.0,28.0,28.0,0.7833235466823253,0.972551130247578,0.8583617747440273,28.0,0.874224478285392,28.0,28.0,28.0,0.9258177570093458,0.674331550802139,0.9009513150531617,28.0,0.8299497113056435
28.5,28.5,28.5,1.0,1.0,1.0,28.5,1.0,28.5,28.5,28.5,0.9918080748976009,0.7042619542619543,0.9891428571428571,28.5,0.8881664499349805,28.5,28.5,28.5,0.9305717619603268,0.6965333333333333,0.9214601769911505,28.5,0.8462108578840096,28.5,28.5,28.5,0.8052691867124857,0.8025545502927088,0.8529244747302669,28.5,0.8199034533976978,28.5,28.5,28.5,0.8021139166177335,0.9768568353067815,0.8697383390216155,28.5,0.8855047941342358,28.5,28.5,28.5,0.9316588785046729,0.6930481283422459,0.906547285954113,28.5,0.8401937046004843
29.0,29.0,29.0,1.0,1.0,1.0,29.0,1.0,29.0,29.0,29.0,0.9923932124049152,0.738045738045738,0.9948571428571429,29.0,0.9022849712056474,29.0,29.0,29.0,0.9375729288214703,0.7253333333333334,0.9280973451327433,29.0,0.8606633314804522,29.0,29.0,29.0,0.8190148911798396,0.8249068653539117,0.8580352072685974,29.0,0.8338284441143706,29.0,29.0,29.0,0.8385202583675866,0.9817007534983854,0.8862343572241184,29.0,0.9043053205489754,29.0,29.0,29.0,0.9363317757009346,0.706951871657754,0.9127028539451595,29.0,0.8485751536598994
29.5,29.5,29.5,1.0,1.0,1.0,29.5,1.0,29.5,29.5,29.5,0.9929783499122293,0.7874220374220374,0.9971428571428571,29.5,0.9208619728775775,29.5,29.5,29.5,0.941656942823804,0.7637333333333334,0.9413716814159292,29.5,0.8797480081526774,29.5,29.5,29.5,0.8379152348224513,0.83448642895157,0.8625780806360023,29.5,0.84478277014482,29.5,29.5,29.5,0.8567234292425132,0.9860064585575888,0.9015927189988624,29.5,0.9167136679827035,29.5,29.5,29.5,0.9386682242990654,0.7219251336898396,0.919418019026301,29.5,0.856770348295772
30.0,30.0,30.0,1.0,1.0,1.0,30.0,1.0,30.0,30.0,30.0,0.9935634874195436,0.8087318087318087,0.9994285714285714,30.0,0.9294073936466655,30.0,30.0,30.0,0.9451575262543758,0.7909333333333334,0.9563053097345132,30.0,0.8953122104873078,30.0,30.0,30.0,0.8585337915234822,0.8451303885045237,0.8693923906871096,30.0,0.8574080950612699,30.0,30.0,30.0,0.8802113916617733,0.988697524219591,0.9124004550625711,30.0,0.9287460048881369,30.0,30.0,30.0,0.9421728971962616,0.739572192513369,0.9261331841074426,30.0,0.8662693238964425
30.5,30.5,30.5,1.0,1.0,1.0,30.5,1.0,30.5,30.5,30.5,0.9941486249268578,0.8336798336798337,0.9994285714285714,30.5,0.9385101244659112,30.5,30.5,30.5,0.9469078179696616,0.8048,0.959070796460177,30.5,0.9016120066703724,30.5,30.5,30.5,0.8745704467353952,0.8610963278339542,0.879045996592845,30.5,0.8713330857779428,30.5,30.5,30.5,0.9083969465648855,0.9908503767491926,0.9215017064846417,30.5,0.9415303628501598,30.5,30.5,30.5,0.945677570093458,0.7556149732620321,0.9423614997202014,30.5,0.8783758614267089
31.0,31.0,31.0,1.0,1.0,1.0,31.0,1.0,31.0,31.0,31.0,0.9941486249268578,0.8846153846153846,0.9994285714285714,31.0,0.9567155861044028,31.0,31.0,31.0,0.9492415402567095,0.8064,0.9612831858407079,31.0,0.9036501760237169,31.0,31.0,31.0,0.8877434135166093,0.873336881319851,0.8898353208404316,31.0,0.883401411065726,31.0,31.0,31.0,0.9312977099236641,0.9951560818083961,0.9311717861205916,31.0,0.9535626997555932,31.0,31.0,31.0,0.9485981308411215,0.7759358288770053,0.9518746502518187,31.0,0.8895511268392624
31.5,31.5,31.5,1.0,1.0,1.0,31.5,1.0,31.5,31.5,31.5,0.9953188999414863,0.9012474012474012,1.0,31.5,0.9632175366895783,31.5,31.5,31.5,0.9492415402567095,0.8154666666666667,0.9640486725663717,31.5,0.9077265147304058,31.5,31.5,31.5,0.9020618556701031,0.8882384246939862,0.9011925042589438,31.5,0.8969550686966209,31.5,31.5,31.5,0.9365825014679976,0.9973089343379978,0.9419795221843004,31.5,0.9595788682083098,31.5,31.5,31.5,0.951518691588785,0.8042780748663102,0.9597090095131505,31.5,0.9029614453343267
32.0,32.0,32.0,1.0,1.0,1.0,32.0,1.0,32.0,32.0,32.0,0.9964891749561147,0.9158004158004158,1.0,32.0,0.9687906371911573,32.0,32.0,32.0,0.9515752625437572,0.8421333333333333,0.9684734513274337,32.0,0.9192143783583472,32.0,32.0,32.0,0.915807560137457,0.9105907397551889,0.9136854060193073,32.0,0.9132937244708503,32.0,32.0,32.0,0.9495008807985907,0.9994617868675996,0.9516496018202503,32.0,0.9676630945666479,32.0,32.0,32.0,0.9521028037383178,0.8262032085561497,0.9709009513150532,32.0,0.9145092195939654
32.5,32.5,32.5,1.0,1.0,1.0,32.5,1.0,32.5,32.5,32.5,0.9964891749561147,0.9183991683991684,1.0,32.5,0.9697194872747539,32.5,32.5,32.5,0.9515752625437572,0.856,0.9701327433628318,32.5,0.9245877339262554,32.5,32.5,32.5,0.9278350515463918,0.9212346993081426,0.9182282793867121,32.5,0.9223913850724099,32.5,32.5,32.5,0.9565472695243687,0.9994617868675996,0.9675767918088737,32.5,0.9751833051325437,32.5,32.5,32.5,0.9544392523364486,0.8454545454545455,0.9731393396754336,32.5,0.922704414229838
33.0,33.0,33.0,1.0,1.0,1.0,33.0,1.0,33.0,33.0,33.0,0.9976594499707431,0.9194386694386695,1.0,33.0,0.970462567341631,33.0,33.0,33.0,0.956242707117853,0.8613333333333333,0.9717920353982301,33.0,0.928478784509913,33.0,33.0,33.0,0.9432989690721649,0.9313464608834486,0.9233390119250426,33.0,0.9326030449313034,33.0,33.0,33.0,0.9624192601291838,0.9994617868675996,0.9738339021615472,33.0,0.979131415679639,33.0,33.0,33.0,0.9550233644859814,0.8604278074866311,0.9731393396754336,33.0,0.9281057925125722
33.5,33.5,33.5,1.0,1.0,1.0,33.5,1.0,33.5,33.5,33.5,0.9976594499707431,0.920997920997921,1.0,33.5,0.971019877391789,33.5,33.5,33.5,0.9655775962660443,0.872,0.9756637168141593,33.5,0.9364461738002594,33.5,33.5,33.5,0.9524627720504009,0.9419904204364024,0.9381033503691084,33.5,0.9441143705904196,33.5,33.5,33.5,0.9765120375807399,0.9994617868675996,0.9869169510807736,33.5,0.9879676630945666,33.5,33.5,33.5,0.959696261682243,0.8759358288770054,0.9731393396754336,33.5,0.9349972061836469
34.0,34.0,34.0,1.0,1.0,1.0,34.0,1.0,34.0,34.0,34.0,0.9982445874780573,0.9235966735966736,1.0,34.0,0.9721344974921048,34.0,34.0,34.0,0.9725787631271878,0.8885333333333333,0.9789823008849557,34.0,0.9455252918287937,34.0,34.0,34.0,0.9576174112256587,0.9526343799893561,0.9443498012492901,34.0,0.9515410323059784,34.0,34.0,34.0,0.9788608338226659,1.0,0.9880546075085325,34.0,0.9892836999435984,34.0,34.0,34.0,0.9626168224299065,0.8834224598930481,0.9753777280358142,34.0,0.9392810579251257
34.5,34.5,34.5,1.0,1.0,1.0,34.5,1.0,34.5,34.5,34.5,0.9994148624926857,0.9277546777546778,1.0,34.5,0.9739921976592978,34.5,34.5,34.5,0.9784130688448075,0.8949333333333334,0.9823008849557522,34.5,0.9507133592736705,34.5,34.5,34.5,0.9610538373424972,0.9638105375199574,0.9528676888131743,34.5,0.9593390271073152,34.5,34.5,34.5,0.9806224310041104,1.0,0.9880546075085325,34.5,0.9898477157360406,34.5,34.5,34.5,0.9684579439252337,0.888235294117647,0.9792949076664801,34.5,0.9441236729372322
35.0,35.0,35.0,1.0,1.0,1.0,35.0,1.0,35.0,35.0,35.0,1.0,0.9360706860706861,1.0,35.0,0.9771502879435259,35.0,35.0,35.0,0.9889148191365228,0.904,0.9878318584070797,35.0,0.9590513248100797,35.0,35.0,35.0,0.9702176403207331,0.9749866950505588,0.9602498580352072,35.0,0.9686223542517638,35.0,35.0,35.0,0.9817968291250734,1.0,0.9891922639362912,35.0,0.9905997367926302,35.0,35.0,35.0,0.9760514018691588,0.8946524064171123,0.9804141018466704,35.0,0.9491525423728814
35.5,35.5,35.5,1.0,1.0,1.0,35.5,1.0,35.5,35.5,35.5,1.0,0.9532224532224532,1.0,35.5,0.9832806984952629,35.5,35.5,35.5,0.9941656942823804,0.9162666666666667,0.9917035398230089,35.5,0.9662775616083009,35.5,35.5,35.5,0.9765177548682703,0.9856306546035125,0.966496308915389,35.5,0.9764203490531006,35.5,35.5,35.5,0.987081620669407,1.0,1.0,35.5,0.9958638841887573,35.5,35.5,35.5,0.9783878504672897,0.9074866310160428,0.9815332960268607,35.5,0.9547401750791581
36.0,36.0,36.0,1.0,1.0,1.0,36.0,1.0,36.0,36.0,36.0,1.0,0.9599792099792099,1.0,36.0,0.9856957087126138,36.0,36.0,36.0,1.0,0.9216,0.9961283185840708,36.0,0.9714656290531777,36.0,36.0,36.0,0.981672394043528,0.989888238424694,0.969335604770017,36.0,0.980505012996658,36.0,36.0,36.0,0.9970640046975925,1.0,1.0,36.0,0.999059973679263,36.0,36.0,36.0,0.9836448598130841,0.9213903743315508,0.9860100727476218,36.0,0.9627491152914882
36.5,36.5,36.5,1.0,1.0,1.0,36.5,1.0,36.5,36.5,36.5,1.0,0.9636174636174636,1.0,36.5,0.9869960988296489,36.5,36.5,36.5,1.0,0.9386666666666666,0.9977876106194691,36.5,0.9779507133592736,36.5,36.5,36.5,0.9879725085910653,0.9941458222458754,0.9761499148211243,36.5,0.9862606758262161,36.5,36.5,36.5,0.9982384028185555,1.0,1.0,36.5,0.9994359842075579,36.5,36.5,36.5,0.9894859813084113,0.9251336898395722,0.9888080581980974,36.5,0.9668467126094245
37.0,37.0,37.0,1.0,1.0,1.0,37.0,1.0,37.0,37.0,37.0,1.0,0.9641372141372141,1.0,37.0,0.9871818688463682,37.0,37.0,37.0,1.0,0.9424,0.9977876106194691,37.0,0.9792477302204928,37.0,37.0,37.0,0.9948453608247423,0.9962746141564662,0.9835320840431573,37.0,0.9916450055699962,37.0,37.0,37.0,0.998825601879037,1.0,1.0,37.0,0.9996239894717052,37.0,37.0,37.0,0.9912383177570093,0.9278074866310161,0.9899272523782876,37.0,0.9687092568448501
37.5,37.5,37.5,1.0,1.0,1.0,37.5,1.0,37.5,37.5,37.5,1.0,0.9646569646569647,1.0,37.5,0.9873676388630875,37.5,37.5,37.5,1.0,0.9530666666666666,0.9988938053097345,37.5,0.9833240689271817,37.5,37.5,37.5,0.9982817869415808,0.9978712080894092,0.9880749574105622,37.5,0.9948013367991088,37.5,37.5,37.5,0.9994128009395185,1.0,1.0,37.5,0.9998119947358526,37.5,37.5,37.5,0.9941588785046729,0.9299465240641711,0.9955232232792389,37.5,0.9722480908921587
38.0,38.0,38.0,1.0,1.0,1.0,38.0,1.0,38.0,38.0,38.0,1.0,0.9693347193347194,1.0,38.0,0.9890395690135612,38.0,38.0,38.0,1.0,0.9573333333333334,1.0,38.0,0.985176950157495,38.0,38.0,38.0,1.0,0.9978712080894092,0.9903463940942646,38.0,0.9961010025993317,38.0,38.0,38.0,0.9994128009395185,1.0,1.0,38.0,0.9998119947358526,38.0,38.0,38.0,0.9976635514018691,0.9347593582887701,0.9977616116396195,38.0,0.9757869249394673
38.5,38.5,38.5,1.0,1.0,1.0,38.5,1.0,38.5,38.5,38.5,1.0,0.9755717255717256,1.0,38.5,0.9912688092141928,38.5,38.5,38.5,1.0,0.9637333333333333,1.0,38.5,0.9874004076338707,38.5,38.5,38.5,1.0,0.9984034060670569,0.9909142532651902,38.5,0.9964723356851095,38.5,38.5,38.5,1.0,1.0,1.0,38.5,1.0,38.5,38.5,38.5,0.9994158878504673,0.9406417112299466,0.9988808058198098,38.5,0.9787669957161482
39.0,39.0,39.0,1.0,1.0,1.0,39.0,1.0,39.0,39.0,39.0,1.0,0.9818087318087318,1.0,39.0,0.9934980494148244,39.0,39.0,39.0,1.0,0.9669333333333333,1.0,39.0,0.9885121363720586,39.0,39.0,39.0,1.0,0.9994678020223523,0.9914821124361158,39.0,0.9970293353137765,39.0,39.0,39.0,1.0,1.0,1.0,39.0,1.0,39.0,39.0,39.0,0.9994158878504673,0.9491978609625669,0.9988808058198098,39.0,0.9817470664928292
39.5,39.5,39.5,1.0,1.0,1.0,39.5,1.0,39.5,39.5,39.5,1.0,0.9875259875259875,1.0,39.5,0.9955415195987367,39.5,39.5,39.5,1.0,0.9722666666666666,1.0,39.5,0.9903650176023717,39.5,39.5,39.5,1.0,0.9994678020223523,0.9914821124361158,39.5,0.9970293353137765,39.5,39.5,39.5,1.0,1.0,1.0,39.5,1.0,39.5,39.5,39.5,0.9994158878504673,0.9577540106951872,1.0,39.5,0.9850996461165953
40.0,40.0,40.0,1.0,1.0,1.0,40.0,1.0,40.0,40.0,40.0,1.0,0.989085239085239,1.0,40.0,0.9960988296488946,40.0,40.0,40.0,1.0,0.9749333333333333,1.0,40.0,0.9912914582175283,40.0,40.0,40.0,1.0,0.9994678020223523,0.9926178307779671,40.0,0.9974006683995544,40.0,40.0,40.0,1.0,1.0,1.0,40.0,1.0,40.0,40.0,40.0,0.9994158878504673,0.9588235294117647,1.0,40.0,0.9854721549636803
40.5,40.5,40.5,1.0,1.0,1.0,40.5,1.0,40.5,40.5,40.5,1.0,0.9948024948024948,1.0,40.5,0.998142299832807,40.5,40.5,40.5,1.0,0.9786666666666667,1.0,40.5,0.9925884750787475,40.5,40.5,40.5,1.0,1.0,0.9948892674616695,40.5,0.9983290011139992,40.5,40.5,40.5,1.0,1.0,1.0,40.5,1.0,40.5,40.5,40.5,0.9994158878504673,0.9636363636363636,1.0,40.5,0.9871484447755634
41.0,41.0,41.0,1.0,1.0,1.0,41.0,1.0,41.0,41.0,41.0,1.0,0.998960498960499,1.0,41.0,0.9996284599665614,41.0,41.0,41.0,1.0,0.9824,1.0,41.0,0.9938854919399667,41.0,41.0,41.0,1.0,1.0,0.997160704145372,41.0,0.9990716672855552,41.0,41.0,41.0,1.0,1.0,1.0,41.0,1.0,41.0,41.0,41.0,1.0,0.9705882352941176,1.0,41.0,0.9897560067051593
41.5,41.5,41.5,1.0,1.0,1.0,41.5,1.0,41.5,41.5,41.5,1.0,1.0,1.0,41.5,1.0,41.5,41.5,41.5,1.0,0.9829333333333333,1.0,41.5,0.994070780062998,41.5,41.5,41.5,1.0,1.0,0.9994321408290744,41.5,0.999814333457111,41.5,41.5,41.5,1.0,1.0,1.0,41.5,1.0,41.5,41.5,41.5,1.0,0.9775401069518717,1.0,41.5,0.9921773142112125
42.0,42.0,42.0,1.0,1.0,1.0,42.0,1.0,42.0,42.0,42.0,1.0,1.0,1.0,42.0,1.0,42.0,42.0,42.0,1.0,0.9829333333333333,1.0,42.0,0.994070780062998,42.0,42.0,42.0,1.0,1.0,1.0,42.0,1.0,42.0,42.0,42.0,1.0,1.0,1.0,42.0,1.0,42.0,42.0,42.0,1.0,0.9855614973262032,1.0,42.0,0.9949711305643509
42.5,42.5,42.5,1.0,1.0,1.0,42.5,1.0,42.5,42.5,42.5,1.0,1.0,1.0,42.5,1.0,42.5,42.5,42.5,1.0,0.9829333333333333,1.0,42.5,0.994070780062998,42.5,42.5,42.5,1.0,1.0,1.0,42.5,1.0,42.5,42.5,42.5,1.0,1.0,1.0,42.5,1.0,42.5,42.5,42.5,1.0,0.9898395721925134,1.0,42.5,0.9964611659526914
43.0,43.0,43.0,1.0,1.0,1.0,43.0,1.0,43.0,43.0,43.0,1.0,1.0,1.0,43.0,1.0,43.0,43.0,43.0,1.0,0.9829333333333333,1.0,43.0,0.994070780062998,43.0,43.0,43.0,1.0,1.0,1.0,43.0,1.0,43.0,43.0,43.0,1.0,1.0,1.0,43.0,1.0,43.0,43.0,43.0,1.0,0.9973262032085561,1.0,43.0,0.9990687278822872
43.5,43.5,43.5,1.0,1.0,1.0,43.5,1.0,43.5,43.5,43.5,1.0,1.0,1.0,43.5,1.0,43.5,43.5,43.5,1.0,0.9845333333333334,1.0,43.5,0.9946266444320919,43.5,43.5,43.5,1.0,1.0,1.0,43.5,1.0,43.5,43.5,43.5,1.0,1.0,1.0,43.5,1.0,43.5,43.5,43.5,1.0,0.9989304812834224,1.0,43.5,0.9996274911529148
44.0,44.0,44.0,1.0,1.0,1.0,44.0,1.0,44.0,44.0,44.0,1.0,1.0,1.0,44.0,1.0,44.0,44.0,44.0,1.0,0.9898666666666667,1.0,44.0,0.996479525662405,44.0,44.0,44.0,1.0,1.0,1.0,44.0,1.0,44.0,44.0,44.0,1.0,1.0,1.0,44.0,1.0,44.0,44.0,44.0,1.0,1.0,1.0,44.0,1.0
44.5,44.5,44.5,1.0,1.0,1.0,44.5,1.0,44.5,44.5,44.5,1.0,1.0,1.0,44.5,1.0,44.5,44.5,44.5,1.0,0.9968,1.0,44.5,0.9988882712618121,44.5,44.5,44.5,1.0,1.0,1.0,44.5,1.0,44.5,44.5,44.5,1.0,1.0,1.0,44.5,1.0,44.5,44.5,44.5,1.0,1.0,1.0,44.5,1.0
45.0,45.0,45.0,1.0,1.0,1.0,45.0,1.0,45.0,45.0,45.0,1.0,1.0,1.0,45.0,1.0,45.0,45.0,45.0,1.0,0.9994666666666666,1.0,45.0,0.9998147118769687,45.0,45.0,45.0,1.0,1.0,1.0,45.0,1.0,45.0,45.0,45.0,1.0,1.0,1.0,45.0,1.0,45.0,45.0,45.0,1.0,1.0,1.0,45.0,1.0
45.5,45.5,45.5,1.0,1.0,1.0,45.5,1.0,45.5,45.5,45.5,1.0,1.0,1.0,45.5,1.0,45.5,45.5,45.5,1.0,0.9994666666666666,1.0,45.5,0.9998147118769687,45.5,45.5,45.5,1.0,1.0,1.0,45.5,1.0,45.5,45.5,45.5,1.0,1.0,1.0,45.5,1.0,45.5,45.5,45.5,1.0,1.0,1.0,45.5,1.0
46.0,46.0,46.0,1.0,1.0,1.0,46.0,1.0,46.0,46.0,46.0,1.0,1.0,1.0,46.0,1.0,46.0,46.0,46.0,1.0,1.0,1.0,46.0,1.0,46.0,46.0,46.0,1.0,1.0,1.0,46.0,1.0,46.0,46.0,46.0,1.0,1.0,1.0,46.0,1.0,46.0,46.0,46.0,1.0,1.0,1.0,46.0,1.0
46.5,46.5,46.5,1.0,1.0,1.0,46.5,1.0,46.5,46.5,46.5,1.0,1.0,1.0,46.5,1.0,46.5,46.5,46.5,1.0,1.0,1.0,46.5,1.0,46.5,46.5,46.5,1.0,1.0,1.0,46.5,1.0,46.5,46.5,46.5,1.0,1.0,1.0,46.5,1.0,46.5,46.5,46.5,1.0,1.0,1.0,46.5,1.0
47.0,47.0,47.0,1.0,1.0,1.0,47.0,1.0,47.0,47.0,47.0,1.0,1.0,1.0,47.0,1.0,47.0,47.0,47.0,1.0,1.0,1.0,47.0,1.0,47.0,47.0,47.0,1.0,1.0,1.0,47.0,1.0,47.0,47.0,47.0,1.0,1.0,1.0,47.0,1.0,47.0,47.0,47.0,1.0,1.0,1.0,47.0,1.0
47.5,47.5,47.5,1.0,1.0,1.0,47.5,1.0,47.5,47.5,47.5,1.0,1.0,1.0,47.5,1.0,47.5,47.5,47.5,1.0,1.0,1.0,47.5,1.0,47.5,47.5,47.5,1.0,1.0,1.0,47.5,1.0,47.5,47.5,47.5,1.0,1.0,1.0,47.5,1.0,47.5,47.5,47.5,1.0,1.0,1.0,47.5,1.0
48.0,48.0,48.0,1.0,1.0,1.0,48.0,1.0,48.0,48.0,48.0,1.0,1.0,1.0,48.0,1.0,48.0,48.0,48.0,1.0,1.0,1.0,48.0,1.0,48.0,48.0,48.0,1.0,1.0,1.0,48.0,1.0,48.0,48.0,48.0,1.0,1.0,1.0,48.0,1.0,48.0,48.0,48.0,1.0,1.0,1.0,48.0,1.0
48.5,48.5,48.5,1.0,1.0,1.0,48.5,1.0,48.5,48.5,48.5,1.0,1.0,1.0,48.5,1.0,48.5,48.5,48.5,1.0,1.0,1.0,48.5,1.0,48.5,48.5,48.5,1.0,1.0,1.0,48.5,1.0,48.5,48.5,48.5,1.0,1.0,1.0,48.5,1.0,48.5,48.5,48.5,1.0,1.0,1.0,48.5,1.0
49.0,49.0,49.0,1.0,1.0,1.0,49.0,1.0,49.0,49.0,49.0,1.0,1.0,1.0,49.0,1.0,49.0,49.0,49.0,1.0,1.0,1.0,49.0,1.0,49.0,49.0,49.0,1.0,1.0,1.0,49.0,1.0,49.0,49.0,49.0,1.0,1.0,1.0,49.0,1.0,49.0,49.0,49.0,1.0,1.0,1.0,49.0,1.0
49.5,49.5,49.5,1.0,1.0,1.0,49.5,1.0,49.5,49.5,49.5,1.0,1.0,1.0,49.5,1.0,49.5,49.5,49.5,1.0,1.0,1.0,49.5,1.0,49.5,49.5,49.5,1.0,1.0,1.0,49.5,1.0,49.5,49.5,49.5,1.0,1.0,1.0,49.5,1.0,49.5,49.5,49.5,1.0,1.0,1.0,49.5,1.0
50.0,50.0,50.0,1.0,1.0,1.0,50.0,1.0,50.0,50.0,50.0,1.0,1.0,1.0,50.0,1.0,50.0,50.0,50.0,1.0,1.0,1.0,50.0,1.0,50.0,50.0,50.0,1.0,1.0,1.0,50.0,1.0,50.0,50.0,50.0,1.0,1.0,1.0,50.0,1.0,50.0,50.0,50.0,1.0,1.0,1.0,50.0,1.0
50.5,50.5,50.5,1.0,1.0,1.0,50.5,1.0,50.5,50.5,50.5,1.0,1.0,1.0,50.5,1.0,50.5,50.5,50.5,1.0,1.0,1.0,50.5,1.0,50.5,50.5,50.5,1.0,1.0,1.0,50.5,1.0,50.5,50.5,50.5,1.0,1.0,1.0,50.5,1.0,50.5,50.5,50.5,1.0,1.0,1.0,50.5,1.0
51.0,51.0,51.0,1.0,1.0,1.0,51.0,1.0,51.0,51.0,51.0,1.0,1.0,1.0,51.0,1.0,51.0,51.0,51.0,1.0,1.0,1.0,51.0,1.0,51.0,51.0,51.0,1.0,1.0,1.0,51.0,1.0,51.0,51.0,51.0,1.0,1.0,1.0,51.0,1.0,51.0,51.0,51.0,1.0,1.0,1.0,51.0,1.0
51.5,51.5,51.5,1.0,1.0,1.0,51.5,1.0,51.5,51.5,51.5,1.0,1.0,1.0,51.5,1.0,51.5,51.5,51.5,1.0,1.0,1.0,51.5,1.0,51.5,51.5,51.5,1.0,1.0,1.0,51.5,1.0,51.5,51.5,51.5,1.0,1.0,1.0,51.5,1.0,51.5,51.5,51.5,1.0,1.0,1.0,51.5,1.0
52.0,52.0,52.0,1.0,1.0,1.0,52.0,1.0,52.0,52.0,52.0,1.0,1.0,1.0,52.0,1.0,52.0,52.0,52.0,1.0,1.0,1.0,52.0,1.0,52.0,52.0,52.0,1.0,1.0,1.0,52.0,1.0,52.0,52.0,52.0,1.0,1.0,1.0,52.0,1.0,52.0,52.0,52.0,1.0,1.0,1.0,52.0,1.0
52.5,52.5,52.5,1.0,1.0,1.0,52.5,1.0,52.5,52.5,52.5,1.0,1.0,1.0,52.5,1.0,52.5,52.5,52.5,1.0,1.0,1.0,52.5,1.0,52.5,52.5,52.5,1.0,1.0,1.0,52.5,1.0,52.5,52.5,52.5,1.0,1.0,1.0,52.5,1.0,52.5,52.5,52.5,1.0,1.0,1.0,52.5,1.0
53.0,53.0,53.0,1.0,1.0,1.0,53.0,1.0,53.0,53.0,53.0,1.0,1.0,1.0,53.0,1.0,53.0,53.0,53.0,1.0,1.0,1.0,53.0,1.0,53.0,53.0,53.0,1.0,1.0,1.0,53.0,1.0,53.0,53.0,53.0,1.0,1.0,1.0,53.0,1.0,53.0,53.0,53.0,1.0,1.0,1.0,53.0,1.0
53.5,53.5,53.5,1.0,1.0,1.0,53.5,1.0,53.5,53.5,53.5,1.0,1.0,1.0,53.5,1.0,53.5,53.5,53.5,1.0,1.0,1.0,53.5,1.0,53.5,53.5,53.5,1.0,1.0,1.0,53.5,1.0,53.5,53.5,53.5,1.0,1.0,1.0,53.5,1.0,53.5,53.5,53.5,1.0,1.0,1.0,53.5,1.0
54.0,54.0,54.0,1.0,1.0,1.0,54.0,1.0,54.0,54.0,54.0,1.0,1.0,1.0,54.0,1.0,54.0,54.0,54.0,1.0,1.0,1.0,54.0,1.0,54.0,54.0,54.0,1.0,1.0,1.0,54.0,1.0,54.0,54.0,54.0,1.0,1.0,1.0,54.0,1.0,54.0,54.0,54.0,1.0,1.0,1.0,54.0,1.0
54.5,54.5,54.5,1.0,1.0,1.0,54.5,1.0,54.5,54.5,54.5,1.0,1.0,1.0,54.5,1.0,54.5,54.5,54.5,1.0,1.0,1.0,54.5,1.0,54.5,54.5,54.5,1.0,1.0,1.0,54.5,1.0,54.5,54.5,54.5,1.0,1.0,1.0,54.5,1.0,54.5,54.5,54.5,1.0,1.0,1.0,54.5,1.0
55.0,55.0,55.0,1.0,1.0,1.0,55.0,1.0,55.0,55.0,55.0,1.0,1.0,1.0,55.0,1.0,55.0,55.0,55.0,1.0,1.0,1.0,55.0,1.0,55.0,55.0,55.0,1.0,1.0,1.0,55.0,1.0,55.0,55.0,55.0,1.0,1.0,1.0,55.0,1.0,55.0,55.0,55.0,1.0,1.0,1.0,55.0,1.0
55.5,55.5,55.5,1.0,1.0,1.0,55.5,1.0,55.5,55.5,55.5,1.0,1.0,1.0,55.5,1.0,55.5,55.5,55.5,1.0,1.0,1.0,55.5,1.0,55.5,55.5,55.5,1.0,1.0,1.0,55.5,1.0,55.5,55.5,55.5,1.0,1.0,1.0,55.5,1.0,55.5,55.5,55.5,1.0,1.0,1.0,55.5,1.0
56.0,56.0,56.0,1.0,1.0,1.0,56.0,1.0,56.0,56.0,56.0,1.0,1.0,1.0,56.0,1.0,56.0,56.0,56.0,1.0,1.0,1.0,56.0,1.0,56.0,56.0,56.0,1.0,1.0,1.0,56.0,1.0,56.0,56.0,56.0,1.0,1.0,1.0,56.0,1.0,56.0,56.0,56.0,1.0,1.0,1.0,56.0,1.0
56.5,56.5,56.5,1.0,1.0,1.0,56.5,1.0,56.5,56.5,56.5,1.0,1.0,1.0,56.5,1.0,56.5,56.5,56.5,1.0,1.0,1.0,56.5,1.0,56.5,56.5,56.5,1.0,1.0,1.0,56.5,1.0,56.5,56.5,56.5,1.0,1.0,1.0,56.5,1.0,56.5,56.5,56.5,1.0,1.0,1.0,56.5,1.0
57.0,57.0,57.0,1.0,1.0,1.0,57.0,1.0,57.0,57.0,57.0,1.0,1.0,1.0,57.0,1.0,57.0,57.0,57.0,1.0,1.0,1.0,57.0,1.0,57.0,57.0,57.0,1.0,1.0,1.0,57.0,1.0,57.0,57.0,57.0,1.0,1.0,1.0,57.0,1.0,57.0,57.0,57.0,1.0,1.0,1.0,57.0,1.0
57.5,57.5,57.5,1.0,1.0,1.0,57.5,1.0,57.5,57.5,57.5,1.0,1.0,1.0,57.5,1.0,57.5,57.5,57.5,1.0,1.0,1.0,57.5,1.0,57.5,57.5,57.5,1.0,1.0,1.0,57.5,1.0,57.5,57.5,57.5,1.0,1.0,1.0,57.5,1.0,57.5,57.5,57.5,1.0,1.0,1.0,57.5,1.0
58.0,58.0,58.0,1.0,1.0,1.0,58.0,1.0,58.0,58.0,58.0,1.0,1.0,1.0,58.0,1.0,58.0,58.0,58.0,1.0,1.0,1.0,58.0,1.0,58.0,58.0,58.0,1.0,1.0,1.0,58.0,1.0,58.0,58.0,58.0,1.0,1.0,1.0,58.0,1.0,58.0,58.0,58.0,1.0,1.0,1.0,58.0,1.0
58.5,58.5,58.5,1.0,1.0,1.0,58.5,1.0,58.5,58.5,58.5,1.0,1.0,1.0,58.5,1.0,58.5,58.5,58.5,1.0,1.0,1.0,58.5,1.0,58.5,58.5,58.5,1.0,1.0,1.0,58.5,1.0,58.5,58.5,58.5,1.0,1.0,1.0,58.5,1.0,58.5,58.5,58.5,1.0,1.0,1.0,58.5,1.0
59.0,59.0,59.0,1.0,1.0,1.0,59.0,1.0,59.0,59.0,59.0,1.0,1.0,1.0,59.0,1.0,59.0,59.0,59.0,1.0,1.0,1.0,59.0,1.0,59.0,59.0,59.0,1.0,1.0,1.0,59.0,1.0,59.0,59.0,59.0,1.0,1.0,1.0,59.0,1.0,59.0,59.0,59.0,1.0,1.0,1.0,59.0,1.0
59.5,59.5,59.5,1.0,1.0,1.0,59.5,1.0,59.5,59.5,59.5,1.0,1.0,1.0,59.5,1.0,59.5,59.5,59.5,1.0,1.0,1.0,59.5,1.0,59.5,59.5,59.5,1.0,1.0,1.0,59.5,1.0,59.5,59.5,59.5,1.0,1.0,1.0,59.5,1.0,59.5,59.5,59.5,1.0,1.0,1.0,59.5,1.0
60.0,60.0,60.0,1.0,1.0,1.0,60.0,1.0,60.0,60.0,60.0,1.0,1.0,1.0,60.0,1.0,60.0,60.0,60.0,1.0,1.0,1.0,60.0,1.0,60.0,60.0,60.0,1.0,1.0,1.0,60.0,1.0,60.0,60.0,60.0,1.0,1.0,1.0,60.0,1.0,60.0,60.0,60.0,1.0,1.0,1.0,60.0,1.0
60.5,60.5,60.5,1.0,1.0,1.0,60.5,1.0,60.5,60.5,60.5,1.0,1.0,1.0,60.5,1.0,60.5,60.5,60.5,1.0,1.0,1.0,60.5,1.0,60.5,60.5,60.5,1.0,1.0,1.0,60.5,1.0,60.5,60.5,60.5,1.0,1.0,1.0,60.5,1.0,60.5,60.5,60.5,1.0,1.0,1.0,60.5,1.0
61.0,61.0,61.0,1.0,1.0,1.0,61.0,1.0,61.0,61.0,61.0,1.0,1.0,1.0,61.0,1.0,61.0,61.0,61.0,1.0,1.0,1.0,61.0,1.0,61.0,61.0,61.0,1.0,1.0,1.0,61.0,1.0,61.0,61.0,61.0,1.0,1.0,1.0,61.0,1.0,61.0,61.0,61.0,1.0,1.0,1.0,61.0,1.0
61.5,61.5,61.5,1.0,1.0,1.0,61.5,1.0,61.5,61.5,61.5,1.0,1.0,1.0,61.5,1.0,61.5,61.5,61.5,1.0,1.0,1.0,61.5,1.0,61.5,61.5,61.5,1.0,1.0,1.0,61.5,1.0,61.5,61.5,61.5,1.0,1.0,1.0,61.5,1.0,61.5,61.5,61.5,1.0,1.0,1.0,61.5,1.0
62.0,62.0,62.0,1.0,1.0,1.0,62.0,1.0,62.0,62.0,62.0,1.0,1.0,1.0,62.0,1.0,62.0,62.0,62.0,1.0,1.0,1.0,62.0,1.0,62.0,62.0,62.0,1.0,1.0,1.0,62.0,1.0,62.0,62.0,62.0,1.0,1.0,1.0,62.0,1.0,62.0,62.0,62.0,1.0,1.0,1.0,62.0,1.0
62.5,62.5,62.5,1.0,1.0,1.0,62.5,1.0,62.5,62.5,62.5,1.0,1.0,1.0,62.5,1.0,62.5,62.5,62.5,1.0,1.0,1.0,62.5,1.0,62.5,62.5,62.5,1.0,1.0,1.0,62.5,1.0,62.5,62.5,62.5,1.0,1.0,1.0,62.5,1.0,62.5,62.5,62.5,1.0,1.0,1.0,62.5,1.0
63.0,63.0,63.0,1.0,1.0,1.0,63.0,1.0,63.0,63.0,63.0,1.0,1.0,1.0,63.0,1.0,63.0,63.0,63.0,1.0,1.0,1.0,63.0,1.0,63.0,63.0,63.0,1.0,1.0,1.0,63.0,1.0,63.0,63.0,63.0,1.0,1.0,1.0,63.0,1.0,63.0,63.0,63.0,1.0,1.0,1.0,63.0,1.0
63.5,63.5,63.5,1.0,1.0,1.0,63.5,1.0,63.5,63.5,63.5,1.0,1.0,1.0,63.5,1.0,63.5,63.5,63.5,1.0,1.0,1.0,63.5,1.0,63.5,63.5,63.5,1.0,1.0,1.0,63.5,1.0,63.5,63.5,63.5,1.0,1.0,1.0,63.5,1.0,63.5,63.5,63.5,1.0,1.0,1.0,63.5,1.0
64.0,64.0,64.0,1.0,1.0,1.0,64.0,1.0,64.0,64.0,64.0,1.0,1.0,1.0,64.0,1.0,64.0,64.0,64.0,1.0,1.0,1.0,64.0,1.0,64.0,64.0,64.0,1.0,1.0,1.0,64.0,1.0,64.0,64.0,64.0,1.0,1.0,1.0,64.0,1.0,64.0,64.0,64.0,1.0,1.0,1.0,64.0,1.0
64.5,64.5,64.5,1.0,1.0,1.0,64.5,1.0,64.5,64.5,64.5,1.0,1.0,1.0,64.5,1.0,64.5,64.5,64.5,1.0,1.0,1.0,64.5,1.0,64.5,64.5,64.5,1.0,1.0,1.0,64.5,1.0,64.5,64.5,64.5,1.0,1.0,1.0,64.5,1.0,64.5,64.5,64.5,1.0,1.0,1.0,64.5,1.0
65.0,65.0,65.0,1.0,1.0,1.0,65.0,1.0,65.0,65.0,65.0,1.0,1.0,1.0,65.0,1.0,65.0,65.0,65.0,1.0,1.0,1.0,65.0,1.0,65.0,65.0,65.0,1.0,1.0,1.0,65.0,1.0,65.0,65.0,65.0,1.0,1.0,1.0,65.0,1.0,65.0,65.0,65.0,1.0,1.0,1.0,65.0,1.0
65.5,65.5,65.5,1.0,1.0,1.0,65.5,1.0,65.5,65.5,65.5,1.0,1.0,1.0,65.5,1.0,65.5,65.5,65.5,1.0,1.0,1.0,65.5,1.0,65.5,65.5,65.5,1.0,1.0,1.0,65.5,1.0,65.5,65.5,65.5,1.0,1.0,1.0,65.5,1.0,65.5,65.5,65.5,1.0,1.0,1.0,65.5,1.0
66.0,66.0,66.0,1.0,1.0,1.0,66.0,1.0,66.0,66.0,66.0,1.0,1.0,1.0,66.0,1.0,66.0,66.0,66.0,1.0,1.0,1.0,66.0,1.0,66.0,66.0,66.0,1.0,1.0,1.0,66.0,1.0,66.0,66.0,66.0,1.0,1.0,1.0,66.0,1.0,66.0,66.0,66.0,1.0,1.0,1.0,66.0,1.0
66.5,66.5,66.5,1.0,1.0,1.0,66.5,1.0,66.5,66.5,66.5,1.0,1.0,1.0,66.5,1.0,66.5,66.5,66.5,1.0,1.0,1.0,66.5,1.0,66.5,66.5,66.5,1.0,1.0,1.0,66.5,1.0,66.5,66.5,66.5,1.0,1.0,1.0,66.5,1.0,66.5,66.5,66.5,1.0,1.0,1.0,66.5,1.0
67.0,67.0,67.0,1.0,1.0,1.0,67.0,1.0,67.0,67.0,67.0,1.0,1.0,1.0,67.0,1.0,67.0,67.0,67.0,1.0,1.0,1.0,67.0,1.0,67.0,67.0,67.0,1.0,1.0,1.0,67.0,1.0,67.0,67.0,67.0,1.0,1.0,1.0,67.0,1.0,67.0,67.0,67.0,1.0,1.0,1.0,67.0,1.0
67.5,67.5,67.5,1.0,1.0,1.0,67.5,1.0,67.5,67.5,67.5,1.0,1.0,1.0,67.5,1.0,67.5,67.5,67.5,1.0,1.0,1.0,67.5,1.0,67.5,67.5,67.5,1.0,1.0,1.0,67.5,1.0,67.5,67.5,67.5,1.0,1.0,1.0,67.5,1.0,67.5,67.5,67.5,1.0,1.0,1.0,67.5,1.0
68.0,68.0,68.0,1.0,1.0,1.0,68.0,1.0,68.0,68.0,68.0,1.0,1.0,1.0,68.0,1.0,68.0,68.0,68.0,1.0,1.0,1.0,68.0,1.0,68.0,68.0,68.0,1.0,1.0,1.0,68.0,1.0,68.0,68.0,68.0,1.0,1.0,1.0,68.0,1.0,68.0,68.0,68.0,1.0,1.0,1.0,68.0,1.0
68.5,68.5,68.5,1.0,1.0,1.0,68.5,1.0,68.5,68.5,68.5,1.0,1.0,1.0,68.5,1.0,68.5,68.5,68.5,1.0,1.0,1.0,68.5,1.0,68.5,68.5,68.5,1.0,1.0,1.0,68.5,1.0,68.5,68.5,68.5,1.0,1.0,1.0,68.5,1.0,68.5,68.5,68.5,1.0,1.0,1.0,68.5,1.0
69.0,69.0,69.0,1.0,1.0,1.0,69.0,1.0,69.0,69.0,69.0,1.0,1.0,1.0,69.0,1.0,69.0,69.0,69.0,1.0,1.0,1.0,69.0,1.0,69.0,69.0,69.0,1.0,1.0,1.0,69.0,1.0,69.0,69.0,69.0,1.0,1.0,1.0,69.0,1.0,69.0,69.0,69.0,1.0,1.0,1.0,69.0,1.0
69.5,69.5,69.5,1.0,1.0,1.0,69.5,1.0,69.5,69.5,69.5,1.0,1.0,1.0,69.5,1.0,69.5,69.5,69.5,1.0,1.0,1.0,69.5,1.0,69.5,69.5,69.5,1.0,1.0,1.0,69.5,1.0,69.5,69.5,69.5,1.0,1.0,1.0,69.5,1.0,69.5,69.5,69.5,1.0,1.0,1.0,69.5,1.0
70.0,70.0,70.0,1.0,1.0,1.0,70.0,1.0,70.0,70.0,70.0,1.0,1.0,1.0,70.0,1.0,70.0,70.0,70.0,1.0,1.0,1.0,70.0,1.0,70.0,70.0,70.0,1.0,1.0,1.0,70.0,1.0,70.0,70.0,70.0,1.0,1.0,1.0,70.0,1.0,70.0,70.0,70.0,1.0,1.0,1.0,70.0,1.0
70.5,70.5,70.5,1.0,1.0,1.0,70.5,1.0,70.5,70.5,70.5,1.0,1.0,1.0,70.5,1.0,70.5,70.5,70.5,1.0,1.0,1.0,70.5,1.0,70.5,70.5,70.5,1.0,1.0,1.0,70.5,1.0,70.5,70.5,70.5,1.0,1.0,1.0,70.5,1.0,70.5,70.5,70.5,1.0,1.0,1.0,70.5,1.0
71.0,71.0,71.0,1.0,1.0,1.0,71.0,1.0,71.0,71.0,71.0,1.0,1.0,1.0,71.0,1.0,71.0,71.0,71.0,1.0,1.0,1.0,71.0,1.0,71.0,71.0,71.0,1.0,1.0,1.0,71.0,1.0,71.0,71.0,71.0,1.0,1.0,1.0,71.0,1.0,71.0,71.0,71.0,1.0,1.0,1.0,71.0,1.0
71.5,71.5,71.5,1.0,1.0,1.0,71.5,1.0,71.5,71.5,71.5,1.0,1.0,1.0,71.5,1.0,71.5,71.5,71.5,1.0,1.0,1.0,71.5,1.0,71.5,71.5,71.5,1.0,1.0,1.0,71.5,1.0,71.5,71.5,71.5,1.0,1.0,1.0,71.5,1.0,71.5,71.5,71.5,1.0,1.0,1.0,71.5,1.0
72.0,72.0,72.0,1.0,1.0,1.0,72.0,1.0,72.0,72.0,72.0,1.0,1.0,1.0,72.0,1.0,72.0,72.0,72.0,1.0,1.0,1.0,72.0,1.0,72.0,72.0,72.0,1.0,1.0,1.0,72.0,1.0,72.0,72.0,72.0,1.0,1.0,1.0,72.0,1.0,72.0,72.0,72.0,1.0,1.0,1.0,72.0,1.0
72.5,72.5,72.5,1.0,1.0,1.0,72.5,1.0,72.5,72.5,72.5,1.0,1.0,1.0,72.5,1.0,72.5,72.5,72.5,1.0,1.0,1.0,72.5,1.0,72.5,72.5,72.5,1.0,1.0,1.0,72.5,1.0,72.5,72.5,72.5,1.0,1.0,1.0,72.5,1.0,72.5,72.5,72.5,1.0,1.0,1.0,72.5,1.0
73.0,73.0,73.0,1.0,1.0,1.0,73.0,1.0,73.0,73.0,73.0,1.0,1.0,1.0,73.0,1.0,73.0,73.0,73.0,1.0,1.0,1.0,73.0,1.0,73.0,73.0,73.0,1.0,1.0,1.0,73.0,1.0,73.0,73.0,73.0,1.0,1.0,1.0,73.0,1.0,73.0,73.0,73.0,1.0,1.0,1.0,73.0,1.0
73.5,73.5,73.5,1.0,1.0,1.0,73.5,1.0,73.5,73.5,73.5,1.0,1.0,1.0,73.5,1.0,73.5,73.5,73.5,1.0,1.0,1.0,73.5,1.0,73.5,73.5,73.5,1.0,1.0,1.0,73.5,1.0,73.5,73.5,73.5,1.0,1.0,1.0,73.5,1.0,73.5,73.5,73.5,1.0,1.0,1.0,73.5,1.0
74.0,74.0,74.0,1.0,1.0,1.0,74.0,1.0,74.0,74.0,74.0,1.0,1.0,1.0,74.0,1.0,74.0,74.0,74.0,1.0,1.0,1.0,74.0,1.0,74.0,74.0,74.0,1.0,1.0,1.0,74.0,1.0,74.0,74.0,74.0,1.0,1.0,1.0,74.0,1.0,74.0,74.0,74.0,1.0,1.0,1.0,74.0,1.0
74.5,74.5,74.5,1.0,1.0,1.0,74.5,1.0,74.5,74.5,74.5,1.0,1.0,1.0,74.5,1.0,74.5,74.5,74.5,1.0,1.0,1.0,74.5,1.0,74.5,74.5,74.5,1.0,1.0,1.0,74.5,1.0,74.5,74.5,74.5,1.0,1.0,1.0,74.5,1.0,74.5,74.5,74.5,1.0,1.0,1.0,74.5,1.0
75.0,75.0,75.0,1.0,1.0,1.0,75.0,1.0,75.0,75.0,75.0,1.0,1.0,1.0,75.0,1.0,75.0,75.0,75.0,1.0,1.0,1.0,75.0,1.0,75.0,75.0,75.0,1.0,1.0,1.0,75.0,1.0,75.0,75.0,75.0,1.0,1.0,1.0,75.0,1.0,75.0,75.0,75.0,1.0,1.0,1.0,75.0,1.0
75.5,75.5,75.5,1.0,1.0,1.0,75.5,1.0,75.5,75.5,75.5,1.0,1.0,1.0,75.5,1.0,75.5,75.5,75.5,1.0,1.0,1.0,75.5,1.0,75.5,75.5,75.5,1.0,1.0,1.0,75.5,1.0,75.5,75.5,75.5,1.0,1.0,1.0,75.5,1.0,75.5,75.5,75.5,1.0,1.0,1.0,75.5,1.0
76.0,76.0,76.0,1.0,1.0,1.0,76.0,1.0,76.0,76.0,76.0,1.0,1.0,1.0,76.0,1.0,76.0,76.0,76.0,1.0,1.0,1.0,76.0,1.0,76.0,76.0,76.0,1.0,1.0,1.0,76.0,1.0,76.0,76.0,76.0,1.0,1.0,1.0,76.0,1.0,76.0,76.0,76.0,1.0,1.0,1.0,76.0,1.0
76.5,76.5,76.5,1.0,1.0,1.0,76.5,1.0,76.5,76.5,76.5,1.0,1.0,1.0,76.5,1.0,76.5,76.5,76.5,1.0,1.0,1.0,76.5,1.0,76.5,76.5,76.5,1.0,1.0,1.0,76.5,1.0,76.5,76.5,76.5,1.0,1.0,1.0,76.5,1.0,76.5,76.5,76.5,1.0,1.0,1.0,76.5,1.0
77.0,77.0,77.0,1.0,1.0,1.0,77.0,1.0,77.0,77.0,77.0,1.0,1.0,1.0,77.0,1.0,77.0,77.0,77.0,1.0,1.0,1.0,77.0,1.0,77.0,77.0,77.0,1.0,1.0,1.0,77.0,1.0,77.0,77.0,77.0,1.0,1.0,1.0,77.0,1.0,77.0,77.0,77.0,1.0,1.0,1.0,77.0,1.0
77.5,77.5,77.5,1.0,1.0,1.0,77.5,1.0,77.5,77.5,77.5,1.0,1.0,1.0,77.5,1.0,77.5,77.5,77.5,1.0,1.0,1.0,77.5,1.0,77.5,77.5,77.5,1.0,1.0,1.0,77.5,1.0,77.5,77.5,77.5,1.0,1.0,1.0,77.5,1.0,77.5,77.5,77.5,1.0,1.0,1.0,77.5,1.0
78.0,78.0,78.0,1.0,1.0,1.0,78.0,1.0,78.0,78.0,78.0,1.0,1.0,1.0,78.0,1.0,78.0,78.0,78.0,1.0,1.0,1.0,78.0,1.0,78.0,78.0,78.0,1.0,1.0,1.0,78.0,1.0,78.0,78.0,78.0,1.0,1.0,1.0,78.0,1.0,78.0,78.0,78.0,1.0,1.0,1.0,78.0,1.0
78.5,78.5,78.5,1.0,1.0,1.0,78.5,1.0,78.5,78.5,78.5,1.0,1.0,1.0,78.5,1.0,78.5,78.5,78.5,1.0,1.0,1.0,78.5,1.0,78.5,78.5,78.5,1.0,1.0,1.0,78.5,1.0,78.5,78.5,78.5,1.0,1.0,1.0,78.5,1.0,78.5,78.5,78.5,1.0,1.0,1.0,78.5,1.0
79.0,79.0,79.0,1.0,1.0,1.0,79.0,1.0,79.0,79.0,79.0,1.0,1.0,1.0,79.0,1.0,79.0,79.0,79.0,1.0,1.0,1.0,79.0,1.0,79.0,79.0,79.0,1.0,1.0,1.0,79.0,1.0,79.0,79.0,79.0,1.0,1.0,1.0,79.0,1.0,79.0,79.0,79.0,1.0,1.0,1.0,79.0,1.0
79.5,79.5,79.5,1.0,1.0,1.0,79.5,1.0,79.5,79.5,79.5,1.0,1.0,1.0,79.5,1.0,79.5,79.5,79.5,1.0,1.0,1.0,79.5,1.0,79.5,79.5,79.5,1.0,1.0,1.0,79.5,1.0,79.5,79.5,79.5,1.0,1.0,1.0,79.5,1.0,79.5,79.5,79.5,1.0,1.0,1.0,79.5,1.0
80.0,80.0,80.0,1.0,1.0,1.0,80.0,1.0,80.0,80.0,80.0,1.0,1.0,1.0,80.0,1.0,80.0,80.0,80.0,1.0,1.0,1.0,80.0,1.0,80.0,80.0,80.0,1.0,1.0,1.0,80.0,1.0,80.0,80.0,80.0,1.0,1.0,1.0,80.0,1.0,80.0,80.0,80.0,1.0,1.0,1.0,80.0,1.0
80.5,80.5,80.5,1.0,1.0,1.0,80.5,1.0,80.5,80.5,80.5,1.0,1.0,1.0,80.5,1.0,80.5,80.5,80.5,1.0,1.0,1.0,80.5,1.0,80.5,80.5,80.5,1.0,1.0,1.0,80.5,1.0,80.5,80.5,80.5,1.0,1.0,1.0,80.5,1.0,80.5,80.5,80.5,1.0,1.0,1.0,80.5,1.0
81.0,81.0,81.0,1.0,1.0,1.0,81.0,1.0,81.0,81.0,81.0,1.0,1.0,1.0,81.0,1.0,81.0,81.0,81.0,1.0,1.0,1.0,81.0,1.0,81.0,81.0,81.0,1.0,1.0,1.0,81.0,1.0,81.0,81.0,81.0,1.0,1.0,1.0,81.0,1.0,81.0,81.0,81.0,1.0,1.0,1.0,81.0,1.0
81.5,81.5,81.5,1.0,1.0,1.0,81.5,1.0,81.5,81.5,81.5,1.0,1.0,1.0,81.5,1.0,81.5,81.5,81.5,1.0,1.0,1.0,81.5,1.0,81.5,81.5,81.5,1.0,1.0,1.0,81.5,1.0,81.5,81.5,81.5,1.0,1.0,1.0,81.5,1.0,81.5,81.5,81.5,1.0,1.0,1.0,81.5,1.0
82.0,82.0,82.0,1.0,1.0,1.0,82.0,1.0,82.0,82.0,82.0,1.0,1.0,1.0,82.0,1.0,82.0,82.0,82.0,1.0,1.0,1.0,82.0,1.0,82.0,82.0,82.0,1.0,1.0,1.0,82.0,1.0,82.0,82.0,82.0,1.0,1.0,1.0,82.0,1.0,82.0,82.0,82.0,1.0,1.0,1.0,82.0,1.0
82.5,82.5,82.5,1.0,1.0,1.0,82.5,1.0,82.5,82.5,82.5,1.0,1.0,1.0,82.5,1.0,82.5,82.5,82.5,1.0,1.0,1.0,82.5,1.0,82.5,82.5,82.5,1.0,1.0,1.0,82.5,1.0,82.5,82.5,82.5,1.0,1.0,1.0,82.5,1.0,82.5,82.5,82.5,1.0,1.0,1.0,82.5,1.0
83.0,83.0,83.0,1.0,1.0,1.0,83.0,1.0,83.0,83.0,83.0,1.0,1.0,1.0,83.0,1.0,83.0,83.0,83.0,1.0,1.0,1.0,83.0,1.0,83.0,83.0,83.0,1.0,1.0,1.0,83.0,1.0,83.0,83.0,83.0,1.0,1.0,1.0,83.0,1.0,83.0,83.0,83.0,1.0,1.0,1.0,83.0,1.0
83.5,83.5,83.5,1.0,1.0,1.0,83.5,1.0,83.5,83.5,83.5,1.0,1.0,1.0,83.5,1.0,83.5,83.5,83.5,1.0,1.0,1.0,83.5,1.0,83.5,83.5,83.5,1.0,1.0,1.0,83.5,1.0,83.5,83.5,83.5,1.0,1.0,1.0,83.5,1.0,83.5,83.5,83.5,1.0,1.0,1.0,83.5,1.0
84.0,84.0,84.0,1.0,1.0,1.0,84.0,1.0,84.0,84.0,84.0,1.0,1.0,1.0,84.0,1.0,84.0,84.0,84.0,1.0,1.0,1.0,84.0,1.0,84.0,84.0,84.0,1.0,1.0,1.0,84.0,1.0,84.0,84.0,84.0,1.0,1.0,1.0,84.0,1.0,84.0,84.0,84.0,1.0,1.0,1.0,84.0,1.0
84.5,84.5,84.5,1.0,1.0,1.0,84.5,1.0,84.5,84.5,84.5,1.0,1.0,1.0,84.5,1.0,84.5,84.5,84.5,1.0,1.0,1.0,84.5,1.0,84.5,84.5,84.5,1.0,1.0,1.0,84.5,1.0,84.5,84.5,84.5,1.0,1.0,1.0,84.5,1.0,84.5,84.5,84.5,1.0,1.0,1.0,84.5,1.0
85.0,85.0,85.0,1.0,1.0,1.0,85.0,1.0,85.0,85.0,85.0,1.0,1.0,1.0,85.0,1.0,85.0,85.0,85.0,1.0,1.0,1.0,85.0,1.0,85.0,85.0,85.0,1.0,1.0,1.0,85.0,1.0,85.0,85.0,85.0,1.0,1.0,1.0,85.0,1.0,85.0,85.0,85.0,1.0,1.0,1.0,85.0,1.0
85.5,85.5,85.5,1.0,1.0,1.0,85.5,1.0,85.5,85.5,85.5,1.0,1.0,1.0,85.5,1.0,85.5,85.5,85.5,1.0,1.0,1.0,85.5,1.0,85.5,85.5,85.5,1.0,1.0,1.0,85.5,1.0,85.5,85.5,85.5,1.0,1.0,1.0,85.5,1.0,85.5,85.5,85.5,1.0,1.0,1.0,85.5,1.0
86.0,86.0,86.0,1.0,1.0,1.0,86.0,1.0,86.0,86.0,86.0,1.0,1.0,1.0,86.0,1.0,86.0,86.0,86.0,1.0,1.0,1.0,86.0,1.0,86.0,86.0,86.0,1.0,1.0,1.0,86.0,1.0,86.0,86.0,86.0,1.0,1.0,1.0,86.0,1.0,86.0,86.0,86.0,1.0,1.0,1.0,86.0,1.0
86.5,86.5,86.5,1.0,1.0,1.0,86.5,1.0,86.5,86.5,86.5,1.0,1.0,1.0,86.5,1.0,86.5,86.5,86.5,1.0,1.0,1.0,86.5,1.0,86.5,86.5,86.5,1.0,1.0,1.0,86.5,1.0,86.5,86.5,86.5,1.0,1.0,1.0,86.5,1.0,86.5,86.5,86.5,1.0,1.0,1.0,86.5,1.0
87.0,87.0,87.0,1.0,1.0,1.0,87.0,1.0,87.0,87.0,87.0,1.0,1.0,1.0,87.0,1.0,87.0,87.0,87.0,1.0,1.0,1.0,87.0,1.0,87.0,87.0,87.0,1.0,1.0,1.0,87.0,1.0,87.0,87.0,87.0,1.0,1.0,1.0,87.0,1.0,87.0,87.0,87.0,1.0,1.0,1.0,87.0,1.0
87.5,87.5,87.5,1.0,1.0,1.0,87.5,1.0,87.5,87.5,87.5,1.0,1.0,1.0,87.5,1.0,87.5,87.5,87.5,1.0,1.0,1.0,87.5,1.0,87.5,87.5,87.5,1.0,1.0,1.0,87.5,1.0,87.5,87.5,87.5,1.0,1.0,1.0,87.5,1.0,87.5,87.5,87.5,1.0,1.0,1.0,87.5,1.0
88.0,88.0,88.0,1.0,1.0,1.0,88.0,1.0,88.0,88.0,88.0,1.0,1.0,1.0,88.0,1.0,88.0,88.0,88.0,1.0,1.0,1.0,88.0,1.0,88.0,88.0,88.0,1.0,1.0,1.0,88.0,1.0,88.0,88.0,88.0,1.0,1.0,1.0,88.0,1.0,88.0,88.0,88.0,1.0,1.0,1.0,88.0,1.0
88.5,88.5,88.5,1.0,1.0,1.0,88.5,1.0,88.5,88.5,88.5,1.0,1.0,1.0,88.5,1.0,88.5,88.5,88.5,1.0,1.0,1.0,88.5,1.0,88.5,88.5,88.5,1.0,1.0,1.0,88.5,1.0,88.5,88.5,88.5,1.0,1.0,1.0,88.5,1.0,88.5,88.5,88.5,1.0,1.0,1.0,88.5,1.0
89.0,89.0,89.0,1.0,1.0,1.0,89.0,1.0,89.0,89.0,89.0,1.0,1.0,1.0,89.0,1.0,89.0,89.0,89.0,1.0,1.0,1.0,89.0,1.0,89.0,89.0,89.0,1.0,1.0,1.0,89.0,1.0,89.0,89.0,89.0,1.0,1.0,1.0,89.0,1.0,89.0,89.0,89.0,1.0,1.0,1.0,89.0,1.0
89.5,89.5,89.5,1.0,1.0,1.0,89.5,1.0,89.5,89.5,89.5,1.0,1.0,1.0,89.5,1.0,89.5,89.5,89.5,1.0,1.0,1.0,89.5,1.0,89.5,89.5,89.5,1.0,1.0,1.0,89.5,1.0,89.5,89.5,89.5,1.0,1.0,1.0,89.5,1.0,89.5,89.5,89.5,1.0,1.0,1.0,89.5,1.0
90.0,90.0,90.0,1.0,1.0,1.0,90.0,1.0,90.0,90.0,90.0,1.0,1.0,1.0,90.0,1.0,90.0,90.0,90.0,1.0,1.0,1.0,90.0,1.0,90.0,90.0,90.0,1.0,1.0,1.0,90.0,1.0,90.0,90.0,90.0,1.0,1.0,1.0,90.0,1.0,90.0,90.0,90.0,1.0,1.0,1.0,90.0,1.0
90.5,90.5,90.5,1.0,1.0,1.0,90.5,1.0,90.5,90.5,90.5,1.0,1.0,1.0,90.5,1.0,90.5,90.5,90.5,1.0,1.0,1.0,90.5,1.0,90.5,90.5,90.5,1.0,1.0,1.0,90.5,1.0,90.5,90.5,90.5,1.0,1.0,1.0,90.5,1.0,90.5,90.5,90.5,1.0,1.0,1.0,90.5,1.0
91.0,91.0,91.0,1.0,1.0,1.0,91.0,1.0,91.0,91.0,91.0,1.0,1.0,1.0,91.0,1.0,91.0,91.0,91.0,1.0,1.0,1.0,91.0,1.0,91.0,91.0,91.0,1.0,1.0,1.0,91.0,1.0,91.0,91.0,91.0,1.0,1.0,1.0,91.0,1.0,91.0,91.0,91.0,1.0,1.0,1.0,91.0,1.0
91.5,91.5,91.5,1.0,1.0,1.0,91.5,1.0,91.5,91.5,91.5,1.0,1.0,1.0,91.5,1.0,91.5,91.5,91.5,1.0,1.0,1.0,91.5,1.0,91.5,91.5,91.5,1.0,1.0,1.0,91.5,1.0,91.5,91.5,91.5,1.0,1.0,1.0,91.5,1.0,91.5,91.5,91.5,1.0,1.0,1.0,91.5,1.0
92.0,92.0,92.0,1.0,1.0,1.0,92.0,1.0,92.0,92.0,92.0,1.0,1.0,1.0,92.0,1.0,92.0,92.0,92.0,1.0,1.0,1.0,92.0,1.0,92.0,92.0,92.0,1.0,1.0,1.0,92.0,1.0,92.0,92.0,92.0,1.0,1.0,1.0,92.0,1.0,92.0,92.0,92.0,1.0,1.0,1.0,92.0,1.0
92.5,92.5,92.5,1.0,1.0,1.0,92.5,1.0,92.5,92.5,92.5,1.0,1.0,1.0,92.5,1.0,92.5,92.5,92.5,1.0,1.0,1.0,92.5,1.0,92.5,92.5,92.5,1.0,1.0,1.0,92.5,1.0,92.5,92.5,92.5,1.0,1.0,1.0,92.5,1.0,92.5,92.5,92.5,1.0,1.0,1.0,92.5,1.0
93.0,93.0,93.0,1.0,1.0,1.0,93.0,1.0,93.0,93.0,93.0,1.0,1.0,1.0,93.0,1.0,93.0,93.0,93.0,1.0,1.0,1.0,93.0,1.0,93.0,93.0,93.0,1.0,1.0,1.0,93.0,1.0,93.0,93.0,93.0,1.0,1.0,1.0,93.0,1.0,93.0,93.0,93.0,1.0,1.0,1.0,93.0,1.0
93.5,93.5,93.5,1.0,1.0,1.0,93.5,1.0,93.5,93.5,93.5,1.0,1.0,1.0,93.5,1.0,93.5,93.5,93.5,1.0,1.0,1.0,93.5,1.0,93.5,93.5,93.5,1.0,1.0,1.0,93.5,1.0,93.5,93.5,93.5,1.0,1.0,1.0,93.5,1.0,93.5,93.5,93.5,1.0,1.0,1.0,93.5,1.0
94.0,94.0,94.0,1.0,1.0,1.0,94.0,1.0,94.0,94.0,94.0,1.0,1.0,1.0,94.0,1.0,94.0,94.0,94.0,1.0,1.0,1.0,94.0,1.0,94.0,94.0,94.0,1.0,1.0,1.0,94.0,1.0,94.0,94.0,94.0,1.0,1.0,1.0,94.0,1.0,94.0,94.0,94.0,1.0,1.0,1.0,94.0,1.0
94.5,94.5,94.5,1.0,1.0,1.0,94.5,1.0,94.5,94.5,94.5,1.0,1.0,1.0,94.5,1.0,94.5,94.5,94.5,1.0,1.0,1.0,94.5,1.0,94.5,94.5,94.5,1.0,1.0,1.0,94.5,1.0,94.5,94.5,94.5,1.0,1.0,1.0,94.5,1.0,94.5,94.5,94.5,1.0,1.0,1.0,94.5,1.0
95.0,95.0,95.0,1.0,1.0,1.0,95.0,1.0,95.0,95.0,95.0,1.0,1.0,1.0,95.0,1.0,95.0,95.0,95.0,1.0,1.0,1.0,95.0,1.0,95.0,95.0,95.0,1.0,1.0,1.0,95.0,1.0,95.0,95.0,95.0,1.0,1.0,1.0,95.0,1.0,95.0,95.0,95.0,1.0,1.0,1.0,95.0,1.0
95.5,95.5,95.5,1.0,1.0,1.0,95.5,1.0,95.5,95.5,95.5,1.0,1.0,1.0,95.5,1.0,95.5,95.5,95.5,1.0,1.0,1.0,95.5,1.0,95.5,95.5,95.5,1.0,1.0,1.0,95.5,1.0,95.5,95.5,95.5,1.0,1.0,1.0,95.5,1.0,95.5,95.5,95.5,1.0,1.0,1.0,95.5,1.0
96.0,96.0,96.0,1.0,1.0,1.0,96.0,1.0,96.0,96.0,96.0,1.0,1.0,1.0,96.0,1.0,96.0,96.0,96.0,1.0,1.0,1.0,96.0,1.0,96.0,96.0,96.0,1.0,1.0,1.0,96.0,1.0,96.0,96.0,96.0,1.0,1.0,1.0,96.0,1.0,96.0,96.0,96.0,1.0,1.0,1.0,96.0,1.0
96.5,96.5,96.5,1.0,1.0,1.0,96.5,1.0,96.5,96.5,96.5,1.0,1.0,1.0,96.5,1.0,96.5,96.5,96.5,1.0,1.0,1.0,96.5,1.0,96.5,96.5,96.5,1.0,1.0,1.0,96.5,1.0,96.5,96.5,96.5,1.0,1.0,1.0,96.5,1.0,96.5,96.5,96.5,1.0,1.0,1.0,96.5,1.0
97.0,97.0,97.0,1.0,1.0,1.0,97.0,1.0,97.0,97.0,97.0,1.0,1.0,1.0,97.0,1.0,97.0,97.0,97.0,1.0,1.0,1.0,97.0,1.0,97.0,97.0,97.0,1.0,1.0,1.0,97.0,1.0,97.0,97.0,97.0,1.0,1.0,1.0,97.0,1.0,97.0,97.0,97.0,1.0,1.0,1.0,97.0,1.0
97.5,97.5,97.5,1.0,1.0,1.0,97.5,1.0,97.5,97.5,97.5,1.0,1.0,1.0,97.5,1.0,97.5,97.5,97.5,1.0,1.0,1.0,97.5,1.0,97.5,97.5,97.5,1.0,1.0,1.0,97.5,1.0,97.5,97.5,97.5,1.0,1.0,1.0,97.5,1.0,97.5,97.5,97.5,1.0,1.0,1.0,97.5,1.0
98.0,98.0,98.0,1.0,1.0,1.0,98.0,1.0,98.0,98.0,98.0,1.0,1.0,1.0,98.0,1.0,98.0,98.0,98.0,1.0,1.0,1.0,98.0,1.0,98.0,98.0,98.0,1.0,1.0,1.0,98.0,1.0,98.0,98.0,98.0,1.0,1.0,1.0,98.0,1.0,98.0,98.0,98.0,1.0,1.0,1.0,98.0,1.0
98.5,98.5,98.5,1.0,1.0,1.0,98.5,1.0,98.5,98.5,98.5,1.0,1.0,1.0,98.5,1.0,98.5,98.5,98.5,1.0,1.0,1.0,98.5,1.0,98.5,98.5,98.5,1.0,1.0,1.0,98.5,1.0,98.5,98.5,98.5,1.0,1.0,1.0,98.5,1.0,98.5,98.5,98.5,1.0,1.0,1.0,98.5,1.0
99.0,99.0,99.0,1.0,1.0,1.0,99.0,1.0,99.0,99.0,99.0,1.0,1.0,1.0,99.0,1.0,99.0,99.0,99.0,1.0,1.0,1.0,99.0,1.0,99.0,99.0,99.0,1.0,1.0,1.0,99.0,1.0,99.0,99.0,99.0,1.0,1.0,1.0,99.0,1.0,99.0,99.0,99.0,1.0,1.0,1.0,99.0,1.0
99.5,99.5,99.5,1.0,1.0,1.0,99.5,1.0,99.5,99.5,99.5,1.0,1.0,1.0,99.5,1.0,99.5,99.5,99.5,1.0,1.0,1.0,99.5,1.0,99.5,99.5,99.5,1.0,1.0,1.0,99.5,1.0,99.5,99.5,99.5,1.0,1.0,1.0,99.5,1.0,99.5,99.5,99.5,1.0,1.0,1.0,99.5,1.0
100.0,100.0,100.0,1.0,1.0,1.0,100.0,1.0,100.0,100.0,100.0,1.0,1.0,1.0,100.0,1.0,100.0,100.0,100.0,1.0,1.0,1.0,100.0,1.0,100.0,100.0,100.0,1.0,1.0,1.0,100.0,1.0,100.0,100.0,100.0,1.0,1.0,1.0,100.0,1.0,100.0,100.0,100.0,1.0,1.0,1.0,100.0,1.0
100.5,100.5,100.5,1.0,1.0,1.0,100.5,1.0,100.5,100.5,100.5,1.0,1.0,1.0,100.5,1.0,100.5,100.5,100.5,1.0,1.0,1.0,100.5,1.0,100.5,100.5,100.5,1.0,1.0,1.0,100.5,1.0,100.5,100.5,100.5,1.0,1.0,1.0,100.5,1.0,100.5,100.5,100.5,1.0,1.0,1.0,100.5,1.0
101.0,101.0,101.0,1.0,1.0,1.0,101.0,1.0,101.0,101.0,101.0,1.0,1.0,1.0,101.0,1.0,101.0,101.0,101.0,1.0,1.0,1.0,101.0,1.0,101.0,101.0,101.0,1.0,1.0,1.0,101.0,1.0,101.0,101.0,101.0,1.0,1.0,1.0,101.0,1.0,101.0,101.0,101.0,1.0,1.0,1.0,101.0,1.0
101.5,101.5,101.5,1.0,1.0,1.0,101.5,1.0,101.5,101.5,101.5,1.0,1.0,1.0,101.5,1.0,101.5,101.5,101.5,1.0,1.0,1.0,101.5,1.0,101.5,101.5,101.5,1.0,1.0,1.0,101.5,1.0,101.5,101.5,101.5,1.0,1.0,1.0,101.5,1.0,101.5,101.5,101.5,1.0,1.0,1.0,101.5,1.0
102.0,102.0,102.0,1.0,1.0,1.0,102.0,1.0,102.0,102.0,102.0,1.0,1.0,1.0,102.0,1.0,102.0,102.0,102.0,1.0,1.0,1.0,102.0,1.0,102.0,102.0,102.0,1.0,1.0,1.0,102.0,1.0,102.0,102.0,102.0,1.0,1.0,1.0,102.0,1.0,102.0,102.0,102.0,1.0,1.0,1.0,102.0,1.0
102.5,102.5,102.5,1.0,1.0,1.0,102.5,1.0,102.5,102.5,102.5,1.0,1.0,1.0,102.5,1.0,102.5,102.5,102.5,1.0,1.0,1.0,102.5,1.0,102.5,102.5,102.5,1.0,1.0,1.0,102.5,1.0,102.5,102.5,102.5,1.0,1.0,1.0,102.5,1.0,102.5,102.5,102.5,1.0,1.0,1.0,102.5,1.0
103.0,103.0,103.0,1.0,1.0,1.0,103.0,1.0,103.0,103.0,103.0,1.0,1.0,1.0,103.0,1.0,103.0,103.0,103.0,1.0,1.0,1.0,103.0,1.0,103.0,103.0,103.0,1.0,1.0,1.0,103.0,1.0,103.0,103.0,103.0,1.0,1.0,1.0,103.0,1.0,103.0,103.0,103.0,1.0,1.0,1.0,103.0,1.0
103.5,103.5,103.5,1.0,1.0,1.0,103.5,1.0,103.5,103.5,103.5,1.0,1.0,1.0,103.5,1.0,103.5,103.5,103.5,1.0,1.0,1.0,103.5,1.0,103.5,103.5,103.5,1.0,1.0,1.0,103.5,1.0,103.5,103.5,103.5,1.0,1.0,1.0,103.5,1.0,103.5,103.5,103.5,1.0,1.0,1.0,103.5,1.0
104.0,104.0,104.0,1.0,1.0,1.0,104.0,1.0,104.0,104.0,104.0,1.0,1.0,1.0,104.0,1.0,104.0,104.0,104.0,1.0,1.0,1.0,104.0,1.0,104.0,104.0,104.0,1.0,1.0,1.0,104.0,1.0,104.0,104.0,104.0,1.0,1.0,1.0,104.0,1.0,104.0,104.0,104.0,1.0,1.0,1.0,104.0,1.0
104.5,104.5,104.5,1.0,1.0,1.0,104.5,1.0,104.5,104.5,104.5,1.0,1.0,1.0,104.5,1.0,104.5,104.5,104.5,1.0,1.0,1.0,104.5,1.0,104.5,104.5,104.5,1.0,1.0,1.0,104.5,1.0,104.5,104.5,104.5,1.0,1.0,1.0,104.5,1.0,104.5,104.5,104.5,1.0,1.0,1.0,104.5,1.0
105.0,105.0,105.0,1.0,1.0,1.0,105.0,1.0,105.0,105.0,105.0,1.0,1.0,1.0,105.0,1.0,105.0,105.0,105.0,1.0,1.0,1.0,105.0,1.0,105.0,105.0,105.0,1.0,1.0,1.0,105.0,1.0,105.0,105.0,105.0,1.0,1.0,1.0,105.0,1.0,105.0,105.0,105.0,1.0,1.0,1.0,105.0,1.0
105.5,105.5,105.5,1.0,1.0,1.0,105.5,1.0,105.5,105.5,105.5,1.0,1.0,1.0,105.5,1.0,105.5,105.5,105.5,1.0,1.0,1.0,105.5,1.0,105.5,105.5,105.5,1.0,1.0,1.0,105.5,1.0,105.5,105.5,105.5,1.0,1.0,1.0,105.5,1.0,105.5,105.5,105.5,1.0,1.0,1.0,105.5,1.0
106.0,106.0,106.0,1.0,1.0,1.0,106.0,1.0,106.0,106.0,106.0,1.0,1.0,1.0,106.0,1.0,106.0,106.0,106.0,1.0,1.0,1.0,106.0,1.0,106.0,106.0,106.0,1.0,1.0,1.0,106.0,1.0,106.0,106.0,106.0,1.0,1.0,1.0,106.0,1.0,106.0,106.0,106.0,1.0,1.0,1.0,106.0,1.0
106.5,106.5,106.5,1.0,1.0,1.0,106.5,1.0,106.5,106.5,106.5,1.0,1.0,1.0,106.5,1.0,106.5,106.5,106.5,1.0,1.0,1.0,106.5,1.0,106.5,106.5,106.5,1.0,1.0,1.0,106.5,1.0,106.5,106.5,106.5,1.0,1.0,1.0,106.5,1.0,106.5,106.5,106.5,1.0,1.0,1.0,106.5,1.0
107.0,107.0,107.0,1.0,1.0,1.0,107.0,1.0,107.0,107.0,107.0,1.0,1.0,1.0,107.0,1.0,107.0,107.0,107.0,1.0,1.0,1.0,107.0,1.0,107.0,107.0,107.0,1.0,1.0,1.0,107.0,1.0,107.0,107.0,107.0,1.0,1.0,1.0,107.0,1.0,107.0,107.0,107.0,1.0,1.0,1.0,107.0,1.0
107.5,107.5,107.5,1.0,1.0,1.0,107.5,1.0,107.5,107.5,107.5,1.0,1.0,1.0,107.5,1.0,107.5,107.5,107.5,1.0,1.0,1.0,107.5,1.0,107.5,107.5,107.5,1.0,1.0,1.0,107.5,1.0,107.5,107.5,107.5,1.0,1.0,1.0,107.5,1.0,107.5,107.5,107.5,1.0,1.0,1.0,107.5,1.0
108.0,108.0,108.0,1.0,1.0,1.0,108.0,1.0,108.0,108.0,108.0,1.0,1.0,1.0,108.0,1.0,108.0,108.0,108.0,1.0,1.0,1.0,108.0,1.0,108.0,108.0,108.0,1.0,1.0,1.0,108.0,1.0,108.0,108.0,108.0,1.0,1.0,1.0,108.0,1.0,108.0,108.0,108.0,1.0,1.0,1.0,108.0,1.0
108.5,108.5,108.5,1.0,1.0,1.0,108.5,1.0,108.5,108.5,108.5,1.0,1.0,1.0,108.5,1.0,108.5,108.5,108.5,1.0,1.0,1.0,108.5,1.0,108.5,108.5,108.5,1.0,1.0,1.0,108.5,1.0,108.5,108.5,108.5,1.0,1.0,1.0,108.5,1.0,108.5,108.5,108.5,1.0,1.0,1.0,108.5,1.0
109.0,109.0,109.0,1.0,1.0,1.0,109.0,1.0,109.0,109.0,109.0,1.0,1.0,1.0,109.0,1.0,109.0,109.0,109.0,1.0,1.0,1.0,109.0,1.0,109.0,109.0,109.0,1.0,1.0,1.0,109.0,1.0,109.0,109.0,109.0,1.0,1.0,1.0,109.0,1.0,109.0,109.0,109.0,1.0,1.0,1.0,109.0,1.0
109.5,109.5,109.5,1.0,1.0,1.0,109.5,1.0,109.5,109.5,109.5,1.0,1.0,1.0,109.5,1.0,109.5,109.5,109.5,1.0,1.0,1.0,109.5,1.0,109.5,109.5,109.5,1.0,1.0,1.0,109.5,1.0,109.5,109.5,109.5,1.0,1.0,1.0,109.5,1.0,109.5,109.5,109.5,1.0,1.0,1.0,109.5,1.0
110.0,110.0,110.0,1.0,1.0,1.0,110.0,1.0,110.0,110.0,110.0,1.0,1.0,1.0,110.0,1.0,110.0,110.0,110.0,1.0,1.0,1.0,110.0,1.0,110.0,110.0,110.0,1.0,1.0,1.0,110.0,1.0,110.0,110.0,110.0,1.0,1.0,1.0,110.0,1.0,110.0,110.0,110.0,1.0,1.0,1.0,110.0,1.0
110.5,110.5,110.5,1.0,1.0,1.0,110.5,1.0,110.5,110.5,110.5,1.0,1.0,1.0,110.5,1.0,110.5,110.5,110.5,1.0,1.0,1.0,110.5,1.0,110.5,110.5,110.5,1.0,1.0,1.0,110.5,1.0,110.5,110.5,110.5,1.0,1.0,1.0,110.5,1.0,110.5,110.5,110.5,1.0,1.0,1.0,110.5,1.0
111.0,111.0,111.0,1.0,1.0,1.0,111.0,1.0,111.0,111.0,111.0,1.0,1.0,1.0,111.0,1.0,111.0,111.0,111.0,1.0,1.0,1.0,111.0,1.0,111.0,111.0,111.0,1.0,1.0,1.0,111.0,1.0,111.0,111.0,111.0,1.0,1.0,1.0,111.0,1.0,111.0,111.0,111.0,1.0,1.0,1.0,111.0,1.0
111.5,111.5,111.5,1.0,1.0,1.0,111.5,1.0,111.5,111.5,111.5,1.0,1.0,1.0,111.5,1.0,111.5,111.5,111.5,1.0,1.0,1.0,111.5,1.0,111.5,111.5,111.5,1.0,1.0,1.0,111.5,1.0,111.5,111.5,111.5,1.0,1.0,1.0,111.5,1.0,111.5,111.5,111.5,1.0,1.0,1.0,111.5,1.0
112.0,112.0,112.0,1.0,1.0,1.0,112.0,1.0,112.0,112.0,112.0,1.0,1.0,1.0,112.0,1.0,112.0,112.0,112.0,1.0,1.0,1.0,112.0,1.0,112.0,112.0,112.0,1.0,1.0,1.0,112.0,1.0,112.0,112.0,112.0,1.0,1.0,1.0,112.0,1.0,112.0,112.0,112.0,1.0,1.0,1.0,112.0,1.0
112.5,112.5,112.5,1.0,1.0,1.0,112.5,1.0,112.5,112.5,112.5,1.0,1.0,1.0,112.5,1.0,112.5,112.5,112.5,1.0,1.0,1.0,112.5,1.0,112.5,112.5,112.5,1.0,1.0,1.0,112.5,1.0,112.5,112.5,112.5,1.0,1.0,1.0,112.5,1.0,112.5,112.5,112.5,1.0,1.0,1.0,112.5,1.0
113.0,113.0,113.0,1.0,1.0,1.0,113.0,1.0,113.0,113.0,113.0,1.0,1.0,1.0,113.0,1.0,113.0,113.0,113.0,1.0,1.0,1.0,113.0,1.0,113.0,113.0,113.0,1.0,1.0,1.0,113.0,1.0,113.0,113.0,113.0,1.0,1.0,1.0,113.0,1.0,113.0,113.0,113.0,1.0,1.0,1.0,113.0,1.0
113.5,113.5,113.5,1.0,1.0,1.0,113.5,1.0,113.5,113.5,113.5,1.0,1.0,1.0,113.5,1.0,113.5,113.5,113.5,1.0,1.0,1.0,113.5,1.0,113.5,113.5,113.5,1.0,1.0,1.0,113.5,1.0,113.5,113.5,113.5,1.0,1.0,1.0,113.5,1.0,113.5,113.5,113.5,1.0,1.0,1.0,113.5,1.0
114.0,114.0,114.0,1.0,1.0,1.0,114.0,1.0,114.0,114.0,114.0,1.0,1.0,1.0,114.0,1.0,114.0,114.0,114.0,1.0,1.0,1.0,114.0,1.0,114.0,114.0,114.0,1.0,1.0,1.0,114.0,1.0,114.0,114.0,114.0,1.0,1.0,1.0,114.0,1.0,114.0,114.0,114.0,1.0,1.0,1.0,114.0,1.0
114.5,114.5,114.5,1.0,1.0,1.0,114.5,1.0,114.5,114.5,114.5,1.0,1.0,1.0,114.5,1.0,114.5,114.5,114.5,1.0,1.0,1.0,114.5,1.0,114.5,114.5,114.5,1.0,1.0,1.0,114.5,1.0,114.5,114.5,114.5,1.0,1.0,1.0,114.5,1.0,114.5,114.5,114.5,1.0,1.0,1.0,114.5,1.0
115.0,115.0,115.0,1.0,1.0,1.0,115.0,1.0,115.0,115.0,115.0,1.0,1.0,1.0,115.0,1.0,115.0,115.0,115.0,1.0,1.0,1.0,115.0,1.0,115.0,115.0,115.0,1.0,1.0,1.0,115.0,1.0,115.0,115.0,115.0,1.0,1.0,1.0,115.0,1.0,115.0,115.0,115.0,1.0,1.0,1.0,115.0,1.0
115.5,115.5,115.5,1.0,1.0,1.0,115.5,1.0,115.5,115.5,115.5,1.0,1.0,1.0,115.5,1.0,115.5,115.5,115.5,1.0,1.0,1.0,115.5,1.0,115.5,115.5,115.5,1.0,1.0,1.0,115.5,1.0,115.5,115.5,115.5,1.0,1.0,1.0,115.5,1.0,115.5,115.5,115.5,1.0,1.0,1.0,115.5,1.0
116.0,116.0,116.0,1.0,1.0,1.0,116.0,1.0,116.0,116.0,116.0,1.0,1.0,1.0,116.0,1.0,116.0,116.0,116.0,1.0,1.0,1.0,116.0,1.0,116.0,116.0,116.0,1.0,1.0,1.0,116.0,1.0,116.0,116.0,116.0,1.0,1.0,1.0,116.0,1.0,116.0,116.0,116.0,1.0,1.0,1.0,116.0,1.0
116.5,116.5,116.5,1.0,1.0,1.0,116.5,1.0,116.5,116.5,116.5,1.0,1.0,1.0,116.5,1.0,116.5,116.5,116.5,1.0,1.0,1.0,116.5,1.0,116.5,116.5,116.5,1.0,1.0,1.0,116.5,1.0,116.5,116.5,116.5,1.0,1.0,1.0,116.5,1.0,116.5,116.5,116.5,1.0,1.0,1.0,116.5,1.0
117.0,117.0,117.0,1.0,1.0,1.0,117.0,1.0,117.0,117.0,117.0,1.0,1.0,1.0,117.0,1.0,117.0,117.0,117.0,1.0,1.0,1.0,117.0,1.0,117.0,117.0,117.0,1.0,1.0,1.0,117.0,1.0,117.0,117.0,117.0,1.0,1.0,1.0,117.0,1.0,117.0,117.0,117.0,1.0,1.0,1.0,117.0,1.0
117.5,117.5,117.5,1.0,1.0,1.0,117.5,1.0,117.5,117.5,117.5,1.0,1.0,1.0,117.5,1.0,117.5,117.5,117.5,1.0,1.0,1.0,117.5,1.0,117.5,117.5,117.5,1.0,1.0,1.0,117.5,1.0,117.5,117.5,117.5,1.0,1.0,1.0,117.5,1.0,117.5,117.5,117.5,1.0,1.0,1.0,117.5,1.0
118.0,118.0,118.0,1.0,1.0,1.0,118.0,1.0,118.0,118.0,118.0,1.0,1.0,1.0,118.0,1.0,118.0,118.0,118.0,1.0,1.0,1.0,118.0,1.0,118.0,118.0,118.0,1.0,1.0,1.0,118.0,1.0,118.0,118.0,118.0,1.0,1.0,1.0,118.0,1.0,118.0,118.0,118.0,1.0,1.0,1.0,118.0,1.0
118.5,118.5,118.5,1.0,1.0,1.0,118.5,1.0,118.5,118.5,118.5,1.0,1.0,1.0,118.5,1.0,118.5,118.5,118.5,1.0,1.0,1.0,118.5,1.0,118.5,118.5,118.5,1.0,1.0,1.0,118.5,1.0,118.5,118.5,118.5,1.0,1.0,1.0,118.5,1.0,118.5,118.5,118.5,1.0,1.0,1.0,118.5,1.0
119.0,119.0,119.0,1.0,1.0,1.0,119.0,1.0,119.0,119.0,119.0,1.0,1.0,1.0,119.0,1.0,119.0,119.0,119.0,1.0,1.0,1.0,119.0,1.0,119.0,119.0,119.0,1.0,1.0,1.0,119.0,1.0,119.0,119.0,119.0,1.0,1.0,1.0,119.0,1.0,119.0,119.0,119.0,1.0,1.0,1.0,119.0,1.0
119.5,119.5,119.5,1.0,1.0,1.0,119.5,1.0,119.5,119.5,119.5,1.0,1.0,1.0,119.5,1.0,119.5,119.5,119.5,1.0,1.0,1.0,119.5,1.0,119.5,119.5,119.5,1.0,1.0,1.0,119.5,1.0,119.5,119.5,119.5,1.0,1.0,1.0,119.5,1.0,119.5,119.5,119.5,1.0,1.0,1.0,119.5,1.0
120.0,120.0,120.0,1.0,1.0,1.0,120.0,1.0,120.0,120.0,120.0,1.0,1.0,1.0,120.0,1.0,120.0,120.0,120.0,1.0,1.0,1.0,120.0,1.0,120.0,120.0,120.0,1.0,1.0,1.0,120.0,1.0,120.0,120.0,120.0,1.0,1.0,1.0,120.0,1.0,120.0,120.0,120.0,1.0,1.0,1.0,120.0,1.0
120.5,120.5,120.5,1.0,1.0,1.0,120.5,1.0,120.5,120.5,120.5,1.0,1.0,1.0,120.5,1.0,120.5,120.5,120.5,1.0,1.0,1.0,120.5,1.0,120.5,120.5,120.5,1.0,1.0,1.0,120.5,1.0,120.5,120.5,120.5,1.0,1.0,1.0,120.5,1.0,120.5,120.5,120.5,1.0,1.0,1.0,120.5,1.0
121.0,121.0,121.0,1.0,1.0,1.0,121.0,1.0,121.0,121.0,121.0,1.0,1.0,1.0,121.0,1.0,121.0,121.0,121.0,1.0,1.0,1.0,121.0,1.0,121.0,121.0,121.0,1.0,1.0,1.0,121.0,1.0,121.0,121.0,121.0,1.0,1.0,1.0,121.0,1.0,121.0,121.0,121.0,1.0,1.0,1.0,121.0,1.0
121.5,121.5,121.5,1.0,1.0,1.0,121.5,1.0,121.5,121.5,121.5,1.0,1.0,1.0,121.5,1.0,121.5,121.5,121.5,1.0,1.0,1.0,121.5,1.0,121.5,121.5,121.5,1.0,1.0,1.0,121.5,1.0,121.5,121.5,121.5,1.0,1.0,1.0,121.5,1.0,121.5,121.5,121.5,1.0,1.0,1.0,121.5,1.0
122.0,122.0,122.0,1.0,1.0,1.0,122.0,1.0,122.0,122.0,122.0,1.0,1.0,1.0,122.0,1.0,122.0,122.0,122.0,1.0,1.0,1.0,122.0,1.0,122.0,122.0,122.0,1.0,1.0,1.0,122.0,1.0,122.0,122.0,122.0,1.0,1.0,1.0,122.0,1.0,122.0,122.0,122.0,1.0,1.0,1.0,122.0,1.0
122.5,122.5,122.5,1.0,1.0,1.0,122.5,1.0,122.5,122.5,122.5,1.0,1.0,1.0,122.5,1.0,122.5,122.5,122.5,1.0,1.0,1.0,122.5,1.0,122.5,122.5,122.5,1.0,1.0,1.0,122.5,1.0,122.5,122.5,122.5,1.0,1.0,1.0,122.5,1.0,122.5,122.5,122.5,1.0,1.0,1.0,122.5,1.0
123.0,123.0,123.0,1.0,1.0,1.0,123.0,1.0,123.0,123.0,123.0,1.0,1.0,1.0,123.0,1.0,123.0,123.0,123.0,1.0,1.0,1.0,123.0,1.0,123.0,123.0,123.0,1.0,1.0,1.0,123.0,1.0,123.0,123.0,123.0,1.0,1.0,1.0,123.0,1.0,123.0,123.0,123.0,1.0,1.0,1.0,123.0,1.0
123.5,123.5,123.5,1.0,1.0,1.0,123.5,1.0,123.5,123.5,123.5,1.0,1.0,1.0,123.5,1.0,123.5,123.5,123.5,1.0,1.0,1.0,123.5,1.0,123.5,123.5,123.5,1.0,1.0,1.0,123.5,1.0,123.5,123.5,123.5,1.0,1.0,1.0,123.5,1.0,123.5,123.5,123.5,1.0,1.0,1.0,123.5,1.0
124.0,124.0,124.0,1.0,1.0,1.0,124.0,1.0,124.0,124.0,124.0,1.0,1.0,1.0,124.0,1.0,124.0,124.0,124.0,1.0,1.0,1.0,124.0,1.0,124.0,124.0,124.0,1.0,1.0,1.0,124.0,1.0,124.0,124.0,124.0,1.0,1.0,1.0,124.0,1.0,124.0,124.0,124.0,1.0,1.0,1.0,124.0,1.0
124.5,124.5,124.5,1.0,1.0,1.0,124.5,1.0,124.5,124.5,124.5,1.0,1.0,1.0,124.5,1.0,124.5,124.5,124.5,1.0,1.0,1.0,124.5,1.0,124.5,124.5,124.5,1.0,1.0,1.0,124.5,1.0,124.5,124.5,124.5,1.0,1.0,1.0,124.5,1.0,124.5,124.5,124.5,1.0,1.0,1.0,124.5,1.0
125.0,125.0,125.0,1.0,1.0,1.0,125.0,1.0,125.0,125.0,125.0,1.0,1.0,1.0,125.0,1.0,125.0,125.0,125.0,1.0,1.0,1.0,125.0,1.0,125.0,125.0,125.0,1.0,1.0,1.0,125.0,1.0,125.0,125.0,125.0,1.0,1.0,1.0,125.0,1.0,125.0,125.0,125.0,1.0,1.0,1.0,125.0,1.0
125.5,125.5,125.5,1.0,1.0,1.0,125.5,1.0,125.5,125.5,125.5,1.0,1.0,1.0,125.5,1.0,125.5,125.5,125.5,1.0,1.0,1.0,125.5,1.0,125.5,125.5,125.5,1.0,1.0,1.0,125.5,1.0,125.5,125.5,125.5,1.0,1.0,1.0,125.5,1.0,125.5,125.5,125.5,1.0,1.0,1.0,125.5,1.0
126.0,126.0,126.0,1.0,1.0,1.0,126.0,1.0,126.0,126.0,126.0,1.0,1.0,1.0,126.0,1.0,126.0,126.0,126.0,1.0,1.0,1.0,126.0,1.0,126.0,126.0,126.0,1.0,1.0,1.0,126.0,1.0,126.0,126.0,126.0,1.0,1.0,1.0,126.0,1.0,126.0,126.0,126.0,1.0,1.0,1.0,126.0,1.0
126.5,126.5,126.5,1.0,1.0,1.0,126.5,1.0,126.5,126.5,126.5,1.0,1.0,1.0,126.5,1.0,126.5,126.5,126.5,1.0,1.0,1.0,126.5,1.0,126.5,126.5,126.5,1.0,1.0,1.0,126.5,1.0,126.5,126.5,126.5,1.0,1.0,1.0,126.5,1.0,126.5,126.5,126.5,1.0,1.0,1.0,126.5,1.0
127.0,127.0,127.0,1.0,1.0,1.0,127.0,1.0,127.0,127.0,127.0,1.0,1.0,1.0,127.0,1.0,127.0,127.0,127.0,1.0,1.0,1.0,127.0,1.0,127.0,127.0,127.0,1.0,1.0,1.0,127.0,1.0,127.0,127.0,127.0,1.0,1.0,1.0,127.0,1.0,127.0,127.0,127.0,1.0,1.0,1.0,127.0,1.0
127.5,127.5,127.5,1.0,1.0,1.0,127.5,1.0,127.5,127.5,127.5,1.0,1.0,1.0,127.5,1.0,127.5,127.5,127.5,1.0,1.0,1.0,127.5,1.0,127.5,127.5,127.5,1.0,1.0,1.0,127.5,1.0,127.5,127.5,127.5,1.0,1.0,1.0,127.5,1.0,127.5,127.5,127.5,1.0,1.0,1.0,127.5,1.0
128.0,128.0,128.0,1.0,1.0,1.0,128.0,1.0,128.0,128.0,128.0,1.0,1.0,1.0,128.0,1.0,128.0,128.0,128.0,1.0,1.0,1.0,128.0,1.0,128.0,128.0,128.0,1.0,1.0,1.0,128.0,1.0,128.0,128.0,128.0,1.0,1.0,1.0,128.0,1.0,128.0,128.0,128.0,1.0,1.0,1.0,128.0,1.0
128.5,128.5,128.5,1.0,1.0,1.0,128.5,1.0,128.5,128.5,128.5,1.0,1.0,1.0,128.5,1.0,128.5,128.5,128.5,1.0,1.0,1.0,128.5,1.0,128.5,128.5,128.5,1.0,1.0,1.0,128.5,1.0,128.5,128.5,128.5,1.0,1.0,1.0,128.5,1.0,128.5,128.5,128.5,1.0,1.0,1.0,128.5,1.0
129.0,129.0,129.0,1.0,1.0,1.0,129.0,1.0,129.0,129.0,129.0,1.0,1.0,1.0,129.0,1.0,129.0,129.0,129.0,1.0,1.0,1.0,129.0,1.0,129.0,129.0,129.0,1.0,1.0,1.0,129.0,1.0,129.0,129.0,129.0,1.0,1.0,1.0,129.0,1.0,129.0,129.0,129.0,1.0,1.0,1.0,129.0,1.0
129.5,129.5,129.5,1.0,1.0,1.0,129.5,1.0,129.5,129.5,129.5,1.0,1.0,1.0,129.5,1.0,129.5,129.5,129.5,1.0,1.0,1.0,129.5,1.0,129.5,129.5,129.5,1.0,1.0,1.0,129.5,1.0,129.5,129.5,129.5,1.0,1.0,1.0,129.5,1.0,129.5,129.5,129.5,1.0,1.0,1.0,129.5,1.0


==> figs/plots/data/sinr_per_block_downlink.csv <==
Q1_NCR_0_x,Q2_NCR_0_x,Q3_NCR_0_x,Q1_NCR_0_y,Q2_NCR_0_y,Q3_NCR_0_y,all_NCR_0_x,all_NCR_0_y,Q1_NCR_1_x,Q2_NCR_1_x,Q3_NCR_1_x,Q1_NCR_1_y,Q2_NCR_1_y,Q3_NCR_1_y,all_NCR_1_x,all_NCR_1_y,Q1_NCR_1_2_x,Q2_NCR_1_2_x,Q3_NCR_1_2_x,Q1_NCR_1_2_y,Q2_NCR_1_2_y,Q3_NCR_1_2_y,all_NCR_1_2_x,all_NCR_1_2_y,Q1_NCR_2_x,Q2_NCR_2_x,Q3_NCR_2_x,Q1_NCR_2_y,Q2_NCR_2_y,Q3_NCR_2_y,all_NCR_2_x,all_NCR_2_y,Q1_NCR_2_1_x,Q2_NCR_2_1_x,Q3_NCR_2_1_x,Q1_NCR_2_1_y,Q2_NCR_2_1_y,Q3_NCR_2_1_y,all_NCR_2_1_x,all_NCR_2_1_y,Q1_NCR_2_1_0_x,Q2_NCR_2_1_0_x,Q3_NCR_2_1_0_x,Q1_NCR_2_1_0_y,Q2_NCR_2_1_0_y,Q3_NCR_2_1_0_y,all_NCR_2_1_0_x,all_NCR_2_1_0_y
-20.0,-20.0,-20.0,0.0,0.0,0.0,-20.0,0.0,-20.0,-20.0,-20.0,0.0,0.0,0.0,-20.0,0.0,-20.0,-20.0,-20.0,0.0,0.0,0.0,-20.0,0.0,-20.0,-20.0,-20.0,0.0,0.0,0.0,-20.0,0.0,-20.0,-20.0,-20.0,0.0,0.0,0.0,-20.0,0.0,-20.0,-20.0,-20.0,0.0,0.0,0.0,-20.0,0.0
-19.5,-19.5,-19.5,0.0,0.0,0.0,-19.5,0.0,-19.5,-19.5,-19.5,0.0,0.0,0.0,-19.5,0.0,-19.5,-19.5,-19.5,0.0,0.0,0.0,-19.5,0.0,-19.5,-19.5,-19.5,0.0,0.0,0.0,-19.5,0.0,-19.5,-19.5,-19.5,0.0,0.0,0.0,-19.5,0.0,-19.5,-19.5,-19.5,0.0,0.0,0.0,-19.5,0.0
-19.0,-19.0,-19.0,0.0,0.0,0.0,-19.0,0.0,-19.0,-19.0,-19.0,0.0,0.0,0.0,-19.0,0.0,-19.0,-19.0,-19.0,0.0,0.0,0.0,-19.0,0.0,-19.0,-19.0,-19.0,0.0,0.0,0.0,-19.0,0.0,-19.0,-19.0,-19.0,0.0,0.0,0.0,-19.0,0.0,-19.0,-19.0,-19.0,0.0,0.0,0.0,-19.0,0.0
-18.5,-18.5,-18.5,0.0,0.0,0.0,-18.5,0.0,-18.5,-18.5,-18.5,0.0,0.0,0.0,-18.5,0.0,-18.5,-18.5,-18.5,0.0,0.0,0.0,-18.5,0.0,-18.5,-18.5,-18.5,0.0,0.0,0.0,-18.5,0.0,-18.5,-18.5,-18.5,0.0,0.0,0.0,-18.5,0.0,-18.5,-18.5,-18.5,0.0,0.0,0.0,-18.5,0.0
-18.0,-18.0,-18.0,0.0,0.0,0.0,-18.0,0.0,-18.0,-18.0,-18.0,0.0,0.0,0.0,-18.0,0.0,-18.0,-18.0,-18.0,0.0,0.0,0.0,-18.0,0.0,-18.0,-18.0,-18.0,0.0,0.0,0.0,-18.0,0.0,-18.0,-18.0,-18.0,0.0,0.0,0.0,-18.0,0.0,-18.0,-18.0,-18.0,0.0,0.0,0.0,-18.0,0.0
-17.5,-17.5,-17.5,0.0,0.0,0.0,-17.5,0.0,-17.5,-17.5,-17.5,0.0,0.0,0.0,-17.5,0.0,-17.5,-17.5,-17.5,0.0,0.0,0.0,-17.5,0.0,-17.5,-17.5,-17.5,0.0,0.0,0.0,-17.5,0.0,-17.5,-17.5,-17.5,0.0,0.0,0.0,-17.5,0.0,-17.5,-17.5,-17.5,0.0,0.0,0.0,-17.5,0.0
-17.0,-17.0,-17.0,0.0,0.0,0.0,-17.0,0.0,-17.0,-17.0,-17.0,0.0,0.0,0.0,-17.0,0.0,-17.0,-17.0,-17.0,0.0,0.0,0.0,-17.0,0.0,-17.0,-17.0,-17.0,0.0,0.0,0.0,-17.0,0.0,-17.0,-17.0,-17.0,0.0,0.0,0.0,-17.0,0.0,-17.0,-17.0,-17.0,0.0,0.0,0.0,-17.0,0.0
-16.5,-16.5,-16.5,0.0,0.0,0.0,-16.5,0.0,-16.5,-16.5,-16.5,0.0,0.0,0.0,-16.5,0.0,-16.5,-16.5,-16.5,0.0,0.0,0.0,-16.5,0.0,-16.5,-16.5,-16.5,0.0,0.0,0.0,-16.5,0.0,-16.5,-16.5,-16.5,0.0,0.0,0.0,-16.5,0.0,-16.5,-16.5,-16.5,0.0,0.0,0.0,-16.5,0.0
-16.0,-16.0,-16.0,0.0,0.0,0.0,-16.0,0.0,-16.0,-16.0,-16.0,0.0,0.0,0.0,-16.0,0.0,-16.0,-16.0,-16.0,0.0,0.0,0.0,-16.0,0.0,-16.0,-16.0,-16.0,0.0,0.0,0.0,-16.0,0.0,-16.0,-16.0,-16.0,0.0,0.0,0.0,-16.0,0.0,-16.0,-16.0,-16.0,0.0,0.0,0.0,-16.0,0.0
-15.5,-15.5,-15.5,0.0,0.0,0.0,-15.5,0.0,-15.5,-15.5,-15.5,0.0,0.0,0.0,-15.5,0.0,-15.5,-15.5,-15.5,0.0,0.0,0.0,-15.5,0.0,-15.5,-15.5,-15.5,0.0,0.0,0.0,-15.5,0.0,-15.5,-15.5,-15.5,0.0,0.0,0.0,-15.5,0.0,-15.5,-15.5,-15.5,0.0,0.0,0.0,-15.5,0.0
-15.0,-15.0,-15.0,0.0,0.0,0.0,-15.0,0.0,-15.0,-15.0,-15.0,0.0,0.0,0.0,-15.0,0.0,-15.0,-15.0,-15.0,0.0,0.0,0.0,-15.0,0.0,-15.0,-15.0,-15.0,0.0,0.0,0.0,-15.0,0.0,-15.0,-15.0,-15.0,0.0,0.0,0.0,-15.0,0.0,-15.0,-15.0,-15.0,0.0,0.0,0.0,-15.0,0.0
-14.5,-14.5,-14.5,0.0,0.0,0.0,-14.5,0.0,-14.5,-14.5,-14.5,0.0,0.0,0.0,-14.5,0.0,-14.5,-14.5,-14.5,0.0,0.0,0.0,-14.5,0.0,-14.5,-14.5,-14.5,0.0,0.0,0.0,-14.5,0.0,-14.5,-14.5,-14.5,0.0,0.0,0.0,-14.5,0.0,-14.5,-14.5,-14.5,0.0,0.0,0.0,-14.5,0.0
-14.0,-14.0,-14.0,0.0,0.0,0.0,-14.0,0.0,-14.0,-14.0,-14.0,0.0,0.0,0.0,-14.0,0.0,-14.0,-14.0,-14.0,0.0,0.0,0.0,-14.0,0.0,-14.0,-14.0,-14.0,0.0,0.0,0.0,-14.0,0.0,-14.0,-14.0,-14.0,0.0005871990604815032,0.0,0.0,-14.0,0.00018800526414739614,-14.0,-14.0,-14.0,0.0,0.0,0.0,-14.0,0.0
-13.5,-13.5,-13.5,0.0,0.0,0.0,-13.5,0.0,-13.5,-13.5,-13.5,0.0,0.0,0.0,-13.5,0.0,-13.5,-13.5,-13.5,0.0,0.0,0.0,-13.5,0.0,-13.5,-13.5,-13.5,0.0,0.0,0.0,-13.5,0.0,-13.5,-13.5,-13.5,0.0005871990604815032,0.0,0.0,-13.5,0.00018800526414739614,-13.5,-13.5,-13.5,0.0,0.0,0.0,-13.5,0.0
-13.0,-13.0,-13.0,0.0,0.0,0.0,-13.0,0.0,-13.0,-13.0,-13.0,0.0,0.0,0.0,-13.0,0.0,-13.0,-13.0,-13.0,0.0,0.0,0.0,-13.0,0.0,-13.0,-13.0,-13.0,0.0,0.0,0.0,-13.0,0.0,-13.0,-13.0,-13.0,0.0005871990604815032,0.0,0.0,-13.0,0.00018800526414739614,-13.0,-13.0,-13.0,0.0,0.0,0.0,-13.0,0.0
-12.5,-12.5,-12.5,0.0,0.0,0.0,-12.5,0.0,-12.5,-12.5,-12.5,0.0,0.0,0.0,-12.5,0.0,-12.5,-12.5,-12.5,0.0,0.0,0.0,-12.5,0.0,-12.5,-12.5,-12.5,0.0,0.0,0.0,-12.5,0.0,-12.5,-12.5,-12.5,0.0005871990604815032,0.0,0.0,-12.5,0.00018800526414739614,-12.5,-12.5,-12.5,0.0,0.0,0.0,-12.5,0.0
-12.0,-12.0,-12.0,0.0,0.0,0.0,-12.0,0.0,-12.0,-12.0,-12.0,0.0,0.0,0.0,-12.0,0.0,-12.0,-12.0,-12.0,0.0,0.0,0.0,-12.0,0.0,-12.0,-12.0,-12.0,0.0,0.0,0.0005678591709256105,-12.0,0.0001856665428889714,-12.0,-12.0,-12.0,0.0005871990604815032,0.0,0.0,-12.0,0.00018800526414739614,-12.0,-12.0,-12.0,0.0,0.0,0.0,-12.0,0.0
-11.5,-11.5,-11.5,0.0,0.0,0.0,-11.5,0.0,-11.5,-11.5,-11.5,0.0,0.0,0.0,-11.5,0.0,-11.5,-11.5,-11.5,0.0,0.0,0.0,-11.5,0.0,-11.5,-11.5,-11.5,0.0,0.0,0.0005678591709256105,-11.5,0.0001856665428889714,-11.5,-11.5,-11.5,0.0005871990604815032,0.0,0.0,-11.5,0.00018800526414739614,-11.5,-11.5,-11.5,0.0,0.0,0.0,-11.5,0.0
-11.0,-11.0,-11.0,0.0,0.0,0.0,-11.0,0.0,-11.0,-11.0,-11.0,0.0,0.0,0.0,-11.0,0.0,-11.0,-11.0,-11.0,0.0,0.0,0.0,-11.0,0.0,-11.0,-11.0,-11.0,0.0,0.0,0.001135718341851221,-11.0,0.0003713330857779428,-11.0,-11.0,-11.0,0.0017615971814445098,0.0,0.0,-11.0,0.0005640157924421884,-11.0,-11.0,-11.0,0.0,0.0,0.0,-11.0,0.0
-10.5,-10.5,-10.5,0.0,0.0,0.0,-10.5,0.0,-10.5,-10.5,-10.5,0.0,0.0,0.0,-10.5,0.0,-10.5,-10.5,-10.5,0.0,0.0,0.0,-10.5,0.0,-10.5,-10.5,-10.5,0.0,0.0,0.001135718341851221,-10.5,0.0003713330857779428,-10.5,-10.5,-10.5,0.0017615971814445098,0.0,0.0,-10.5,0.0005640157924421884,-10.5,-10.5,-10.5,0.0,0.0,0.0,-10.5,0.0
-10.0,-10.0,-10.0,0.0,0.0,0.0,-10.0,0.0,-10.0,-10.0,-10.0,0.0,0.0,0.0,-10.0,0.0,-10.0,-10.0,-10.0,0.0,0.0,0.0,-10.0,0.0,-10.0,-10.0,-10.0,0.0,0.0,0.001135718341851221,-10.0,0.0003713330857779428,-10.0,-10.0,-10.0,0.0017615971814445098,0.0,0.0,-10.0,0.0005640157924421884,-10.0,-10.0,-10.0,0.0,0.0,0.0,-10.0,0.0
-9.5,-9.5,-9.5,0.0,0.0,0.0,-9.5,0.0,-9.5,-9.5,-9.5,0.0,0.0,0.0,-9.5,0.0,-9.5,-9.5,-9.5,0.0,0.0,0.0,-9.5,0.0,-9.5,-9.5,-9.5,0.0,0.0,0.001135718341851221,-9.5,0.0003713330857779428,-9.5,-9.5,-9.5,0.0017615971814445098,0.0,0.0,-9.5,0.0005640157924421884,-9.5,-9.5,-9.5,0.0,0.0,0.0,-9.5,0.0
-9.0,-9.0,-9.0,0.0,0.0,0.0,-9.0,0.0,-9.0,-9.0,-9.0,0.0,0.0,0.0,-9.0,0.0,-9.0,-9.0,-9.0,0.0,0.0,0.0,-9.0,0.0,-9.0,-9.0,-9.0,0.0,0.0,0.001135718341851221,-9.0,0.0003713330857779428,-9.0,-9.0,-9.0,0.0017615971814445098,0.0,0.0,-9.0,0.0005640157924421884,-9.0,-9.0,-9.0,0.0,0.0,0.0,-9.0,0.0
-8.5,-8.5,-8.5,0.0,0.0,0.0,-8.5,0.0,-8.5,-8.5,-8.5,0.0,0.0,0.0,-8.5,0.0,-8.5,-8.5,-8.5,0.0,0.0,0.0,-8.5,0.0,-8.5,-8.5,-8.5,0.0,0.0,0.001135718341851221,-8.5,0.0003713330857779428,-8.5,-8.5,-8.5,0.0017615971814445098,0.0,0.0,-8.5,0.0005640157924421884,-8.5,-8.5,-8.5,0.0,0.0,0.0,-8.5,0.0
-8.0,-8.0,-8.0,0.0,0.0,0.0,-8.0,0.0,-8.0,-8.0,-8.0,0.0,0.0,0.0,-8.0,0.0,-8.0,-8.0,-8.0,0.0,0.0,0.0,-8.0,0.0,-8.0,-8.0,-8.0,0.0,0.0,0.001135718341851221,-8.0,0.0003713330857779428,-8.0,-8.0,-8.0,0.0017615971814445098,0.0,0.0,-8.0,0.0005640157924421884,-8.0,-8.0,-8.0,0.0,0.0,0.0,-8.0,0.0
-7.5,-7.5,-7.5,0.0,0.0,0.0,-7.5,0.0,-7.5,-7.5,-7.5,0.0,0.0,0.0,-7.5,0.0,-7.5,-7.5,-7.5,0.0,0.0,0.0,-7.5,0.0,-7.5,-7.5,-7.5,0.0,0.0,0.001135718341851221,-7.5,0.0003713330857779428,-7.5,-7.5,-7.5,0.0017615971814445098,0.0,0.0,-7.5,0.0005640157924421884,-7.5,-7.5,-7.5,0.0,0.0,0.0,-7.5,0.0
-7.0,-7.0,-7.0,0.0,0.0,0.0005595970900951316,-7.0,0.00018477457501847746,-7.0,-7.0,-7.0,0.002925687536571094,0.0005197505197505198,0.004571428571428572,-7.0,0.002600780234070221,-7.0,-7.0,-7.0,0.0011668611435239206,0.0,0.00165929203539823,-7.0,0.0009264406151565684,-7.0,-7.0,-7.0,0.002290950744558992,0.0,0.0017035775127768314,-7.0,0.0012996658002228,-7.0,-7.0,-7.0,0.0017615971814445098,0.0,0.0,-7.0,0.0005640157924421884,-7.0,-7.0,-7.0,0.0,0.0,0.0005595970900951316,-7.0,0.00018625442354255913
-6.5,-6.5,-6.5,0.004043905257076834,0.0010559662090813093,0.003357582540570789,-6.5,0.002771618625277162,-6.5,-6.5,-6.5,0.00994733762434172,0.0015592515592515593,0.013142857142857144,-6.5,0.007988110718929966,-6.5,-6.5,-6.5,0.0029171528588098016,0.0,0.00497787610619469,-6.5,0.0025940337224383916,-6.5,-6.5,-6.5,0.0028636884306987398,0.0005321979776476849,0.0056785917092561046,-6.5,0.0029706646862235424,-6.5,-6.5,-6.5,0.0017615971814445098,0.002152852529601722,0.0,-6.5,0.0013160368490317729,-6.5,-6.5,-6.5,0.004672897196261682,0.0,0.005036373810856184,-6.5,0.003166325200223505
-6.0,-6.0,-6.0,0.008087810514153668,0.0021119324181626186,0.004476776720761052,-6.0,0.004804138950480414,-6.0,-6.0,-6.0,0.01930953774136922,0.0015592515592515593,0.017714285714285714,-6.0,0.0124465911201932,-6.0,-6.0,-6.0,0.007001166861143524,0.0,0.011615044247787611,-6.0,0.006114508060033352,-6.0,-6.0,-6.0,0.006872852233676976,0.0005321979776476849,0.009085746734809767,-6.0,0.0053843297437801705,-6.0,-6.0,-6.0,0.002348796241926013,0.006996770721205597,0.0,-6.0,0.003196089490505734,-6.0,-6.0,-6.0,0.015186915887850467,0.0,0.008393956351426972,-6.0,0.0076364313652449245
-5.5,-5.5,-5.5,0.010398613518197574,0.0026399155227032735,0.006715165081141578,-5.5,0.006467110125646711,-5.5,-5.5,-5.5,0.028671737858396724,0.0015592515592515593,0.026285714285714287,-5.5,0.018205461638491547,-5.5,-5.5,-5.5,0.013418903150525088,0.0,0.016039823008849558,-5.5,0.009634982397628312,-5.5,-5.5,-5.5,0.009736540664375716,0.0021287919105907396,0.01249290176036343,-5.5,0.00798366134422577,-5.5,-5.5,-5.5,0.0035231943628890195,0.008611410118406888,0.0,-5.5,0.004136115811242715,-5.5,-5.5,-5.5,0.01985981308411215,0.0,0.014549524342473419,-5.5,0.011175265412553549
-5.0,-5.0,-5.0,0.014442518775274409,0.003695881731784583,0.009513150531617236,-5.0,0.009053954175905396,-5.0,-5.0,-5.0,0.04095962551199532,0.002079002079002079,0.03371428571428572,-5.0,0.0247074122236671,-5.0,-5.0,-5.0,0.019836639439906652,0.0,0.02101769911504425,-5.0,0.013340744858254585,-5.0,-5.0,-5.0,0.012027491408934709,0.0021287919105907396,0.016467915956842702,-5.0,0.010025993316004456,-5.0,-5.0,-5.0,0.0035231943628890195,0.011302475780409042,0.0,-5.0,0.005076142131979695,-5.0,-5.0,-5.0,0.02336448598130841,0.0,0.02574146614437605,-5.0,0.016017880424660087
-4.5,-4.5,-4.5,0.020219526285384173,0.004751847940865892,0.010072747621712367,-4.5,0.011456023651145602,-4.5,-4.5,-4.5,0.04505558806319485,0.002079002079002079,0.045714285714285714,-4.5,0.02990897269180754,-4.5,-4.5,-4.5,0.028004667444574097,0.0,0.02820796460176991,-4.5,0.018343524180100056,-4.5,-4.5,-4.5,0.016036655211912942,0.0026609898882384245,0.021578648495173196,-4.5,0.01318232454511697,-4.5,-4.5,-4.5,0.004110393423370522,0.014531754574811625,0.0,-4.5,0.006392178981011468,-4.5,-4.5,-4.5,0.03212616822429906,0.0,0.029099048684946838,-4.5,0.019929223319053828
-4.0,-4.0,-4.0,0.024263431542461005,0.006863780359028511,0.01119194180190263,-4.0,0.01385809312638581,-4.0,-4.0,-4.0,0.05558806319485079,0.002598752598752599,0.05885714285714286,-4.0,0.0377113133940182,-4.0,-4.0,-4.0,0.039673278879813305,0.0,0.03650442477876106,-4.0,0.024828608486196033,-4.0,-4.0,-4.0,0.018327605956471937,0.0026609898882384245,0.027257240204429302,-4.0,0.01578165614556257,-4.0,-4.0,-4.0,0.004697592483852026,0.0193756727664155,0.0,-4.0,0.00827223162248543,-4.0,-4.0,-4.0,0.04322429906542056,0.0,0.03637381085618355,-4.0,0.02588936487241572
-3.5,-3.5,-3.5,0.03292894280762565,0.00791974656810982,0.013989927252378288,-3.5,0.017923133776792312,-3.5,-3.5,-3.5,0.07021650087770626,0.002598752598752599,0.07428571428571429,-3.5,0.047371354263421886,-3.5,-3.5,-3.5,0.049591598599766626,0.0005333333333333334,0.04535398230088496,-3.5,0.0311284046692607,-3.5,-3.5,-3.5,0.022336769759450172,0.0026609898882384245,0.030096536059057353,-3.5,0.018009654660230228,-3.5,-3.5,-3.5,0.004697592483852026,0.024219590958019375,0.0,-3.5,0.009964278999811995,-3.5,-3.5,-3.5,0.04789719626168224,0.0,0.042529378847229994,-3.5,0.029428198919724344
-3.0,-3.0,-3.0,0.03697284806470248,0.011615628299894404,0.017347509792949075,-3.0,0.021618625277161862,-3.0,-3.0,-3.0,0.08894090111176127,0.002598752598752599,0.09371428571428571,-3.0,0.05963217536689578,-3.0,-3.0,-3.0,0.059509918319719954,0.0005333333333333334,0.05420353982300885,-3.0,0.03724291272929405,-3.0,-3.0,-3.0,0.024627720504009163,0.0031931878658861094,0.03577512776831346,-3.0,0.0207946528035648,-3.0,-3.0,-3.0,0.004697592483852026,0.029601722282023683,0.0005688282138794084,-3.0,0.012032336905433353,-3.0,-3.0,-3.0,0.053154205607476634,0.0,0.053721320649132626,-3.0,0.03482957720245856
-2.5,-2.5,-2.5,0.045060658578856154,0.01689545934530095,0.02574146614437605,-2.5,0.028824833702882482,-2.5,-2.5,-2.5,0.10473961380924517,0.004158004158004158,0.11142857142857143,-2.5,0.07096414638677317,-2.5,-2.5,-2.5,0.06592765460910152,0.0005333333333333334,0.06692477876106195,-2.5,0.043542708912358716,-2.5,-2.5,-2.5,0.03150057273768614,0.004789781798829164,0.044293015332197615,-2.5,0.02636464909023394,-2.5,-2.5,-2.5,0.004697592483852026,0.03767491926803014,0.0005688282138794084,-2.5,0.014852415867644294,-2.5,-2.5,-2.5,0.0630841121495327,0.0005347593582887701,0.06603245663122552,-2.5,0.04227975414416092
-2.0,-2.0,-2.0,0.05025996533795494,0.02006335797254488,0.03133743704532736,-2.0,0.03344419807834442,-2.0,-2.0,-2.0,0.12053832650672908,0.005197505197505198,0.128,-2.0,0.08173880735649267,-2.0,-2.0,-2.0,0.07526254375729288,0.0010666666666666667,0.07964601769911504,-2.0,0.050954233833611265,-2.0,-2.0,-2.0,0.03436426116838488,0.005854177754124534,0.05337876206700738,-2.0,0.030634979576680283,-2.0,-2.0,-2.0,0.0064591896652965355,0.044671689989235736,0.0005688282138794084,-2.0,0.017860500094002633,-2.0,-2.0,-2.0,0.07359813084112149,0.0005347593582887701,0.07498601007274762,-2.0,0.04861240454460793
-1.5,-1.5,-1.5,0.057770075101097634,0.02587117212249208,0.03693340794627868,-1.5,0.03972653362897265,-1.5,-1.5,-1.5,0.13809245172615564,0.006237006237006237,0.14742857142857144,-1.5,0.09399962845996657,-1.5,-1.5,-1.5,0.08926487747957992,0.0010666666666666667,0.09015486725663717,-1.5,0.05892162312395775,-1.5,-1.5,-1.5,0.03722794959908362,0.006918573709419904,0.056218057921635436,-1.5,0.03286297809134794,-1.5,-1.5,-1.5,0.007046388725778039,0.04951560818083961,0.0011376564277588168,-1.5,0.01992855799962399,-1.5,-1.5,-1.5,0.0852803738317757,0.0010695187165775401,0.08785674314493565,-1.5,0.056807599180480534
-1.0,-1.0,-1.0,0.07047949162333911,0.02903907074973601,0.04588696138780078,-1.0,0.047856614929785664,-1.0,-1.0,-1.0,0.155061439438268,0.006756756756756757,0.164,-1.0,0.10496005944640535,-1.0,-1.0,-1.0,0.09743290548424738,0.0016,0.10121681415929204,-1.0,0.06540670743005374,-1.0,-1.0,-1.0,0.04009163802978236,0.008515167642362959,0.06076093128904032,-1.0,0.03583364277757148,-1.0,-1.0,-1.0,0.007633587786259542,0.05382131324004306,0.0017064846416382253,-1.0,0.02180861064109795,-1.0,-1.0,-1.0,0.09462616822429906,0.0016042780748663102,0.0923335198656967,-1.0,0.061463959769044514
-0.5,-0.5,-0.5,0.08723281340265743,0.0337909186906019,0.055400111919418016,-0.5,0.058019216555801924,-0.5,-0.5,-0.5,0.17495611468695144,0.007276507276507277,0.18514285714285714,-0.5,0.11833550065019506,-0.5,-0.5,-0.5,0.10793465577596266,0.0016,0.11449115044247787,-0.5,0.07318880859736891,-0.5,-0.5,-0.5,0.04753722794959908,0.010643959552953698,0.06700738216922203,-0.5,0.041032305978462684,-0.5,-0.5,-0.5,0.007633587786259542,0.061356297093649086,0.0022753128555176336,-0.5,0.02462868960330889,-0.5,-0.5,-0.5,0.10922897196261683,0.0021390374331550803,0.10520425293788473,-0.5,0.07059042652262991
0.0,0.0,0.0,0.10109763142692085,0.04065469904963041,0.06491326245103525,0.0,0.0679970436067997,0.0,0.0,0.0,0.19426565242832067,0.008835758835758836,0.20114285714285715,0.0,0.13022478172023036,0.0,0.0,0.0,0.11901983663943991,0.0016,0.12942477876106195,0.0,0.08171206225680934,0.0,0.0,0.0,0.05211912943871707,0.012240553485896753,0.07268597387847814,0.0,0.04493130337913108,0.0,0.0,0.0,0.007633587786259542,0.06835306781485469,0.003981797497155859,0.0,0.02763677382966723,0.0,0.0,0.0,0.1244158878504673,0.0021390374331550803,0.1242305540011192,0.0,0.08176569193518346
0.5,0.5,0.5,0.11785095320623917,0.04593453009503696,0.07610520425293789,0.5,0.07889874353288988,0.5,0.5,0.5,0.2176711527208894,0.010395010395010396,0.22114285714285714,0.5,0.14471484302433588,0.5,0.5,0.5,0.13360560093348892,0.0026666666666666666,0.14767699115044247,0.5,0.09282934963868816,0.5,0.5,0.5,0.0572737686139748,0.013837147418839808,0.07950028392958547,0.5,0.049387300408466395,0.5,0.5,0.5,0.008220786846741044,0.08127018299246501,0.004550625711035267,0.5,0.03252491069749953,0.5,0.5,0.5,0.1378504672897196,0.00267379679144385,0.14101846670397314,0.5,0.09182343080648166
1.0,1.0,1.0,0.13807047949162335,0.054910242872228086,0.09513150531617236,1.0,0.09478935698447893,1.0,1.0,1.0,0.23229959040374487,0.012474012474012475,0.24285714285714285,1.0,0.15716143414452907,1.0,1.0,1.0,0.14352392065344224,0.0026666666666666666,0.16537610619469026,1.0,0.10190846766722253,1.0,1.0,1.0,0.06357388316151202,0.017030335284725917,0.08517887563884156,1.0,0.05440029706646862,1.0,1.0,1.0,0.009982384028185555,0.09364908503767493,0.005119453924914676,1.0,0.037601052829479224,1.0,1.0,1.0,0.15128504672897197,0.00267379679144385,0.1510912143256855,1.0,0.09945986217172657
1.5,1.5,1.5,0.15944540727902945,0.06071805702217529,0.11303861219921657,1.5,0.10957132298595713,1.5,1.5,1.5,0.2586307782328847,0.012993762993762994,0.264,1.5,0.1725803455322311,1.5,1.5,1.5,0.15460910151691948,0.0026666666666666666,0.18086283185840707,1.5,0.11061700944969427,1.5,1.5,1.5,0.0715922107674685,0.020223523150612027,0.09426462237365134,1.5,0.061084292610471595,1.5,1.5,1.5,0.010569583088667059,0.10441334768568353,0.005119453924914676,1.5,0.04154916337657454,1.5,1.5,1.5,0.16296728971962618,0.0032085561497326204,0.16620033575825405,1.5,0.10840007450176942
2.0,2.0,2.0,0.18024263431542462,0.06916578669482576,0.12870733072188026,2.0,0.12435328898743533,2.0,2.0,2.0,0.2791105909888824,0.014033264033264034,0.28114285714285714,2.0,0.1850269366524243,2.0,2.0,2.0,0.17036172695449242,0.0032,0.19745575221238937,2.0,0.12136372058551047,2.0,2.0,2.0,0.07502863688430698,0.023416711016498136,0.10732538330494037,2.0,0.0675826216115856,2.0,2.0,2.0,0.011156782149148562,0.12002152852529602,0.005688282138794084,2.0,0.047377326565143825,2.0,2.0,2.0,0.17348130841121495,0.0037433155080213902,0.18690542809177393,2.0,0.11883032222015273
2.5,2.5,2.5,0.20854997111496246,0.08025343189017951,0.14493564633463907,2.5,0.1426459719142646,2.5,2.5,2.5,0.30602691632533646,0.015072765072765074,0.3057142857142857,2.5,0.20193200817388074,2.5,2.5,2.5,0.18728121353558927,0.004266666666666667,0.21349557522123894,2.5,0.1324810079673893,2.5,2.5,2.5,0.08705612829324169,0.026077700904736562,0.11641113003975014,2.5,0.07538061641292239,2.5,2.5,2.5,0.012331180270111567,0.1377825618945102,0.009101251422070534,2.5,0.055085542395187065,2.5,2.5,2.5,0.18983644859813084,0.0042780748663101605,0.2025741466144376,2.5,0.1294468243620786
3.0,3.0,3.0,0.22761409589832468,0.09714889123548047,0.16564073866815893,3.0,0.1614929785661493,3.0,3.0,3.0,0.32416617905207723,0.018191268191268192,0.32971428571428574,3.0,0.21660783949470555,3.0,3.0,3.0,0.20186697782963828,0.005866666666666667,0.23008849557522124,3.0,0.14322771910320548,3.0,3.0,3.0,0.09450171821305842,0.031931878658861094,0.12322544009085747,3.0,0.08206461195692537,3.0,3.0,3.0,0.012918379330593071,0.15016146393972013,0.009101251422070534,3.0,0.05959766873472457,3.0,3.0,3.0,0.2091121495327103,0.004812834224598931,0.217123670956911,3.0,0.14062208977463214
3.5,3.5,3.5,0.2576545349508954,0.11562829989440337,0.18410744264129827,3.5,0.18366592756836658,3.5,3.5,3.5,0.3504973668812171,0.02079002079002079,0.3554285714285714,3.5,0.2342559910830392,3.5,3.5,3.5,0.2176196032672112,0.008533333333333334,0.2461283185840708,3.5,0.15453029460811563,3.5,3.5,3.5,0.10423825887743414,0.03512506652474721,0.13287904599659284,3.5,0.08949127367248422,3.5,3.5,3.5,0.013505578391074574,0.1603875134553283,0.010238907849829351,3.5,0.06373378454596729,3.5,3.5,3.5,0.2219626168224299,0.006951871657754011,0.23335198656966985,3.5,0.1508660830694729
4.0,4.0,4.0,0.2876949740034662,0.12988384371700107,0.20537213206491325,4.0,0.20528455284552846,4.0,4.0,4.0,0.37331772966647164,0.02442827442827443,0.3702857142857143,4.0,0.2476314322868289,4.0,4.0,4.0,0.2322053675612602,0.010666666666666666,0.2682522123893805,4.0,0.16731517509727625,4.0,4.0,4.0,0.1156930126002291,0.03725385843533795,0.1408290743895514,4.0,0.09654660230226514,4.0,4.0,4.0,0.015267175572519083,0.1722282023681378,0.011945392491467578,4.0,0.06899793194209437,4.0,4.0,4.0,0.23948598130841123,0.0074866310160427805,0.246782316731953,4.0,0.16111007636431365
4.5,4.5,4.5,0.31600231080300406,0.1457233368532207,0.23335198656966985,4.5,0.22912047302291205,4.5,4.5,4.5,0.38736102984201287,0.02650727650727651,0.39485714285714285,4.5,0.2608211034738993,4.5,4.5,4.5,0.2526254375729288,0.010666666666666666,0.2870575221238938,4.5,0.1801000555864369,4.5,4.5,4.5,0.12485681557846506,0.04204364023416711,0.15048268029528677,4.5,0.10434459710360193,4.5,4.5,4.5,0.018790369935408103,0.18675995694294942,0.015358361774744027,4.5,0.07633013724384283,4.5,4.5,4.5,0.25934579439252337,0.00909090909090909,0.2641298265249021,4.5,0.17377537716520766
5.0,5.0,5.0,0.3460427498555748,0.15997888067581836,0.26245103525461666,5.0,0.25332594235033257,5.0,5.0,5.0,0.40491515506143944,0.03170478170478171,0.4205714285714286,5.0,0.27661155489503997,5.0,5.0,5.0,0.26954492415402564,0.013333333333333334,0.30918141592920356,5.0,0.19381137669075413,5.0,5.0,5.0,0.13172966781214204,0.04470463012240553,0.15786484951731972,5.0,0.10991459339027107,5.0,5.0,5.0,0.01996476805637111,0.2077502691065662,0.016496018202502846,5.0,0.08441436360218087,5.0,5.0,5.0,0.27686915887850466,0.0106951871657754,0.28035814213766086,5.0,0.18532315142484634
5.5,5.5,5.5,0.37261698440207974,0.17212249208025343,0.289311695579183,5.5,0.2749445676274945,5.5,5.5,5.5,0.42422469280280867,0.035862785862785865,0.4422857142857143,5.5,0.29128738621586475,5.5,5.5,5.5,0.2870478413068845,0.013333333333333334,0.32632743362831856,5.5,0.20511395219566425,5.5,5.5,5.5,0.14604810996563575,0.04896221394358701,0.16581487791027824,5.5,0.11864092090605273,5.5,5.5,5.5,0.022313564298297124,0.21905274488697524,0.01820250284414107,5.5,0.08967851099830795,5.5,5.5,5.5,0.29439252336448596,0.013368983957219251,0.2949076664801343,5.5,0.19668467126094244
6.0,6.0,6.0,0.4061236279607163,0.19640971488912354,0.33296026860660327,6.0,0.3085735402808574,6.0,6.0,6.0,0.4452896430661205,0.0395010395010395,0.4697142857142857,6.0,0.3081924577373212,6.0,6.0,6.0,0.30280046674445743,0.016,0.34900442477876104,6.0,0.21863998517695016,6.0,6.0,6.0,0.15463917525773196,0.05109100585417775,0.17546848381601363,6.0,0.1253249164500557,6.0,6.0,6.0,0.023487962419260128,0.22981700753498385,0.020477815699658702,6.0,0.09456664786614025,6.0,6.0,6.0,0.31133177570093457,0.01764705882352941,0.31225517627308336,6.0,0.20934997206183648
6.5,6.5,6.5,0.43385326400924323,0.21436114044350582,0.3570229434806939,6.5,0.33167036215816703,6.5,6.5,6.5,0.47045055588063195,0.04261954261954262,0.49257142857142855,6.5,0.324725989225339,6.5,6.5,6.5,0.31271878646441076,0.0176,0.36117256637168144,6.5,0.22642208634426533,6.5,6.5,6.5,0.16552119129438717,0.05375199574241618,0.18228279386712096,6.5,0.13200891199405868,6.5,6.5,6.5,0.028772753963593658,0.24381054897739504,0.02161547212741752,6.5,0.10152284263959391,6.5,6.5,6.5,0.3282710280373832,0.019786096256684493,0.3284834918858422,6.5,0.22089774632147513
7.0,7.0,7.0,0.4650491045638359,0.23864836325237593,0.39003917179630665,7.0,0.36104951958610493,7.0,7.0,7.0,0.48624926857811585,0.057172557172557176,0.5148571428571429,7.0,0.34218837079695336,7.0,7.0,7.0,0.3267211201866978,0.021866666666666666,0.3827433628318584,7.0,0.23957754307948861,7.0,7.0,7.0,0.1775486827033219,0.05854177754124534,0.19136854060193073,7.0,0.14054957296695136,7.0,7.0,7.0,0.030534351145038167,0.26157158234660927,0.02218430034129693,7.0,0.10847903741304757,7.0,7.0,7.0,0.3452102803738318,0.023529411764705882,0.33967543368774483,7.0,0.23132799403985846
7.5,7.5,7.5,0.49393414211438474,0.2692713833157339,0.42753217683268047,7.5,0.3933850702143385,7.5,7.5,7.5,0.5102399063779989,0.0628898128898129,0.5434285714285715,7.5,0.3611369125023221,7.5,7.5,7.5,0.3418903150525088,0.028266666666666666,0.39823008849557523,7.5,0.2518065591995553,7.5,7.5,7.5,0.18785796105383734,0.061202767429483766,0.2015900056785917,7.5,0.14816190122539918,7.5,7.5,7.5,0.03464474456840869,0.2798708288482239,0.025597269624573378,7.5,0.11731528482797518,7.5,7.5,7.5,0.3644859813084112,0.025133689839572194,0.3514269725797426,7.5,0.24194449618178432
8.0,8.0,8.0,0.5268630849220104,0.29039070749736007,0.46446558477895916,8.0,0.42350332594235035,8.0,8.0,8.0,0.5307197191339965,0.07432432432432433,0.564,8.0,0.3784135240572172,8.0,8.0,8.0,0.3617269544924154,0.042133333333333335,0.413716814159292,8.0,0.2681119140263109,8.0,8.0,8.0,0.19644902634593356,0.06546035125066525,0.20897217490062464,8.0,0.15484589676940216,8.0,8.0,8.0,0.037580739870816206,0.2938643702906351,0.026734926052332197,8.0,0.12351945854483926,8.0,8.0,8.0,0.3796728971962617,0.026203208556149733,0.3693340794627868,8.0,0.25311976159433786
8.5,8.5,8.5,0.5505488157134605,0.32682154171066524,0.5030777839955233,8.5,0.4565779748706578,8.5,8.5,8.5,0.5547103569338795,0.079002079002079,0.584,8.5,0.3942039754783578,8.5,8.5,8.5,0.38506417736289383,0.05173333333333333,0.4303097345132743,8.5,0.2844172688530665,8.5,8.5,8.5,0.2073310423825888,0.06812134113890367,0.21976149914821125,8.5,0.16282955811362793,8.5,8.5,8.5,0.039342337052260715,0.3116254036598493,0.03640500568828214,8.5,0.13348373754465126,8.5,8.5,8.5,0.39602803738317754,0.029411764705882353,0.39171796306659207,8.5,0.2669025889364872
9.0,9.0,9.0,0.586366262276141,0.36219640971488914,0.5411303861219922,9.0,0.49297856614929786,9.0,9.0,9.0,0.5728496196606202,0.0841995841995842,0.5988571428571429,9.0,0.406650566598551,9.0,9.0,9.0,0.40665110851808633,0.06133333333333333,0.44026548672566373,9.0,0.2979433018343524,9.0,9.0,9.0,0.22336769759450173,0.0707823310271421,0.2271436683702442,9.0,0.17137021908652061,9.0,9.0,9.0,0.04521432765707575,0.3353067814854682,0.04152445961319681,9.0,0.14532806918593721,9.0,9.0,9.0,0.4088785046728972,0.03208556149732621,0.40458869613878007,9.0,0.2762153101136152
9.5,9.5,9.5,0.6204506065857885,0.3885955649419219,0.5752658086177952,9.5,0.524390243902439,9.5,9.5,9.5,0.5874780573434757,0.09251559251559252,0.6131428571428571,9.5,0.4189113877020249,9.5,9.5,9.5,0.4224037339556593,0.06186666666666667,0.4524336283185841,9.5,0.3072077079859181,9.5,9.5,9.5,0.23654066437571591,0.07610431080361894,0.23622941510505394,9.5,0.1804678796880802,9.5,9.5,9.5,0.04638872577803876,0.35306781485468247,0.047212741751990896,9.5,0.15378830607257002,9.5,9.5,9.5,0.42348130841121495,0.03636363636363636,0.4191382204812535,9.5,0.28720432110262617
10.0,10.0,10.0,0.6516464471403813,0.4244984160506864,0.6149972020145495,10.0,0.5600517368810052,10.0,10.0,10.0,0.6026916325336454,0.09667359667359668,0.6302857142857143,10.0,0.4308006687720602,10.0,10.0,10.0,0.4340723453908985,0.06293333333333333,0.4646017699115044,10.0,0.3153603853992959,10.0,10.0,10.0,0.24971363115693013,0.08142629058009579,0.24588302101078932,10.0,0.18975120683252877,10.0,10.0,10.0,0.051673517322372284,0.37405812701829927,0.05005688282138794,10.0,0.16375258507238202,10.0,10.0,10.0,0.4375,0.041176470588235294,0.43088975937325125,10.0,0.29726205997392435
10.5,10.5,10.5,0.6776429809358753,0.4593453009503696,0.6463346390598769,10.5,0.5909090909090909,10.5,10.5,10.5,0.6179052077238151,0.09927234927234928,0.6451428571428571,10.5,0.4413895597250604,10.5,10.5,10.5,0.44399066511085183,0.0656,0.47898230088495575,10.5,0.324254215304799,10.5,10.5,10.5,0.2588774341351661,0.08568387440127727,0.25496876774559907,10.5,0.19717786854808764,10.5,10.5,10.5,0.060481503229594835,0.38966630785791173,0.05460750853242321,10.5,0.17352885880804664,10.5,10.5,10.5,0.45560747663551404,0.04919786096256684,0.44543928371572467,10.5,0.31067237846898865
11.0,11.0,11.0,0.7024841132293472,0.4952481520591341,0.6793508673754897,11.0,0.6223207686622321,11.0,11.0,11.0,0.6436512580456407,0.12525987525987525,0.66,11.0,0.46368196173137655,11.0,11.0,11.0,0.4597432905484247,0.0672,0.48783185840707965,11.0,0.3327774689642394,11.0,11.0,11.0,0.2743413516609393,0.09047365620010644,0.26405451448040884,11.0,0.20683252877831415,11.0,11.0,11.0,0.06576629477392835,0.4052744886975242,0.06313993174061433,11.0,0.18349313780785861,11.0,11.0,11.0,0.4661214953271028,0.06042780748663101,0.45942921096810296,11.0,0.3225926615757124
11.5,11.5,11.5,0.7313691507798961,0.5337909186906019,0.7095691102406267,11.5,0.6550258684405026,11.5,11.5,11.5,0.6641310708016384,0.14241164241164242,0.6725714285714286,11.5,0.4804012632361137,11.5,11.5,11.5,0.47549591598599766,0.07093333333333333,0.497787610619469,11.5,0.3424124513618677,11.5,11.5,11.5,0.28465063001145474,0.09739222990952634,0.2765474162407723,11.5,0.21667285555142962,11.5,11.5,11.5,0.06870229007633588,0.4208826695371367,0.0676905574516496,11.5,0.19138935890204925,11.5,11.5,11.5,0.47955607476635514,0.06577540106951872,0.4689423614997202,11.5,0.33190538275284037
12.0,12.0,12.0,0.7475447718082033,0.5696937697993664,0.7386681589255736,12.0,0.6823725055432373,12.0,12.0,12.0,0.6828554710356934,0.1502079002079002,0.684,12.0,0.4928478543563069,12.0,12.0,12.0,0.49008168028004667,0.07306666666666667,0.5099557522123894,12.0,0.35186214563646473,12.0,12.0,12.0,0.3018327605956472,0.10803618946248005,0.28449744463373083,12.0,0.22855551429632381,12.0,12.0,12.0,0.07868467410452143,0.4381054897739505,0.07565415244596133,12.0,0.2032336905433352,12.0,12.0,12.0,0.4976635514018692,0.06844919786096257,0.48573027420257414,12.0,0.34419817470664926
12.5,12.5,12.5,0.7683419988445985,0.6087645195353749,0.7666480134303302,12.5,0.7119364375461936,12.5,12.5,12.5,0.6980690462258631,0.15852390852390852,0.6971428571428572,12.5,0.5049229054430615,12.5,12.5,12.5,0.5040840140023337,0.07573333333333333,0.5265486725663717,12.5,0.3627941448953122,12.5,12.5,12.5,0.3127147766323024,0.11335816923895689,0.2975582055650199,12.5,0.23821017452655033,12.5,12.5,12.5,0.08690546095126248,0.45479009687836386,0.08304891922639362,12.5,0.21413799586388418,12.5,12.5,12.5,0.5146028037383178,0.07112299465240642,0.4969222160044768,12.5,0.3542559135779475
13.0,13.0,13.0,0.8001155401502021,0.6388595564941922,0.7968662562954673,13.0,0.7426090169992609,13.0,13.0,13.0,0.7126974839087186,0.1652806652806653,0.7085714285714285,13.0,0.515697566412781,13.0,13.0,13.0,0.5180863477246208,0.07786666666666667,0.5381637168141593,13.0,0.3718732629238466,13.0,13.0,13.0,0.32245131729667814,0.1202767429483768,0.30721181147075527,13.0,0.24693650204233197,13.0,13.0,13.0,0.09923664122137404,0.47793326157158234,0.09044368600682594,13.0,0.2286144012032337,13.0,13.0,13.0,0.5309579439252337,0.08823529411764706,0.5165081141578064,13.0,0.3719500838144906
13.5,13.5,13.5,0.8226458694396303,0.6626187961985216,0.8226077224398433,13.5,0.766629711751663,13.5,13.5,13.5,0.7232299590403745,0.1704781704781705,0.7217142857142858,13.5,0.5251718372654653,13.5,13.5,13.5,0.5385064177362894,0.08,0.5508849557522124,13.5,0.38336112655178806,13.5,13.5,13.5,0.33505154639175255,0.12825971261309208,0.31629755820556504,13.5,0.25677682881544744,13.5,13.5,13.5,0.1086318261890781,0.4940796555435953,0.09954493742889647,13.5,0.24027072758037224,13.5,13.5,13.5,0.5473130841121495,0.09679144385026738,0.5310576385002798,13.5,0.38498789346246975
14.0,14.0,14.0,0.8417099942229925,0.6847940865892291,0.8433128147733632,14.0,0.7873244641537325,14.0,14.0,14.0,0.732592159157402,0.1761954261954262,0.7331428571428571,14.0,0.5339030280512725,14.0,14.0,14.0,0.5513418903150525,0.08373333333333334,0.5636061946902655,14.0,0.39299610894941633,14.0,14.0,14.0,0.347651775486827,0.13943587014369346,0.3287904599659284,14.0,0.2688451541032306,14.0,14.0,14.0,0.12272460364063417,0.515069967707212,0.12798634812286688,14.0,0.26151532242902803,14.0,14.0,14.0,0.5625,0.10267379679144385,0.5439283715724679,14.0,0.3961631588750233
14.5,14.5,14.5,0.8682842287694974,0.7085533262935586,0.8645775041969782,14.5,0.811160384331116,14.5,14.5,14.5,0.7448800468110006,0.18762993762993763,0.744,14.5,0.5454207690878692,14.5,14.5,14.5,0.5682613768961493,0.08586666666666666,0.5696902654867256,14.5,0.40114878636279416,14.5,14.5,14.5,0.35967926689576174,0.14635444385311336,0.3418512208972175,14.5,0.279428147047902,14.5,14.5,14.5,0.16676453317674692,0.5322927879440258,0.13822525597269625,14.5,0.2850159804474525,14.5,14.5,14.5,0.5776869158878505,0.11016042780748662,0.5540011191941802,14.5,0.4069659154404917
15.0,15.0,15.0,0.8856152512998267,0.7344244984160507,0.8774482372691662,15.0,0.8300073909830007,15.0,15.0,15.0,0.7559976594499708,0.19542619542619544,0.7565714285714286,15.0,0.5558238900241501,15.0,15.0,15.0,0.5822637106184364,0.08853333333333334,0.5807522123893806,15.0,0.4102279043913285,15.0,15.0,15.0,0.37399770904925544,0.15593400745077168,0.35661555934128336,15.0,0.292239138507241,15.0,15.0,15.0,0.180857310628303,0.5479009687836384,0.1496018202502844,15.0,0.2987403647302124,15.0,15.0,15.0,0.5922897196261683,0.12299465240641712,0.570229434806939,15.0,0.4214937604768113
15.5,15.5,15.5,0.901213171577123,0.7618796198521647,0.8942361499720202,15.5,0.8501478196600147,15.5,15.5,15.5,0.7706260971328263,0.20374220374220375,0.7651428571428571,15.5,0.5662270109604309,15.5,15.5,15.5,0.5985997666277713,0.09066666666666667,0.5956858407079646,15.5,0.421159903650176,15.5,15.5,15.5,0.3848797250859107,0.1798829164449175,0.38103350369108463,15.5,0.31210545859636096,15.5,15.5,15.5,0.18907809747504403,0.56243272335845,0.15870307167235495,15.5,0.30945666478661404,15.5,15.5,15.5,0.6121495327102804,0.146524064171123,0.5847789591494125,15.5,0.4408642205252375
16.0,16.0,16.0,0.9121894858463316,0.7840549102428722,0.9132624510352546,16.0,0.8677014042867701,16.0,16.0,16.0,0.7817437097717964,0.2130977130977131,0.776,16.0,0.5766301318967119,16.0,16.0,16.0,0.6108518086347725,0.0928,0.6067477876106194,16.0,0.4294978691865851,16.0,16.0,16.0,0.4043528064146621,0.20276742948376797,0.3975014196479273,16.0,0.3317861121425919,16.0,16.0,16.0,0.2008220786846741,0.5828848223896663,0.1746302616609784,16.0,0.3256251175032901,16.0,16.0,16.0,0.6244158878504673,0.16684491978609625,0.5982092893116956,16.0,0.45632333767926986
16.5,16.5,16.5,0.9196995956094743,0.805702217529039,0.9266927811975377,16.5,0.8821138211382114,16.5,16.5,16.5,0.7934464599180807,0.2208939708939709,0.7914285714285715,16.5,0.5881478729333086,16.5,16.5,16.5,0.6242707117852976,0.09706666666666666,0.6200221238938053,16.5,0.4396887159533074,16.5,16.5,16.5,0.4261168384879725,0.22778073443320915,0.41056218057921634,16.5,0.3518380987746008,16.5,16.5,16.5,0.21080446271285966,0.5974165769644779,0.20932878270762229,16.5,0.3453656702387667,16.5,16.5,16.5,0.6401869158878505,0.18288770053475936,0.6094012311135982,16.5,0.4706649282920469
17.0,17.0,17.0,0.9352975158867707,0.8268215417106652,0.9350867375489648,17.0,0.8972653362897265,17.0,17.0,17.0,0.8051492100643651,0.22972972972972974,0.8028571428571428,17.0,0.5987367638863087,17.0,17.0,17.0,0.6423570595099183,0.0992,0.6305309734513275,17.0,0.44969427459699834,17.0,17.0,17.0,0.4392898052691867,0.25545502927088876,0.42759795570698467,17.0,0.37133308577794283,17.0,17.0,17.0,0.22431004110393424,0.6114101184068891,0.2440273037542662,17.0,0.36604624929498025,17.0,17.0,17.0,0.6582943925233645,0.19946524064171123,0.6256295467263571,17.0,0.4876140808344198
17.5,17.5,17.5,0.9456961294049683,0.8463569165786695,0.9429210968102966,17.5,0.9100147819660015,17.5,17.5,17.5,0.8150965476887069,0.24220374220374222,0.8148571428571428,17.5,0.6102545049229054,17.5,17.5,17.5,0.6639439906651109,0.1152,0.6438053097345132,17.5,0.4665554937928479,17.5,17.5,17.5,0.4536082474226804,0.2756785524215008,0.4554230550823396,17.5,0.3921277385815076,17.5,17.5,17.5,0.23135642982971227,0.6254036598493004,0.2696245733788396,17.5,0.38165068621921416,17.5,17.5,17.5,0.6886682242990654,0.22566844919786097,0.6385002797985451,17.5,0.5107096293536971
18.0,18.0,18.0,0.951473136915078,0.8653643083421331,0.9485170677112479,18.0,0.9203621581670363,18.0,18.0,18.0,0.8256290228203628,0.24792099792099792,0.8245714285714286,18.0,0.6187999256919933,18.0,18.0,18.0,0.6872812135355892,0.14986666666666668,0.6609513274336283,18.0,0.4917546785251065,18.0,18.0,18.0,0.4725085910652921,0.2895156998403406,0.4645088018171493,18.0,0.4060527292981805,18.0,18.0,18.0,0.24133881385789782,0.6356297093649085,0.3003412969283277,18.0,0.3985711599924798,18.0,18.0,18.0,0.7044392523364486,0.2427807486631016,0.6530498041410184,18.0,0.5265412553548147
18.5,18.5,18.5,0.9578278451761987,0.8891235480464625,0.9552322327923894,18.5,0.9329268292682927,18.5,18.5,18.5,0.8385020479812756,0.26403326403326405,0.8405714285714285,18.5,0.6338472970462568,18.5,18.5,18.5,0.7042007001166861,0.17226666666666668,0.6742256637168141,18.5,0.5093570502130813,18.5,18.5,18.5,0.48396334478808706,0.30601383714741887,0.48097671777399204,18.5,0.4209060527292982,18.5,18.5,18.5,0.25836758661186143,0.6544671689989235,0.3253697383390216,18.5,0.41887572852039856,18.5,18.5,18.5,0.7213785046728972,0.260427807486631,0.6631225517627308,18.5,0.5414416092382194
19.0,19.0,19.0,0.9641825534373195,0.9049630411826821,0.9613878007834359,19.0,0.9425351071692535,19.0,19.0,19.0,0.8519602106495027,0.28274428274428276,0.8508571428571429,19.0,0.648151588333643,19.0,19.0,19.0,0.7246207701283547,0.1984,0.6913716814159292,19.0,0.5306651843616824,19.0,19.0,19.0,0.502290950744559,0.32623736029803085,0.49744463373083475,19.0,0.43928704047530637,19.0,19.0,19.0,0.276570757486788,0.6727664155005382,0.35494880546075086,19.0,0.44087234442564394,19.0,19.0,19.0,0.740070093457944,0.27433155080213906,0.6787912702853945,19.0,0.5574594896628795
19.5,19.5,19.5,0.9705372616984402,0.9186906019007391,0.965864577504197,19.5,0.950849963045085,19.5,19.5,19.5,0.868929198361615,0.2978170478170478,0.864,19.5,0.6631989596879063,19.5,19.5,19.5,0.7392065344224037,0.2208,0.706858407079646,19.5,0.5482675560496573,19.5,19.5,19.5,0.5223367697594502,0.35816923895689196,0.5088018171493469,19.5,0.46063869290753806,19.5,19.5,19.5,0.2912507339988256,0.7023681377825619,0.38111490329920367,19.5,0.46456100770821585,19.5,19.5,19.5,0.7587616822429907,0.2909090909090909,0.6950195858981534,19.5,0.5745948966287949
20.0,20.0,20.0,0.9780473714615829,0.9324181626187962,0.9681029658645776,20.0,0.9587952697708795,20.0,20.0,20.0,0.8812170860152135,0.3238045738045738,0.8737142857142857,20.0,0.6795467211592049,20.0,20.0,20.0,0.7508751458576429,0.23786666666666667,0.7168141592920354,20.0,0.5612377246618492,20.0,20.0,20.0,0.5538373424971363,0.378392762107504,0.5326519023282226,20.0,0.48570367619754923,20.0,20.0,20.0,0.3258954785672343,0.7330462863293864,0.419226393629124,20.0,0.4989659710471893,20.0,20.0,20.0,0.7698598130841121,0.3085561497326203,0.7084499160604365,20.0,0.5887502328180294
20.5,20.5,20.5,0.9815135759676488,0.9435058078141499,0.9736989367655288,20.5,0.9656319290465631,20.5,20.5,20.5,0.8946752486834406,0.36746361746361744,0.8817142857142857,20.5,0.7020248931822404,20.5,20.5,20.5,0.7607934655775963,0.2517333333333333,0.728429203539823,20.5,0.5730961645358532,20.5,20.5,20.5,0.5733104238258877,0.39755188930282065,0.5633162975582056,20.5,0.5087263275157816,20.5,20.5,20.5,0.3540810334703465,0.759956942949408,0.45620022753128553,20.5,0.5296108291032149,20.5,20.5,20.5,0.7844626168224299,0.3336898395721925,0.7246782316731953,20.5,0.6075619295958279
21.0,21.0,21.0,0.9849797804737146,0.9519535374868004,0.9781757134862898,21.0,0.9711751662971175,21.0,21.0,21.0,0.9057928613224108,0.3981288981288981,0.8891428571428571,21.0,0.7189299647036969,21.0,21.0,21.0,0.7759626604434072,0.2677333333333333,0.7472345132743363,21.0,0.5897720956086715,21.0,21.0,21.0,0.588774341351661,0.41564662054284196,0.6007950028392959,21.0,0.532305978462681,21.0,21.0,21.0,0.3934233705226072,0.7841765339074274,0.5068259385665529,21.0,0.5673998871968415,21.0,21.0,21.0,0.7932242990654206,0.34705882352941175,0.748740906547286,21.0,0.6230210467498604
21.5,21.5,21.5,0.9861351819757366,0.9604012671594508,0.983212087297146,21.5,0.9761640798226164,21.5,21.5,21.5,0.9169104739613809,0.4132016632016632,0.8942857142857142,21.5,0.729518855656697,21.5,21.5,21.5,0.7893815635939323,0.2848,0.7627212389380531,21.5,0.6051510098202705,21.5,21.5,21.5,0.6019473081328751,0.4491750931346461,0.6291879613855764,21.5,0.5575566282955812,21.5,21.5,21.5,0.4321785085143864,0.798708288482239,0.5329920364050057,21.5,0.5935326189133295,21.5,21.5,21.5,0.8037383177570093,0.3689839572192513,0.7716843872411864,21.5,0.6416464891041163
22.0,22.0,22.0,0.9884459849797804,0.9725448785638859,0.9882484611080022,22.0,0.9828159645232816,22.0,22.0,22.0,0.9227618490345231,0.4308731808731809,0.9034285714285715,22.0,0.740665056659855,22.0,22.0,22.0,0.7981330221703618,0.296,0.7771017699115044,22.0,0.616638873448212,22.0,22.0,22.0,0.6323024054982818,0.48642895156998406,0.6649630891538898,22.0,0.5920906052729298,22.0,22.0,22.0,0.4580152671755725,0.8213132400430571,0.5625711035267349,22.0,0.6194773453656702,22.0,22.0,22.0,0.8160046728971962,0.3871657754010695,0.782876329043089,22.0,0.6556155708698082
22.5,22.5,22.5,0.9913344887348353,0.9772967265047519,0.9899272523782876,22.5,0.9859571322985957,22.5,22.5,22.5,0.9286132241076653,0.4677754677754678,0.9148571428571428,22.5,0.7594278283485045,22.5,22.5,22.5,0.8138856476079347,0.3258666666666667,0.7859513274336283,22.5,0.634982397628312,22.5,22.5,22.5,0.6517754868270332,0.5156998403406067,0.6893810335036911,22.5,0.616598588934274,22.5,22.5,22.5,0.5179095713446858,0.8385360602798708,0.6046643913538111,22.5,0.6585824403083287,22.5,22.5,22.5,0.8335280373831776,0.41657754010695186,0.7951874650251819,22.5,0.6755447941888619
23.0,23.0,23.0,0.9936452917388793,0.9799366420274551,0.9921656407386682,23.0,0.988359201773836,23.0,23.0,23.0,0.9362200117027502,0.4901247401247401,0.924,23.0,0.7728032695522943,23.0,23.0,23.0,0.8208868144690782,0.34826666666666667,0.7981194690265486,23.0,0.6490642949786919,23.0,23.0,23.0,0.6678121420389461,0.5401809473124002,0.7030096536059057,23.0,0.6347939101373933,23.0,23.0,23.0,0.544920728126835,0.8589881593110872,0.636518771331058,23.0,0.6849031772889641,23.0,23.0,23.0,0.8440420560747663,0.45240641711229945,0.8080581980973699,23.0,0.6956602719314584
23.5,23.5,23.5,0.9959560947429231,0.9820485744456178,0.9949636261891438,23.5,0.9907612712490761,23.5,23.5,23.5,0.9397308367466355,0.5072765072765073,0.9325714285714286,23.5,0.7828348504551366,23.5,23.5,23.5,0.8278879813302217,0.3701333333333333,0.8097345132743363,23.5,0.6627756160830091,23.5,23.5,23.5,0.6827033218785796,0.5598722724853645,0.7194775695627484,23.5,0.6518752320831787,23.5,23.5,23.5,0.5689958896065767,0.8740581270182992,0.6621160409556314,23.5,0.7063357774017672,23.5,23.5,23.5,0.8551401869158879,0.48128342245989303,0.8237269166200336,23.5,0.7144719687092569
24.0,24.0,24.0,0.9965337954939342,0.9841605068637803,0.9972020145495244,24.0,0.9924242424242424,24.0,24.0,24.0,0.946752486834406,0.5317047817047817,0.944,24.0,0.7975106817759614,24.0,24.0,24.0,0.8331388564760793,0.4048,0.8290929203539823,24.0,0.6829720214934223,24.0,24.0,24.0,0.6941580756013745,0.5763704097924428,0.7336740488358887,24.0,0.6659858893427404,24.0,24.0,24.0,0.6030534351145038,0.8869752421959096,0.7093287827076223,24.0,0.7373566459860876,24.0,24.0,24.0,0.865070093457944,0.49679144385026736,0.8371572467823167,24.0,0.727509778357236
24.5,24.5,24.5,0.998844598497978,0.9883843717001056,0.9983212087297146,24.5,0.9950110864745011,24.5,24.5,24.5,0.9526038619075483,0.5613305613305614,0.9502857142857143,24.5,0.8120007430800669,24.5,24.5,24.5,0.8430571761960327,0.43093333333333333,0.8351769911504425,24.5,0.6972392069668334,24.5,24.5,24.5,0.7027491408934707,0.5976583288983501,0.7512776831345827,24.5,0.681953212031192,24.5,24.5,24.5,0.624192601291838,0.8961248654467169,0.7519908987485779,24.5,0.7614213197969543,24.5,24.5,24.5,0.8703271028037384,0.5192513368983958,0.8500279798545047,24.5,0.7412926056993854
25.0,25.0,25.0,0.9994222992489891,0.9915522703273495,0.9994404029099049,25.0,0.9966740576496674,25.0,25.0,25.0,0.9602106495026331,0.5722453222453222,0.9554285714285714,25.0,0.8199888537989969,25.0,25.0,25.0,0.8512252042007001,0.4608,0.8523230088495575,25.0,0.7159533073929961,25.0,25.0,25.0,0.7210767468499427,0.6237360298030867,0.760931289040318,25.0,0.7001485332343111,25.0,25.0,25.0,0.6459189665296535,0.907427341227126,0.7650739476678043,25.0,0.7766497461928934,25.0,25.0,25.0,0.8779205607476636,0.5427807486631016,0.8617795187465025,25.0,0.7558204507357049
25.5,25.5,25.5,1.0,0.9936642027455121,0.9994404029099049,25.5,0.9975979305247598,25.5,25.5,25.5,0.9631363370392042,0.58991683991684,0.9594285714285714,25.5,0.8285342745680847,25.5,25.5,25.5,0.8652275379229871,0.4992,0.8644911504424779,25.5,0.7378173059106912,25.5,25.5,25.5,0.736540664375716,0.6476849387972325,0.7745599091425327,25.5,0.7179725213516525,25.5,25.5,25.5,0.6588373458602467,0.9230355220667384,0.7713310580204779,25.5,0.7883060725700319,25.5,25.5,25.5,0.883177570093458,0.5689839572192513,0.8796866256295467,25.5,0.7725833488545353
26.0,26.0,26.0,1.0,0.9963041182682154,0.9994404029099049,26.0,0.9985218033998522,26.0,26.0,26.0,0.9695728496196606,0.6081081081081081,0.9645714285714285,26.0,0.8387516254876463,26.0,26.0,26.0,0.8833138856476079,0.5429333333333334,0.8733407079646017,26.0,0.7617194737817305,26.0,26.0,26.0,0.7554410080183276,0.6774880255455029,0.7853492333901193,26.0,0.7380245079836614,26.0,26.0,26.0,0.6823253082795068,0.9354144241119483,0.7889647326507395,26.0,0.8059785673998872,26.0,26.0,26.0,0.893107476635514,0.593048128342246,0.8858421936205931,26.0,0.7861799217731421
26.5,26.5,26.5,1.0,0.9978880675818373,1.0,26.5,0.9992609016999261,26.5,26.5,26.5,0.9754242246928028,0.6226611226611226,0.9674285714285714,26.5,0.8467397362065763,26.5,26.5,26.5,0.8984830805134189,0.5936,0.8838495575221239,26.5,0.7876598110061145,26.5,26.5,26.5,0.7668957617411226,0.6987759446514104,0.7927314026121521,26.5,0.7515781656145563,26.5,26.5,26.5,0.725778038755138,0.9472551130247578,0.8094425483503982,26.5,0.8307952622673435,26.5,26.5,26.5,0.8989485981308412,0.6122994652406417,0.8897593732512591,26.5,0.7960514062208978
27.0,27.0,27.0,1.0,0.9984160506863781,1.0,27.0,0.9994456762749445,27.0,27.0,27.0,0.9824458747805734,0.6392931392931392,0.9714285714285714,27.0,0.8562140070592607,27.0,27.0,27.0,0.9043173862310385,0.6181333333333333,0.8954646017699115,27.0,0.8019269964795257,27.0,27.0,27.0,0.7760595647193586,0.71953166577967,0.8023850085178875,27.0,0.7649461567025622,27.0,27.0,27.0,0.7598355842630652,0.9601722282023681,0.8191126279863481,27.0,0.8494077834179357,27.0,27.0,27.0,0.9106308411214953,0.6497326203208557,0.8942361499720202,27.0,0.8143043397280686
27.5,27.5,27.5,1.0,1.0,1.0,27.5,1.0,27.5,27.5,27.5,0.9859566998244588,0.6621621621621622,0.9771428571428571,27.5,0.8673602080624188,27.5,27.5,27.5,0.911318553092182,0.6357333333333334,0.9048672566371682,27.5,0.8134148601074671,27.5,27.5,27.5,0.7869415807560137,0.7461415646620543,0.8154457694491766,27.5,0.7820274786483475,27.5,27.5,27.5,0.7727539635936582,0.9671689989235738,0.8367463026166098,27.5,0.8618161308516639,27.5,27.5,27.5,0.9188084112149533,0.6657754010695187,0.898153329602686,27.5,0.8238033153287391
28.0,28.0,28.0,1.0,1.0,1.0,28.0,1.0,28.0,28.0,28.0,0.9882972498537156,0.6803534303534303,0.9845714285714285,28.0,0.8770202489318224,28.0,28.0,28.0,0.9241540256709452,0.6704,0.9175884955752213,28.0,0.8337965536409117,28.0,28.0,28.0,0.7961053837342497,0.7679616817456094,0.8347529812606473,28.0,0.7989231340512439,28.0,28.0,28.0,0.7833235466823253,0.972551130247578,0.8583617747440273,28.0,0.874224478285392,28.0,28.0,28.0,0.9258177570093458,0.674331550802139,0.9009513150531617,28.0,0.8299497113056435
28.5,28.5,28.5,1.0,1.0,1.0,28.5,1.0,28.5,28.5,28.5,0.9918080748976009,0.7042619542619543,0.9891428571428571,28.5,0.8881664499349805,28.5,28.5,28.5,0.9305717619603268,0.6965333333333333,0.9214601769911505,28.5,0.8462108578840096,28.5,28.5,28.5,0.8052691867124857,0.8025545502927088,0.8529244747302669,28.5,0.8199034533976978,28.5,28.5,28.5,0.8021139166177335,0.9768568353067815,0.8697383390216155,28.5,0.8855047941342358,28.5,28.5,28.5,0.9316588785046729,0.6930481283422459,0.906547285954113,28.5,0.8401937046004843
29.0,29.0,29.0,1.0,1.0,1.0,29.0,1.0,29.0,29.0,29.0,0.9923932124049152,0.738045738045738,0.9948571428571429,29.0,0.9022849712056474,29.0,29.0,29.0,0.9375729288214703,0.7253333333333334,0.9280973451327433,29.0,0.8606633314804522,29.0,29.0,29.0,0.8190148911798396,0.8249068653539117,0.8580352072685974,29.0,0.8338284441143706,29.0,29.0,29.0,0.8385202583675866,0.9817007534983854,0.8862343572241184,29.0,0.9043053205489754,29.0,29.0,29.0,0.9363317757009346,0.706951871657754,0.9127028539451595,29.0,0.8485751536598994
29.5,29.5,29.5,1.0,1.0,1.0,29.5,1.0,29.5,29.5,29.5,0.9929783499122293,0.7874220374220374,0.9971428571428571,29.5,0.9208619728775775,29.5,29.5,29.5,0.941656942823804,0.7637333333333334,0.9413716814159292,29.5,0.8797480081526774,29.5,29.5,29.5,0.8379152348224513,0.83448642895157,0.8625780806360023,29.5,0.84478277014482,29.5,29.5,29.5,0.8567234292425132,0.9860064585575888,0.9015927189988624,29.5,0.9167136679827035,29.5,29.5,29.5,0.9386682242990654,0.7219251336898396,0.919418019026301,29.5,0.856770348295772
30.0,30.0,30.0,1.0,1.0,1.0,30.0,1.0,30.0,30.0,30.0,0.9935634874195436,0.8087318087318087,0.9994285714285714,30.0,0.9294073936466655,30.0,30.0,30.0,0.9451575262543758,0.7909333333333334,0.9563053097345132,30.0,0.8953122104873078,30.0,30.0,30.0,0.8585337915234822,0.8451303885045237,0.8693923906871096,30.0,0.8574080950612699,30.0,30.0,30.0,0.8802113916617733,0.988697524219591,0.9124004550625711,30.0,0.9287460048881369,30.0,30.0,30.0,0.9421728971962616,0.739572192513369,0.9261331841074426,30.0,0.8662693238964425
30.5,30.5,30.5,1.0,1.0,1.0,30.5,1.0,30.5,30.5,30.5,0.9941486249268578,0.8336798336798337,0.9994285714285714,30.5,0.9385101244659112,30.5,30.5,30.5,0.9469078179696616,0.8048,0.959070796460177,30.5,0.9016120066703724,30.5,30.5,30.5,0.8745704467353952,0.8610963278339542,0.879045996592845,30.5,0.8713330857779428,30.5,30.5,30.5,0.9083969465648855,0.9908503767491926,0.9215017064846417,30.5,0.9415303628501598,30.5,30.5,30.5,0.945677570093458,0.7556149732620321,0.9423614997202014,30.5,0.8783758614267089
31.0,31.0,31.0,1.0,1.0,1.0,31.0,1.0,31.0,31.0,31.0,0.9941486249268578,0.8846153846153846,0.9994285714285714,31.0,0.9567155861044028,31.0,31.0,31.0,0.9492415402567095,0.8064,0.9612831858407079,31.0,0.9036501760237169,31.0,31.0,31.0,0.8877434135166093,0.873336881319851,0.8898353208404316,31.0,0.883401411065726,31.0,31.0,31.0,0.9312977099236641,0.9951560818083961,0.9311717861205916,31.0,0.9535626997555932,31.0,31.0,31.0,0.9485981308411215,0.7759358288770053,0.9518746502518187,31.0,0.8895511268392624
31.5,31.5,31.5,1.0,1.0,1.0,31.5,1.0,31.5,31.5,31.5,0.9953188999414863,0.9012474012474012,1.0,31.5,0.9632175366895783,31.5,31.5,31.5,0.9492415402567095,0.8154666666666667,0.9640486725663717,31.5,0.9077265147304058,31.5,31.5,31.5,0.9020618556701031,0.8882384246939862,0.9011925042589438,31.5,0.8969550686966209,31.5,31.5,31.5,0.9365825014679976,0.9973089343379978,0.9419795221843004,31.5,0.9595788682083098,31.5,31.5,31.5,0.951518691588785,0.8042780748663102,0.9597090095131505,31.5,0.9029614453343267
32.0,32.0,32.0,1.0,1.0,1.0,32.0,1.0,32.0,32.0,32.0,0.9964891749561147,0.9158004158004158,1.0,32.0,0.9687906371911573,32.0,32.0,32.0,0.9515752625437572,0.8421333333333333,0.9684734513274337,32.0,0.9192143783583472,32.0,32.0,32.0,0.915807560137457,0.9105907397551889,0.9136854060193073,32.0,0.9132937244708503,32.0,32.0,32.0,0.9495008807985907,0.9994617868675996,0.9516496018202503,32.0,0.9676630945666479,32.0,32.0,32.0,0.9521028037383178,0.8262032085561497,0.9709009513150532,32.0,0.9145092195939654
32.5,32.5,32.5,1.0,1.0,1.0,32.5,1.0,32.5,32.5,32.5,0.9964891749561147,0.9183991683991684,1.0,32.5,0.9697194872747539,32.5,32.5,32.5,0.9515752625437572,0.856,0.9701327433628318,32.5,0.9245877339262554,32.5,32.5,32.5,0.9278350515463918,0.9212346993081426,0.9182282793867121,32.5,0.9223913850724099,32.5,32.5,32.5,0.9565472695243687,0.9994617868675996,0.9675767918088737,32.5,0.9751833051325437,32.5,32.5,32.5,0.9544392523364486,0.8454545454545455,0.9731393396754336,32.5,0.922704414229838
33.0,33.0,33.0,1.0,1.0,1.0,33.0,1.0,33.0,33.0,33.0,0.9976594499707431,0.9194386694386695,1.0,33.0,0.970462567341631,33.0,33.0,33.0,0.956242707117853,0.8613333333333333,0.9717920353982301,33.0,0.928478784509913,33.0,33.0,33.0,0.9432989690721649,0.9313464608834486,0.9233390119250426,33.0,0.9326030449313034,33.0,33.0,33.0,0.9624192601291838,0.9994617868675996,0.9738339021615472,33.0,0.979131415679639,33.0,33.0,33.0,0.9550233644859814,0.8604278074866311,0.9731393396754336,33.0,0.9281057925125722
33.5,33.5,33.5,1.0,1.0,1.0,33.5,1.0,33.5,33.5,33.5,0.9976594499707431,0.920997920997921,1.0,33.5,0.971019877391789,33.5,33.5,33.5,0.9655775962660443,0.872,0.9756637168141593,33.5,0.9364461738002594,33.5,33.5,33.5,0.9524627720504009,0.9419904204364024,0.9381033503691084,33.5,0.9441143705904196,33.5,33.5,33.5,0.9765120375807399,0.9994617868675996,0.9869169510807736,33.5,0.9879676630945666,33.5,33.5,33.5,0.959696261682243,0.8759358288770054,0.9731393396754336,33.5,0.9349972061836469
34.0,34.0,34.0,1.0,1.0,1.0,34.0,1.0,34.0,34.0,34.0,0.9982445874780573,0.9235966735966736,1.0,34.0,0.9721344974921048,34.0,34.0,34.0,0.9725787631271878,0.8885333333333333,0.9789823008849557,34.0,0.9455252918287937,34.0,34.0,34.0,0.9576174112256587,0.9526343799893561,0.9443498012492901,34.0,0.9515410323059784,34.0,34.0,34.0,0.9788608338226659,1.0,0.9880546075085325,34.0,0.9892836999435984,34.0,34.0,34.0,0.9626168224299065,0.8834224598930481,0.9753777280358142,34.0,0.9392810579251257
34.5,34.5,34.5,1.0,1.0,1.0,34.5,1.0,34.5,34.5,34.5,0.9994148624926857,0.9277546777546778,1.0,34.5,0.9739921976592978,34.5,34.5,34.5,0.9784130688448075,0.8949333333333334,0.9823008849557522,34.5,0.9507133592736705,34.5,34.5,34.5,0.9610538373424972,0.9638105375199574,0.9528676888131743,34.5,0.9593390271073152,34.5,34.5,34.5,0.9806224310041104,1.0,0.9880546075085325,34.5,0.9898477157360406,34.5,34.5,34.5,0.9684579439252337,0.888235294117647,0.9792949076664801,34.5,0.9441236729372322
35.0,35.0,35.0,1.0,1.0,1.0,35.0,1.0,35.0,35.0,35.0,1.0,0.9360706860706861,1.0,35.0,0.9771502879435259,35.0,35.0,35.0,0.9889148191365228,0.904,0.9878318584070797,35.0,0.9590513248100797,35.0,35.0,35.0,0.9702176403207331,0.9749866950505588,0.9602498580352072,35.0,0.9686223542517638,35.0,35.0,35.0,0.9817968291250734,1.0,0.9891922639362912,35.0,0.9905997367926302,35.0,35.0,35.0,0.9760514018691588,0.8946524064171123,0.9804141018466704,35.0,0.9491525423728814
35.5,35.5,35.5,1.0,1.0,1.0,35.5,1.0,35.5,35.5,35.5,1.0,0.9532224532224532,1.0,35.5,0.9832806984952629,35.5,35.5,35.5,0.9941656942823804,0.9162666666666667,0.9917035398230089,35.5,0.9662775616083009,35.5,35.5,35.5,0.9765177548682703,0.9856306546035125,0.966496308915389,35.5,0.9764203490531006,35.5,35.5,35.5,0.987081620669407,1.0,1.0,35.5,0.9958638841887573,35.5,35.5,35.5,0.9783878504672897,0.9074866310160428,0.9815332960268607,35.5,0.9547401750791581
36.0,36.0,36.0,1.0,1.0,1.0,36.0,1.0,36.0,36.0,36.0,1.0,0.9599792099792099,1.0,36.0,0.9856957087126138,36.0,36.0,36.0,1.0,0.9216,0.9961283185840708,36.0,0.9714656290531777,36.0,36.0,36.0,0.981672394043528,0.989888238424694,0.969335604770017,36.0,0.980505012996658,36.0,36.0,36.0,0.9970640046975925,1.0,1.0,36.0,0.999059973679263,36.0,36.0,36.0,0.9836448598130841,0.9213903743315508,0.9860100727476218,36.0,0.9627491152914882
36.5,36.5,36.5,1.0,1.0,1.0,36.5,1.0,36.5,36.5,36.5,1.0,0.9636174636174636,1.0,36.5,0.9869960988296489,36.5,36.5,36.5,1.0,0.9386666666666666,0.9977876106194691,36.5,0.9779507133592736,36.5,36.5,36.5,0.9879725085910653,0.9941458222458754,0.9761499148211243,36.5,0.9862606758262161,36.5,36.5,36.5,0.9982384028185555,1.0,1.0,36.5,0.9994359842075579,36.5,36.5,36.5,0.9894859813084113,0.9251336898395722,0.9888080581980974,36.5,0.9668467126094245
37.0,37.0,37.0,1.0,1.0,1.0,37.0,1.0,37.0,37.0,37.0,1.0,0.9641372141372141,1.0,37.0,0.9871818688463682,37.0,37.0,37.0,1.0,0.9424,0.9977876106194691,37.0,0.9792477302204928,37.0,37.0,37.0,0.9948453608247423,0.9962746141564662,0.9835320840431573,37.0,0.9916450055699962,37.0,37.0,37.0,0.998825601879037,1.0,1.0,37.0,0.9996239894717052,37.0,37.0,37.0,0.9912383177570093,0.9278074866310161,0.9899272523782876,37.0,0.9687092568448501
37.5,37.5,37.5,1.0,1.0,1.0,37.5,1.0,37.5,37.5,37.5,1.0,0.9646569646569647,1.0,37.5,0.9873676388630875,37.5,37.5,37.5,1.0,0.9530666666666666,0.9988938053097345,37.5,0.9833240689271817,37.5,37.5,37.5,0.9982817869415808,0.9978712080894092,0.9880749574105622,37.5,0.9948013367991088,37.5,37.5,37.5,0.9994128009395185,1.0,1.0,37.5,0.9998119947358526,37.5,37.5,37.5,0.9941588785046729,0.9299465240641711,0.9955232232792389,37.5,0.9722480908921587
38.0,38.0,38.0,1.0,1.0,1.0,38.0,1.0,38.0,38.0,38.0,1.0,0.9693347193347194,1.0,38.0,0.9890395690135612,38.0,38.0,38.0,1.0,0.9573333333333334,1.0,38.0,0.985176950157495,38.0,38.0,38.0,1.0,0.9978712080894092,0.9903463940942646,38.0,0.9961010025993317,38.0,38.0,38.0,0.9994128009395185,1.0,1.0,38.0,0.9998119947358526,38.0,38.0,38.0,0.9976635514018691,0.9347593582887701,0.9977616116396195,38.0,0.9757869249394673
38.5,38.5,38.5,1.0,1.0,1.0,38.5,1.0,38.5,38.5,38.5,1.0,0.9755717255717256,1.0,38.5,0.9912688092141928,38.5,38.5,38.5,1.0,0.9637333333333333,1.0,38.5,0.9874004076338707,38.5,38.5,38.5,1.0,0.9984034060670569,0.9909142532651902,38.5,0.9964723356851095,38.5,38.5,38.5,1.0,1.0,1.0,38.5,1.0,38.5,38.5,38.5,0.9994158878504673,0.9406417112299466,0.9988808058198098,38.5,0.9787669957161482
39.0,39.0,39.0,1.0,1.0,1.0,39.0,1.0,39.0,39.0,39.0,1.0,0.9818087318087318,1.0,39.0,0.9934980494148244,39.0,39.0,39.0,1.0,0.9669333333333333,1.0,39.0,0.9885121363720586,39.0,39.0,39.0,1.0,0.9994678020223523,0.9914821124361158,39.0,0.9970293353137765,39.0,39.0,39.0,1.0,1.0,1.0,39.0,1.0,39.0,39.0,39.0,0.9994158878504673,0.9491978609625669,0.9988808058198098,39.0,0.9817470664928292
39.5,39.5,39.5,1.0,1.0,1.0,39.5,1.0,39.5,39.5,39.5,1.0,0.9875259875259875,1.0,39.5,0.9955415195987367,39.5,39.5,39.5,1.0,0.9722666666666666,1.0,39.5,0.9903650176023717,39.5,39.5,39.5,1.0,0.9994678020223523,0.9914821124361158,39.5,0.9970293353137765,39.5,39.5,39.5,1.0,1.0,1.0,39.5,1.0,39.5,39.5,39.5,0.9994158878504673,0.9577540106951872,1.0,39.5,0.9850996461165953
40.0,40.0,40.0,1.0,1.0,1.0,40.0,1.0,40.0,40.0,40.0,1.0,0.989085239085239,1.0,40.0,0.9960988296488946,40.0,40.0,40.0,1.0,0.9749333333333333,1.0,40.0,0.9912914582175283,40.0,40.0,40.0,1.0,0.9994678020223523,0.9926178307779671,40.0,0.9974006683995544,40.0,40.0,40.0,1.0,1.0,1.0,40.0,1.0,40.0,40.0,40.0,0.9994158878504673,0.9588235294117647,1.0,40.0,0.9854721549636803
40.5,40.5,40.5,1.0,1.0,1.0,40.5,1.0,40.5,40.5,40.5,1.0,0.9948024948024948,1.0,40.5,0.998142299832807,40.5,40.5,40.5,1.0,0.9786666666666667,1.0,40.5,0.9925884750787475,40.5,40.5,40.5,1.0,1.0,0.9948892674616695,40.5,0.9983290011139992,40.5,40.5,40.5,1.0,1.0,1.0,40.5,1.0,40.5,40.5,40.5,0.9994158878504673,0.9636363636363636,1.0,40.5,0.9871484447755634
41.0,41.0,41.0,1.0,1.0,1.0,41.0,1.0,41.0,41.0,41.0,1.0,0.998960498960499,1.0,41.0,0.9996284599665614,41.0,41.0,41.0,1.0,0.9824,1.0,41.0,0.9938854919399667,41.0,41.0,41.0,1.0,1.0,0.997160704145372,41.0,0.9990716672855552,41.0,41.0,41.0,1.0,1.0,1.0,41.0,1.0,41.0,41.0,41.0,1.0,0.9705882352941176,1.0,41.0,0.9897560067051593
41.5,41.5,41.5,1.0,1.0,1.0,41.5,1.0,41.5,41.5,41.5,1.0,1.0,1.0,41.5,1.0,41.5,41.5,41.5,1.0,0.9829333333333333,1.0,41.5,0.994070780062998,41.5,41.5,41.5,1.0,1.0,0.9994321408290744,41.5,0.999814333457111,41.5,41.5,41.5,1.0,1.0,1.0,41.5,1.0,41.5,41.5,41.5,1.0,0.9775401069518717,1.0,41.5,0.9921773142112125
42.0,42.0,42.0,1.0,1.0,1.0,42.0,1.0,42.0,42.0,42.0,1.0,1.0,1.0,42.0,1.0,42.0,42.0,42.0,1.0,0.9829333333333333,1.0,42.0,0.994070780062998,42.0,42.0,42.0,1.0,1.0,1.0,42.0,1.0,42.0,42.0,42.0,1.0,1.0,1.0,42.0,1.0,42.0,42.0,42.0,1.0,0.9855614973262032,1.0,42.0,0.9949711305643509
42.5,42.5,42.5,1.0,1.0,1.0,42.5,1.0,42.5,42.5,42.5,1.0,1.0,1.0,42.5,1.0,42.5,42.5,42.5,1.0,0.9829333333333333,1.0,42.5,0.994070780062998,42.5,42.5,42.5,1.0,1.0,1.0,42.5,1.0,42.5,42.5,42.5,1.0,1.0,1.0,42.5,1.0,42.5,42.5,42.5,1.0,0.9898395721925134,1.0,42.5,0.9964611659526914
43.0,43.0,43.0,1.0,1.0,1.0,43.0,1.0,43.0,43.0,43.0,1.0,1.0,1.0,43.0,1.0,43.0,43.0,43.0,1.0,0.9829333333333333,1.0,43.0,0.994070780062998,43.0,43.0,43.0,1.0,1.0,1.0,43.0,1.0,43.0,43.0,43.0,1.0,1.0,1.0,43.0,1.0,43.0,43.0,43.0,1.0,0.9973262032085561,1.0,43.0,0.9990687278822872
43.5,43.5,43.5,1.0,1.0,1.0,43.5,1.0,43.5,43.5,43.5,1.0,1.0,1.0,43.5,1.0,43.5,43.5,43.5,1.0,0.9845333333333334,1.0,43.5,0.9946266444320919,43.5,43.5,43.5,1.0,1.0,1.0,43.5,1.0,43.5,43.5,43.5,1.0,1.0,1.0,43.5,1.0,43.5,43.5,43.5,1.0,0.9989304812834224,1.0,43.5,0.9996274911529148
44.0,44.0,44.0,1.0,1.0,1.0,44.0,1.0,44.0,44.0,44.0,1.0,1.0,1.0,44.0,1.0,44.0,44.0,44.0,1.0,0.9898666666666667,1.0,44.0,0.996479525662405,44.0,44.0,44.0,1.0,1.0,1.0,44.0,1.0,44.0,44.0,44.0,1.0,1.0,1.0,44.0,1.0,44.0,44.0,44.0,1.0,1.0,1.0,44.0,1.0
44.5,44.5,44.5,1.0,1.0,1.0,44.5,1.0,44.5,44.5,44.5,1.0,1.0,1.0,44.5,1.0,44.5,44.5,44.5,1.0,0.9968,1.0,44.5,0.9988882712618121,44.5,44.5,44.5,1.0,1.0,1.0,44.5,1.0,44.5,44.5,44.5,1.0,1.0,1.0,44.5,1.0,44.5,44.5,44.5,1.0,1.0,1.0,44.5,1.0
45.0,45.0,45.0,1.0,1.0,1.0,45.0,1.0,45.0,45.0,45.0,1.0,1.0,1.0,45.0,1.0,45.0,45.0,45.0,1.0,0.9994666666666666,1.0,45.0,0.9998147118769687,45.0,45.0,45.0,1.0,1.0,1.0,45.0,1.0,45.0,45.0,45.0,1.0,1.0,1.0,45.0,1.0,45.0,45.0,45.0,1.0,1.0,1.0,45.0,1.0
45.5,45.5,45.5,1.0,1.0,1.0,45.5,1.0,45.5,45.5,45.5,1.0,1.0,1.0,45.5,1.0,45.5,45.5,45.5,1.0,0.9994666666666666,1.0,45.5,0.9998147118769687,45.5,45.5,45.5,1.0,1.0,1.0,45.5,1.0,45.5,45.5,45.5,1.0,1.0,1.0,45.5,1.0,45.5,45.5,45.5,1.0,1.0,1.0,45.5,1.0
46.0,46.0,46.0,1.0,1.0,1.0,46.0,1.0,46.0,46.0,46.0,1.0,1.0,1.0,46.0,1.0,46.0,46.0,46.0,1.0,1.0,1.0,46.0,1.0,46.0,46.0,46.0,1.0,1.0,1.0,46.0,1.0,46.0,46.0,46.0,1.0,1.0,1.0,46.0,1.0,46.0,46.0,46.0,1.0,1.0,1.0,46.0,1.0
46.5,46.5,46.5,1.0,1.0,1.0,46.5,1.0,46.5,46.5,46.5,1.0,1.0,1.0,46.5,1.0,46.5,46.5,46.5,1.0,1.0,1.0,46.5,1.0,46.5,46.5,46.5,1.0,1.0,1.0,46.5,1.0,46.5,46.5,46.5,1.0,1.0,1.0,46.5,1.0,46.5,46.5,46.5,1.0,1.0,1.0,46.5,1.0
47.0,47.0,47.0,1.0,1.0,1.0,47.0,1.0,47.0,47.0,47.0,1.0,1.0,1.0,47.0,1.0,47.0,47.0,47.0,1.0,1.0,1.0,47.0,1.0,47.0,47.0,47.0,1.0,1.0,1.0,47.0,1.0,47.0,47.0,47.0,1.0,1.0,1.0,47.0,1.0,47.0,47.0,47.0,1.0,1.0,1.0,47.0,1.0
47.5,47.5,47.5,1.0,1.0,1.0,47.5,1.0,47.5,47.5,47.5,1.0,1.0,1.0,47.5,1.0,47.5,47.5,47.5,1.0,1.0,1.0,47.5,1.0,47.5,47.5,47.5,1.0,1.0,1.0,47.5,1.0,47.5,47.5,47.5,1.0,1.0,1.0,47.5,1.0,47.5,47.5,47.5,1.0,1.0,1.0,47.5,1.0
48.0,48.0,48.0,1.0,1.0,1.0,48.0,1.0,48.0,48.0,48.0,1.0,1.0,1.0,48.0,1.0,48.0,48.0,48.0,1.0,1.0,1.0,48.0,1.0,48.0,48.0,48.0,1.0,1.0,1.0,48.0,1.0,48.0,48.0,48.0,1.0,1.0,1.0,48.0,1.0,48.0,48.0,48.0,1.0,1.0,1.0,48.0,1.0
48.5,48.5,48.5,1.0,1.0,1.0,48.5,1.0,48.5,48.5,48.5,1.0,1.0,1.0,48.5,1.0,48.5,48.5,48.5,1.0,1.0,1.0,48.5,1.0,48.5,48.5,48.5,1.0,1.0,1.0,48.5,1.0,48.5,48.5,48.5,1.0,1.0,1.0,48.5,1.0,48.5,48.5,48.5,1.0,1.0,1.0,48.5,1.0
49.0,49.0,49.0,1.0,1.0,1.0,49.0,1.0,49.0,49.0,49.0,1.0,1.0,1.0,49.0,1.0,49.0,49.0,49.0,1.0,1.0,1.0,49.0,1.0,49.0,49.0,49.0,1.0,1.0,1.0,49.0,1.0,49.0,49.0,49.0,1.0,1.0,1.0,49.0,1.0,49.0,49.0,49.0,1.0,1.0,1.0,49.0,1.0
49.5,49.5,49.5,1.0,1.0,1.0,49.5,1.0,49.5,49.5,49.5,1.0,1.0,1.0,49.5,1.0,49.5,49.5,49.5,1.0,1.0,1.0,49.5,1.0,49.5,49.5,49.5,1.0,1.0,1.0,49.5,1.0,49.5,49.5,49.5,1.0,1.0,1.0,49.5,1.0,49.5,49.5,49.5,1.0,1.0,1.0,49.5,1.0
50.0,50.0,50.0,1.0,1.0,1.0,50.0,1.0,50.0,50.0,50.0,1.0,1.0,1.0,50.0,1.0,50.0,50.0,50.0,1.0,1.0,1.0,50.0,1.0,50.0,50.0,50.0,1.0,1.0,1.0,50.0,1.0,50.0,50.0,50.0,1.0,1.0,1.0,50.0,1.0,50.0,50.0,50.0,1.0,1.0,1.0,50.0,1.0
50.5,50.5,50.5,1.0,1.0,1.0,50.5,1.0,50.5,50.5,50.5,1.0,1.0,1.0,50.5,1.0,50.5,50.5,50.5,1.0,1.0,1.0,50.5,1.0,50.5,50.5,50.5,1.0,1.0,1.0,50.5,1.0,50.5,50.5,50.5,1.0,1.0,1.0,50.5,1.0,50.5,50.5,50.5,1.0,1.0,1.0,50.5,1.0
51.0,51.0,51.0,1.0,1.0,1.0,51.0,1.0,51.0,51.0,51.0,1.0,1.0,1.0,51.0,1.0,51.0,51.0,51.0,1.0,1.0,1.0,51.0,1.0,51.0,51.0,51.0,1.0,1.0,1.0,51.0,1.0,51.0,51.0,51.0,1.0,1.0,1.0,51.0,1.0,51.0,51.0,51.0,1.0,1.0,1.0,51.0,1.0
51.5,51.5,51.5,1.0,1.0,1.0,51.5,1.0,51.5,51.5,51.5,1.0,1.0,1.0,51.5,1.0,51.5,51.5,51.5,1.0,1.0,1.0,51.5,1.0,51.5,51.5,51.5,1.0,1.0,1.0,51.5,1.0,51.5,51.5,51.5,1.0,1.0,1.0,51.5,1.0,51.5,51.5,51.5,1.0,1.0,1.0,51.5,1.0
52.0,52.0,52.0,1.0,1.0,1.0,52.0,1.0,52.0,52.0,52.0,1.0,1.0,1.0,52.0,1.0,52.0,52.0,52.0,1.0,1.0,1.0,52.0,1.0,52.0,52.0,52.0,1.0,1.0,1.0,52.0,1.0,52.0,52.0,52.0,1.0,1.0,1.0,52.0,1.0,52.0,52.0,52.0,1.0,1.0,1.0,52.0,1.0
52.5,52.5,52.5,1.0,1.0,1.0,52.5,1.0,52.5,52.5,52.5,1.0,1.0,1.0,52.5,1.0,52.5,52.5,52.5,1.0,1.0,1.0,52.5,1.0,52.5,52.5,52.5,1.0,1.0,1.0,52.5,1.0,52.5,52.5,52.5,1.0,1.0,1.0,52.5,1.0,52.5,52.5,52.5,1.0,1.0,1.0,52.5,1.0
53.0,53.0,53.0,1.0,1.0,1.0,53.0,1.0,53.0,53.0,53.0,1.0,1.0,1.0,53.0,1.0,53.0,53.0,53.0,1.0,1.0,1.0,53.0,1.0,53.0,53.0,53.0,1.0,1.0,1.0,53.0,1.0,53.0,53.0,53.0,1.0,1.0,1.0,53.0,1.0,53.0,53.0,53.0,1.0,1.0,1.0,53.0,1.0
53.5,53.5,53.5,1.0,1.0,1.0,53.5,1.0,53.5,53.5,53.5,1.0,1.0,1.0,53.5,1.0,53.5,53.5,53.5,1.0,1.0,1.0,53.5,1.0,53.5,53.5,53.5,1.0,1.0,1.0,53.5,1.0,53.5,53.5,53.5,1.0,1.0,1.0,53.5,1.0,53.5,53.5,53.5,1.0,1.0,1.0,53.5,1.0
54.0,54.0,54.0,1.0,1.0,1.0,54.0,1.0,54.0,54.0,54.0,1.0,1.0,1.0,54.0,1.0,54.0,54.0,54.0,1.0,1.0,1.0,54.0,1.0,54.0,54.0,54.0,1.0,1.0,1.0,54.0,1.0,54.0,54.0,54.0,1.0,1.0,1.0,54.0,1.0,54.0,54.0,54.0,1.0,1.0,1.0,54.0,1.0
54.5,54.5,54.5,1.0,1.0,1.0,54.5,1.0,54.5,54.5,54.5,1.0,1.0,1.0,54.5,1.0,54.5,54.5,54.5,1.0,1.0,1.0,54.5,1.0,54.5,54.5,54.5,1.0,1.0,1.0,54.5,1.0,54.5,54.5,54.5,1.0,1.0,1.0,54.5,1.0,54.5,54.5,54.5,1.0,1.0,1.0,54.5,1.0
55.0,55.0,55.0,1.0,1.0,1.0,55.0,1.0,55.0,55.0,55.0,1.0,1.0,1.0,55.0,1.0,55.0,55.0,55.0,1.0,1.0,1.0,55.0,1.0,55.0,55.0,55.0,1.0,1.0,1.0,55.0,1.0,55.0,55.0,55.0,1.0,1.0,1.0,55.0,1.0,55.0,55.0,55.0,1.0,1.0,1.0,55.0,1.0
55.5,55.5,55.5,1.0,1.0,1.0,55.5,1.0,55.5,55.5,55.5,1.0,1.0,1.0,55.5,1.0,55.5,55.5,55.5,1.0,1.0,1.0,55.5,1.0,55.5,55.5,55.5,1.0,1.0,1.0,55.5,1.0,55.5,55.5,55.5,1.0,1.0,1.0,55.5,1.0,55.5,55.5,55.5,1.0,1.0,1.0,55.5,1.0
56.0,56.0,56.0,1.0,1.0,1.0,56.0,1.0,56.0,56.0,56.0,1.0,1.0,1.0,56.0,1.0,56.0,56.0,56.0,1.0,1.0,1.0,56.0,1.0,56.0,56.0,56.0,1.0,1.0,1.0,56.0,1.0,56.0,56.0,56.0,1.0,1.0,1.0,56.0,1.0,56.0,56.0,56.0,1.0,1.0,1.0,56.0,1.0
56.5,56.5,56.5,1.0,1.0,1.0,56.5,1.0,56.5,56.5,56.5,1.0,1.0,1.0,56.5,1.0,56.5,56.5,56.5,1.0,1.0,1.0,56.5,1.0,56.5,56.5,56.5,1.0,1.0,1.0,56.5,1.0,56.5,56.5,56.5,1.0,1.0,1.0,56.5,1.0,56.5,56.5,56.5,1.0,1.0,1.0,56.5,1.0
57.0,57.0,57.0,1.0,1.0,1.0,57.0,1.0,57.0,57.0,57.0,1.0,1.0,1.0,57.0,1.0,57.0,57.0,57.0,1.0,1.0,1.0,57.0,1.0,57.0,57.0,57.0,1.0,1.0,1.0,57.0,1.0,57.0,57.0,57.0,1.0,1.0,1.0,57.0,1.0,57.0,57.0,57.0,1.0,1.0,1.0,57.0,1.0
57.5,57.5,57.5,1.0,1.0,1.0,57.5,1.0,57.5,57.5,57.5,1.0,1.0,1.0,57.5,1.0,57.5,57.5,57.5,1.0,1.0,1.0,57.5,1.0,57.5,57.5,57.5,1.0,1.0,1.0,57.5,1.0,57.5,57.5,57.5,1.0,1.0,1.0,57.5,1.0,57.5,57.5,57.5,1.0,1.0,1.0,57.5,1.0
58.0,58.0,58.0,1.0,1.0,1.0,58.0,1.0,58.0,58.0,58.0,1.0,1.0,1.0,58.0,1.0,58.0,58.0,58.0,1.0,1.0,1.0,58.0,1.0,58.0,58.0,58.0,1.0,1.0,1.0,58.0,1.0,58.0,58.0,58.0,1.0,1.0,1.0,58.0,1.0,58.0,58.0,58.0,1.0,1.0,1.0,58.0,1.0
58.5,58.5,58.5,1.0,1.0,1.0,58.5,1.0,58.5,58.5,58.5,1.0,1.0,1.0,58.5,1.0,58.5,58.5,58.5,1.0,1.0,1.0,58.5,1.0,58.5,58.5,58.5,1.0,1.0,1.0,58.5,1.0,58.5,58.5,58.5,1.0,1.0,1.0,58.5,1.0,58.5,58.5,58.5,1.0,1.0,1.0,58.5,1.0
59.0,59.0,59.0,1.0,1.0,1.0,59.0,1.0,59.0,59.0,59.0,1.0,1.0,1.0,59.0,1.0,59.0,59.0,59.0,1.0,1.0,1.0,59.0,1.0,59.0,59.0,59.0,1.0,1.0,1.0,59.0,1.0,59.0,59.0,59.0,1.0,1.0,1.0,59.0,1.0,59.0,59.0,59.0,1.0,1.0,1.0,59.0,1.0
59.5,59.5,59.5,1.0,1.0,1.0,59.5,1.0,59.5,59.5,59.5,1.0,1.0,1.0,59.5,1.0,59.5,59.5,59.5,1.0,1.0,1.0,59.5,1.0,59.5,59.5,59.5,1.0,1.0,1.0,59.5,1.0,59.5,59.5,59.5,1.0,1.0,1.0,59.5,1.0,59.5,59.5,59.5,1.0,1.0,1.0,59.5,1.0
60.0,60.0,60.0,1.0,1.0,1.0,60.0,1.0,60.0,60.0,60.0,1.0,1.0,1.0,60.0,1.0,60.0,60.0,60.0,1.0,1.0,1.0,60.0,1.0,60.0,60.0,60.0,1.0,1.0,1.0,60.0,1.0,60.0,60.0,60.0,1.0,1.0,1.0,60.0,1.0,60.0,60.0,60.0,1.0,1.0,1.0,60.0,1.0
60.5,60.5,60.5,1.0,1.0,1.0,60.5,1.0,60.5,60.5,60.5,1.0,1.0,1.0,60.5,1.0,60.5,60.5,60.5,1.0,1.0,1.0,60.5,1.0,60.5,60.5,60.5,1.0,1.0,1.0,60.5,1.0,60.5,60.5,60.5,1.0,1.0,1.0,60.5,1.0,60.5,60.5,60.5,1.0,1.0,1.0,60.5,1.0
61.0,61.0,61.0,1.0,1.0,1.0,61.0,1.0,61.0,61.0,61.0,1.0,1.0,1.0,61.0,1.0,61.0,61.0,61.0,1.0,1.0,1.0,61.0,1.0,61.0,61.0,61.0,1.0,1.0,1.0,61.0,1.0,61.0,61.0,61.0,1.0,1.0,1.0,61.0,1.0,61.0,61.0,61.0,1.0,1.0,1.0,61.0,1.0
61.5,61.5,61.5,1.0,1.0,1.0,61.5,1.0,61.5,61.5,61.5,1.0,1.0,1.0,61.5,1.0,61.5,61.5,61.5,1.0,1.0,1.0,61.5,1.0,61.5,61.5,61.5,1.0,1.0,1.0,61.5,1.0,61.5,61.5,61.5,1.0,1.0,1.0,61.5,1.0,61.5,61.5,61.5,1.0,1.0,1.0,61.5,1.0
62.0,62.0,62.0,1.0,1.0,1.0,62.0,1.0,62.0,62.0,62.0,1.0,1.0,1.0,62.0,1.0,62.0,62.0,62.0,1.0,1.0,1.0,62.0,1.0,62.0,62.0,62.0,1.0,1.0,1.0,62.0,1.0,62.0,62.0,62.0,1.0,1.0,1.0,62.0,1.0,62.0,62.0,62.0,1.0,1.0,1.0,62.0,1.0
62.5,62.5,62.5,1.0,1.0,1.0,62.5,1.0,62.5,62.5,62.5,1.0,1.0,1.0,62.5,1.0,62.5,62.5,62.5,1.0,1.0,1.0,62.5,1.0,62.5,62.5,62.5,1.0,1.0,1.0,62.5,1.0,62.5,62.5,62.5,1.0,1.0,1.0,62.5,1.0,62.5,62.5,62.5,1.0,1.0,1.0,62.5,1.0
63.0,63.0,63.0,1.0,1.0,1.0,63.0,1.0,63.0,63.0,63.0,1.0,1.0,1.0,63.0,1.0,63.0,63.0,63.0,1.0,1.0,1.0,63.0,1.0,63.0,63.0,63.0,1.0,1.0,1.0,63.0,1.0,63.0,63.0,63.0,1.0,1.0,1.0,63.0,1.0,63.0,63.0,63.0,1.0,1.0,1.0,63.0,1.0
63.5,63.5,63.5,1.0,1.0,1.0,63.5,1.0,63.5,63.5,63.5,1.0,1.0,1.0,63.5,1.0,63.5,63.5,63.5,1.0,1.0,1.0,63.5,1.0,63.5,63.5,63.5,1.0,1.0,1.0,63.5,1.0,63.5,63.5,63.5,1.0,1.0,1.0,63.5,1.0,63.5,63.5,63.5,1.0,1.0,1.0,63.5,1.0
64.0,64.0,64.0,1.0,1.0,1.0,64.0,1.0,64.0,64.0,64.0,1.0,1.0,1.0,64.0,1.0,64.0,64.0,64.0,1.0,1.0,1.0,64.0,1.0,64.0,64.0,64.0,1.0,1.0,1.0,64.0,1.0,64.0,64.0,64.0,1.0,1.0,1.0,64.0,1.0,64.0,64.0,64.0,1.0,1.0,1.0,64.0,1.0
64.5,64.5,64.5,1.0,1.0,1.0,64.5,1.0,64.5,64.5,64.5,1.0,1.0,1.0,64.5,1.0,64.5,64.5,64.5,1.0,1.0,1.0,64.5,1.0,64.5,64.5,64.5,1.0,1.0,1.0,64.5,1.0,64.5,64.5,64.5,1.0,1.0,1.0,64.5,1.0,64.5,64.5,64.5,1.0,1.0,1.0,64.5,1.0
65.0,65.0,65.0,1.0,1.0,1.0,65.0,1.0,65.0,65.0,65.0,1.0,1.0,1.0,65.0,1.0,65.0,65.0,65.0,1.0,1.0,1.0,65.0,1.0,65.0,65.0,65.0,1.0,1.0,1.0,65.0,1.0,65.0,65.0,65.0,1.0,1.0,1.0,65.0,1.0,65.0,65.0,65.0,1.0,1.0,1.0,65.0,1.0
65.5,65.5,65.5,1.0,1.0,1.0,65.5,1.0,65.5,65.5,65.5,1.0,1.0,1.0,65.5,1.0,65.5,65.5,65.5,1.0,1.0,1.0,65.5,1.0,65.5,65.5,65.5,1.0,1.0,1.0,65.5,1.0,65.5,65.5,65.5,1.0,1.0,1.0,65.5,1.0,65.5,65.5,65.5,1.0,1.0,1.0,65.5,1.0
66.0,66.0,66.0,1.0,1.0,1.0,66.0,1.0,66.0,66.0,66.0,1.0,1.0,1.0,66.0,1.0,66.0,66.0,66.0,1.0,1.0,1.0,66.0,1.0,66.0,66.0,66.0,1.0,1.0,1.0,66.0,1.0,66.0,66.0,66.0,1.0,1.0,1.0,66.0,1.0,66.0,66.0,66.0,1.0,1.0,1.0,66.0,1.0
66.5,66.5,66.5,1.0,1.0,1.0,66.5,1.0,66.5,66.5,66.5,1.0,1.0,1.0,66.5,1.0,66.5,66.5,66.5,1.0,1.0,1.0,66.5,1.0,66.5,66.5,66.5,1.0,1.0,1.0,66.5,1.0,66.5,66.5,66.5,1.0,1.0,1.0,66.5,1.0,66.5,66.5,66.5,1.0,1.0,1.0,66.5,1.0
67.0,67.0,67.0,1.0,1.0,1.0,67.0,1.0,67.0,67.0,67.0,1.0,1.0,1.0,67.0,1.0,67.0,67.0,67.0,1.0,1.0,1.0,67.0,1.0,67.0,67.0,67.0,1.0,1.0,1.0,67.0,1.0,67.0,67.0,67.0,1.0,1.0,1.0,67.0,1.0,67.0,67.0,67.0,1.0,1.0,1.0,67.0,1.0
67.5,67.5,67.5,1.0,1.0,1.0,67.5,1.0,67.5,67.5,67.5,1.0,1.0,1.0,67.5,1.0,67.5,67.5,67.5,1.0,1.0,1.0,67.5,1.0,67.5,67.5,67.5,1.0,1.0,1.0,67.5,1.0,67.5,67.5,67.5,1.0,1.0,1.0,67.5,1.0,67.5,67.5,67.5,1.0,1.0,1.0,67.5,1.0
68.0,68.0,68.0,1.0,1.0,1.0,68.0,1.0,68.0,68.0,68.0,1.0,1.0,1.0,68.0,1.0,68.0,68.0,68.0,1.0,1.0,1.0,68.0,1.0,68.0,68.0,68.0,1.0,1.0,1.0,68.0,1.0,68.0,68.0,68.0,1.0,1.0,1.0,68.0,1.0,68.0,68.0,68.0,1.0,1.0,1.0,68.0,1.0
68.5,68.5,68.5,1.0,1.0,1.0,68.5,1.0,68.5,68.5,68.5,1.0,1.0,1.0,68.5,1.0,68.5,68.5,68.5,1.0,1.0,1.0,68.5,1.0,68.5,68.5,68.5,1.0,1.0,1.0,68.5,1.0,68.5,68.5,68.5,1.0,1.0,1.0,68.5,1.0,68.5,68.5,68.5,1.0,1.0,1.0,68.5,1.0
69.0,69.0,69.0,1.0,1.0,1.0,69.0,1.0,69.0,69.0,69.0,1.0,1.0,1.0,69.0,1.0,69.0,69.0,69.0,1.0,1.0,1.0,69.0,1.0,69.0,69.0,69.0,1.0,1.0,1.0,69.0,1.0,69.0,69.0,69.0,1.0,1.0,1.0,69.0,1.0,69.0,69.0,69.0,1.0,1.0,1.0,69.0,1.0
69.5,69.5,69.5,1.0,1.0,1.0,69.5,1.0,69.5,69.5,69.5,1.0,1.0,1.0,69.5,1.0,69.5,69.5,69.5,1.0,1.0,1.0,69.5,1.0,69.5,69.5,69.5,1.0,1.0,1.0,69.5,1.0,69.5,69.5,69.5,1.0,1.0,1.0,69.5,1.0,69.5,69.5,69.5,1.0,1.0,1.0,69.5,1.0
70.0,70.0,70.0,1.0,1.0,1.0,70.0,1.0,70.0,70.0,70.0,1.0,1.0,1.0,70.0,1.0,70.0,70.0,70.0,1.0,1.0,1.0,70.0,1.0,70.0,70.0,70.0,1.0,1.0,1.0,70.0,1.0,70.0,70.0,70.0,1.0,1.0,1.0,70.0,1.0,70.0,70.0,70.0,1.0,1.0,1.0,70.0,1.0
70.5,70.5,70.5,1.0,1.0,1.0,70.5,1.0,70.5,70.5,70.5,1.0,1.0,1.0,70.5,1.0,70.5,70.5,70.5,1.0,1.0,1.0,70.5,1.0,70.5,70.5,70.5,1.0,1.0,1.0,70.5,1.0,70.5,70.5,70.5,1.0,1.0,1.0,70.5,1.0,70.5,70.5,70.5,1.0,1.0,1.0,70.5,1.0
71.0,71.0,71.0,1.0,1.0,1.0,71.0,1.0,71.0,71.0,71.0,1.0,1.0,1.0,71.0,1.0,71.0,71.0,71.0,1.0,1.0,1.0,71.0,1.0,71.0,71.0,71.0,1.0,1.0,1.0,71.0,1.0,71.0,71.0,71.0,1.0,1.0,1.0,71.0,1.0,71.0,71.0,71.0,1.0,1.0,1.0,71.0,1.0
71.5,71.5,71.5,1.0,1.0,1.0,71.5,1.0,71.5,71.5,71.5,1.0,1.0,1.0,71.5,1.0,71.5,71.5,71.5,1.0,1.0,1.0,71.5,1.0,71.5,71.5,71.5,1.0,1.0,1.0,71.5,1.0,71.5,71.5,71.5,1.0,1.0,1.0,71.5,1.0,71.5,71.5,71.5,1.0,1.0,1.0,71.5,1.0
72.0,72.0,72.0,1.0,1.0,1.0,72.0,1.0,72.0,72.0,72.0,1.0,1.0,1.0,72.0,1.0,72.0,72.0,72.0,1.0,1.0,1.0,72.0,1.0,72.0,72.0,72.0,1.0,1.0,1.0,72.0,1.0,72.0,72.0,72.0,1.0,1.0,1.0,72.0,1.0,72.0,72.0,72.0,1.0,1.0,1.0,72.0,1.0
72.5,72.5,72.5,1.0,1.0,1.0,72.5,1.0,72.5,72.5,72.5,1.0,1.0,1.0,72.5,1.0,72.5,72.5,72.5,1.0,1.0,1.0,72.5,1.0,72.5,72.5,72.5,1.0,1.0,1.0,72.5,1.0,72.5,72.5,72.5,1.0,1.0,1.0,72.5,1.0,72.5,72.5,72.5,1.0,1.0,1.0,72.5,1.0
73.0,73.0,73.0,1.0,1.0,1.0,73.0,1.0,73.0,73.0,73.0,1.0,1.0,1.0,73.0,1.0,73.0,73.0,73.0,1.0,1.0,1.0,73.0,1.0,73.0,73.0,73.0,1.0,1.0,1.0,73.0,1.0,73.0,73.0,73.0,1.0,1.0,1.0,73.0,1.0,73.0,73.0,73.0,1.0,1.0,1.0,73.0,1.0
73.5,73.5,73.5,1.0,1.0,1.0,73.5,1.0,73.5,73.5,73.5,1.0,1.0,1.0,73.5,1.0,73.5,73.5,73.5,1.0,1.0,1.0,73.5,1.0,73.5,73.5,73.5,1.0,1.0,1.0,73.5,1.0,73.5,73.5,73.5,1.0,1.0,1.0,73.5,1.0,73.5,73.5,73.5,1.0,1.0,1.0,73.5,1.0
74.0,74.0,74.0,1.0,1.0,1.0,74.0,1.0,74.0,74.0,74.0,1.0,1.0,1.0,74.0,1.0,74.0,74.0,74.0,1.0,1.0,1.0,74.0,1.0,74.0,74.0,74.0,1.0,1.0,1.0,74.0,1.0,74.0,74.0,74.0,1.0,1.0,1.0,74.0,1.0,74.0,74.0,74.0,1.0,1.0,1.0,74.0,1.0
74.5,74.5,74.5,1.0,1.0,1.0,74.5,1.0,74.5,74.5,74.5,1.0,1.0,1.0,74.5,1.0,74.5,74.5,74.5,1.0,1.0,1.0,74.5,1.0,74.5,74.5,74.5,1.0,1.0,1.0,74.5,1.0,74.5,74.5,74.5,1.0,1.0,1.0,74.5,1.0,74.5,74.5,74.5,1.0,1.0,1.0,74.5,1.0
75.0,75.0,75.0,1.0,1.0,1.0,75.0,1.0,75.0,75.0,75.0,1.0,1.0,1.0,75.0,1.0,75.0,75.0,75.0,1.0,1.0,1.0,75.0,1.0,75.0,75.0,75.0,1.0,1.0,1.0,75.0,1.0,75.0,75.0,75.0,1.0,1.0,1.0,75.0,1.0,75.0,75.0,75.0,1.0,1.0,1.0,75.0,1.0
75.5,75.5,75.5,1.0,1.0,1.0,75.5,1.0,75.5,75.5,75.5,1.0,1.0,1.0,75.5,1.0,75.5,75.5,75.5,1.0,1.0,1.0,75.5,1.0,75.5,75.5,75.5,1.0,1.0,1.0,75.5,1.0,75.5,75.5,75.5,1.0,1.0,1.0,75.5,1.0,75.5,75.5,75.5,1.0,1.0,1.0,75.5,1.0
76.0,76.0,76.0,1.0,1.0,1.0,76.0,1.0,76.0,76.0,76.0,1.0,1.0,1.0,76.0,1.0,76.0,76.0,76.0,1.0,1.0,1.0,76.0,1.0,76.0,76.0,76.0,1.0,1.0,1.0,76.0,1.0,76.0,76.0,76.0,1.0,1.0,1.0,76.0,1.0,76.0,76.0,76.0,1.0,1.0,1.0,76.0,1.0
76.5,76.5,76.5,1.0,1.0,1.0,76.5,1.0,76.5,76.5,76.5,1.0,1.0,1.0,76.5,1.0,76.5,76.5,76.5,1.0,1.0,1.0,76.5,1.0,76.5,76.5,76.5,1.0,1.0,1.0,76.5,1.0,76.5,76.5,76.5,1.0,1.0,1.0,76.5,1.0,76.5,76.5,76.5,1.0,1.0,1.0,76.5,1.0
77.0,77.0,77.0,1.0,1.0,1.0,77.0,1.0,77.0,77.0,77.0,1.0,1.0,1.0,77.0,1.0,77.0,77.0,77.0,1.0,1.0,1.0,77.0,1.0,77.0,77.0,77.0,1.0,1.0,1.0,77.0,1.0,77.0,77.0,77.0,1.0,1.0,1.0,77.0,1.0,77.0,77.0,77.0,1.0,1.0,1.0,77.0,1.0
77.5,77.5,77.5,1.0,1.0,1.0,77.5,1.0,77.5,77.5,77.5,1.0,1.0,1.0,77.5,1.0,77.5,77.5,77.5,1.0,1.0,1.0,77.5,1.0,77.5,77.5,77.5,1.0,1.0,1.0,77.5,1.0,77.5,77.5,77.5,1.0,1.0,1.0,77.5,1.0,77.5,77.5,77.5,1.0,1.0,1.0,77.5,1.0
78.0,78.0,78.0,1.0,1.0,1.0,78.0,1.0,78.0,78.0,78.0,1.0,1.0,1.0,78.0,1.0,78.0,78.0,78.0,1.0,1.0,1.0,78.0,1.0,78.0,78.0,78.0,1.0,1.0,1.0,78.0,1.0,78.0,78.0,78.0,1.0,1.0,1.0,78.0,1.0,78.0,78.0,78.0,1.0,1.0,1.0,78.0,1.0
78.5,78.5,78.5,1.0,1.0,1.0,78.5,1.0,78.5,78.5,78.5,1.0,1.0,1.0,78.5,1.0,78.5,78.5,78.5,1.0,1.0,1.0,78.5,1.0,78.5,78.5,78.5,1.0,1.0,1.0,78.5,1.0,78.5,78.5,78.5,1.0,1.0,1.0,78.5,1.0,78.5,78.5,78.5,1.0,1.0,1.0,78.5,1.0
79.0,79.0,79.0,1.0,1.0,1.0,79.0,1.0,79.0,79.0,79.0,1.0,1.0,1.0,79.0,1.0,79.0,79.0,79.0,1.0,1.0,1.0,79.0,1.0,79.0,79.0,79.0,1.0,1.0,1.0,79.0,1.0,79.0,79.0,79.0,1.0,1.0,1.0,79.0,1.0,79.0,79.0,79.0,1.0,1.0,1.0,79.0,1.0
79.5,79.5,79.5,1.0,1.0,1.0,79.5,1.0,79.5,79.5,79.5,1.0,1.0,1.0,79.5,1.0,79.5,79.5,79.5,1.0,1.0,1.0,79.5,1.0,79.5,79.5,79.5,1.0,1.0,1.0,79.5,1.0,79.5,79.5,79.5,1.0,1.0,1.0,79.5,1.0,79.5,79.5,79.5,1.0,1.0,1.0,79.5,1.0
80.0,80.0,80.0,1.0,1.0,1.0,80.0,1.0,80.0,80.0,80.0,1.0,1.0,1.0,80.0,1.0,80.0,80.0,80.0,1.0,1.0,1.0,80.0,1.0,80.0,80.0,80.0,1.0,1.0,1.0,80.0,1.0,80.0,80.0,80.0,1.0,1.0,1.0,80.0,1.0,80.0,80.0,80.0,1.0,1.0,1.0,80.0,1.0
80.5,80.5,80.5,1.0,1.0,1.0,80.5,1.0,80.5,80.5,80.5,1.0,1.0,1.0,80.5,1.0,80.5,80.5,80.5,1.0,1.0,1.0,80.5,1.0,80.5,80.5,80.5,1.0,1.0,1.0,80.5,1.0,80.5,80.5,80.5,1.0,1.0,1.0,80.5,1.0,80.5,80.5,80.5,1.0,1.0,1.0,80.5,1.0
81.0,81.0,81.0,1.0,1.0,1.0,81.0,1.0,81.0,81.0,81.0,1.0,1.0,1.0,81.0,1.0,81.0,81.0,81.0,1.0,1.0,1.0,81.0,1.0,81.0,81.0,81.0,1.0,1.0,1.0,81.0,1.0,81.0,81.0,81.0,1.0,1.0,1.0,81.0,1.0,81.0,81.0,81.0,1.0,1.0,1.0,81.0,1.0
81.5,81.5,81.5,1.0,1.0,1.0,81.5,1.0,81.5,81.5,81.5,1.0,1.0,1.0,81.5,1.0,81.5,81.5,81.5,1.0,1.0,1.0,81.5,1.0,81.5,81.5,81.5,1.0,1.0,1.0,81.5,1.0,81.5,81.5,81.5,1.0,1.0,1.0,81.5,1.0,81.5,81.5,81.5,1.0,1.0,1.0,81.5,1.0
82.0,82.0,82.0,1.0,1.0,1.0,82.0,1.0,82.0,82.0,82.0,1.0,1.0,1.0,82.0,1.0,82.0,82.0,82.0,1.0,1.0,1.0,82.0,1.0,82.0,82.0,82.0,1.0,1.0,1.0,82.0,1.0,82.0,82.0,82.0,1.0,1.0,1.0,82.0,1.0,82.0,82.0,82.0,1.0,1.0,1.0,82.0,1.0
82.5,82.5,82.5,1.0,1.0,1.0,82.5,1.0,82.5,82.5,82.5,1.0,1.0,1.0,82.5,1.0,82.5,82.5,82.5,1.0,1.0,1.0,82.5,1.0,82.5,82.5,82.5,1.0,1.0,1.0,82.5,1.0,82.5,82.5,82.5,1.0,1.0,1.0,82.5,1.0,82.5,82.5,82.5,1.0,1.0,1.0,82.5,1.0
83.0,83.0,83.0,1.0,1.0,1.0,83.0,1.0,83.0,83.0,83.0,1.0,1.0,1.0,83.0,1.0,83.0,83.0,83.0,1.0,1.0,1.0,83.0,1.0,83.0,83.0,83.0,1.0,1.0,1.0,83.0,1.0,83.0,83.0,83.0,1.0,1.0,1.0,83.0,1.0,83.0,83.0,83.0,1.0,1.0,1.0,83.0,1.0
83.5,83.5,83.5,1.0,1.0,1.0,83.5,1.0,83.5,83.5,83.5,1.0,1.0,1.0,83.5,1.0,83.5,83.5,83.5,1.0,1.0,1.0,83.5,1.0,83.5,83.5,83.5,1.0,1.0,1.0,83.5,1.0,83.5,83.5,83.5,1.0,1.0,1.0,83.5,1.0,83.5,83.5,83.5,1.0,1.0,1.0,83.5,1.0
84.0,84.0,84.0,1.0,1.0,1.0,84.0,1.0,84.0,84.0,84.0,1.0,1.0,1.0,84.0,1.0,84.0,84.0,84.0,1.0,1.0,1.0,84.0,1.0,84.0,84.0,84.0,1.0,1.0,1.0,84.0,1.0,84.0,84.0,84.0,1.0,1.0,1.0,84.0,1.0,84.0,84.0,84.0,1.0,1.0,1.0,84.0,1.0
84.5,84.5,84.5,1.0,1.0,1.0,84.5,1.0,84.5,84.5,84.5,1.0,1.0,1.0,84.5,1.0,84.5,84.5,84.5,1.0,1.0,1.0,84.5,1.0,84.5,84.5,84.5,1.0,1.0,1.0,84.5,1.0,84.5,84.5,84.5,1.0,1.0,1.0,84.5,1.0,84.5,84.5,84.5,1.0,1.0,1.0,84.5,1.0
85.0,85.0,85.0,1.0,1.0,1.0,85.0,1.0,85.0,85.0,85.0,1.0,1.0,1.0,85.0,1.0,85.0,85.0,85.0,1.0,1.0,1.0,85.0,1.0,85.0,85.0,85.0,1.0,1.0,1.0,85.0,1.0,85.0,85.0,85.0,1.0,1.0,1.0,85.0,1.0,85.0,85.0,85.0,1.0,1.0,1.0,85.0,1.0
85.5,85.5,85.5,1.0,1.0,1.0,85.5,1.0,85.5,85.5,85.5,1.0,1.0,1.0,85.5,1.0,85.5,85.5,85.5,1.0,1.0,1.0,85.5,1.0,85.5,85.5,85.5,1.0,1.0,1.0,85.5,1.0,85.5,85.5,85.5,1.0,1.0,1.0,85.5,1.0,85.5,85.5,85.5,1.0,1.0,1.0,85.5,1.0
86.0,86.0,86.0,1.0,1.0,1.0,86.0,1.0,86.0,86.0,86.0,1.0,1.0,1.0,86.0,1.0,86.0,86.0,86.0,1.0,1.0,1.0,86.0,1.0,86.0,86.0,86.0,1.0,1.0,1.0,86.0,1.0,86.0,86.0,86.0,1.0,1.0,1.0,86.0,1.0,86.0,86.0,86.0,1.0,1.0,1.0,86.0,1.0
86.5,86.5,86.5,1.0,1.0,1.0,86.5,1.0,86.5,86.5,86.5,1.0,1.0,1.0,86.5,1.0,86.5,86.5,86.5,1.0,1.0,1.0,86.5,1.0,86.5,86.5,86.5,1.0,1.0,1.0,86.5,1.0,86.5,86.5,86.5,1.0,1.0,1.0,86.5,1.0,86.5,86.5,86.5,1.0,1.0,1.0,86.5,1.0
87.0,87.0,87.0,1.0,1.0,1.0,87.0,1.0,87.0,87.0,87.0,1.0,1.0,1.0,87.0,1.0,87.0,87.0,87.0,1.0,1.0,1.0,87.0,1.0,87.0,87.0,87.0,1.0,1.0,1.0,87.0,1.0,87.0,87.0,87.0,1.0,1.0,1.0,87.0,1.0,87.0,87.0,87.0,1.0,1.0,1.0,87.0,1.0
87.5,87.5,87.5,1.0,1.0,1.0,87.5,1.0,87.5,87.5,87.5,1.0,1.0,1.0,87.5,1.0,87.5,87.5,87.5,1.0,1.0,1.0,87.5,1.0,87.5,87.5,87.5,1.0,1.0,1.0,87.5,1.0,87.5,87.5,87.5,1.0,1.0,1.0,87.5,1.0,87.5,87.5,87.5,1.0,1.0,1.0,87.5,1.0
88.0,88.0,88.0,1.0,1.0,1.0,88.0,1.0,88.0,88.0,88.0,1.0,1.0,1.0,88.0,1.0,88.0,88.0,88.0,1.0,1.0,1.0,88.0,1.0,88.0,88.0,88.0,1.0,1.0,1.0,88.0,1.0,88.0,88.0,88.0,1.0,1.0,1.0,88.0,1.0,88.0,88.0,88.0,1.0,1.0,1.0,88.0,1.0
88.5,88.5,88.5,1.0,1.0,1.0,88.5,1.0,88.5,88.5,88.5,1.0,1.0,1.0,88.5,1.0,88.5,88.5,88.5,1.0,1.0,1.0,88.5,1.0,88.5,88.5,88.5,1.0,1.0,1.0,88.5,1.0,88.5,88.5,88.5,1.0,1.0,1.0,88.5,1.0,88.5,88.5,88.5,1.0,1.0,1.0,88.5,1.0
89.0,89.0,89.0,1.0,1.0,1.0,89.0,1.0,89.0,89.0,89.0,1.0,1.0,1.0,89.0,1.0,89.0,89.0,89.0,1.0,1.0,1.0,89.0,1.0,89.0,89.0,89.0,1.0,1.0,1.0,89.0,1.0,89.0,89.0,89.0,1.0,1.0,1.0,89.0,1.0,89.0,89.0,89.0,1.0,1.0,1.0,89.0,1.0
89.5,89.5,89.5,1.0,1.0,1.0,89.5,1.0,89.5,89.5,89.5,1.0,1.0,1.0,89.5,1.0,89.5,89.5,89.5,1.0,1.0,1.0,89.5,1.0,89.5,89.5,89.5,1.0,1.0,1.0,89.5,1.0,89.5,89.5,89.5,1.0,1.0,1.0,89.5,1.0,89.5,89.5,89.5,1.0,1.0,1.0,89.5,1.0
90.0,90.0,90.0,1.0,1.0,1.0,90.0,1.0,90.0,90.0,90.0,1.0,1.0,1.0,90.0,1.0,90.0,90.0,90.0,1.0,1.0,1.0,90.0,1.0,90.0,90.0,90.0,1.0,1.0,1.0,90.0,1.0,90.0,90.0,90.0,1.0,1.0,1.0,90.0,1.0,90.0,90.0,90.0,1.0,1.0,1.0,90.0,1.0
90.5,90.5,90.5,1.0,1.0,1.0,90.5,1.0,90.5,90.5,90.5,1.0,1.0,1.0,90.5,1.0,90.5,90.5,90.5,1.0,1.0,1.0,90.5,1.0,90.5,90.5,90.5,1.0,1.0,1.0,90.5,1.0,90.5,90.5,90.5,1.0,1.0,1.0,90.5,1.0,90.5,90.5,90.5,1.0,1.0,1.0,90.5,1.0
91.0,91.0,91.0,1.0,1.0,1.0,91.0,1.0,91.0,91.0,91.0,1.0,1.0,1.0,91.0,1.0,91.0,91.0,91.0,1.0,1.0,1.0,91.0,1.0,91.0,91.0,91.0,1.0,1.0,1.0,91.0,1.0,91.0,91.0,91.0,1.0,1.0,1.0,91.0,1.0,91.0,91.0,91.0,1.0,1.0,1.0,91.0,1.0
91.5,91.5,91.5,1.0,1.0,1.0,91.5,1.0,91.5,91.5,91.5,1.0,1.0,1.0,91.5,1.0,91.5,91.5,91.5,1.0,1.0,1.0,91.5,1.0,91.5,91.5,91.5,1.0,1.0,1.0,91.5,1.0,91.5,91.5,91.5,1.0,1.0,1.0,91.5,1.0,91.5,91.5,91.5,1.0,1.0,1.0,91.5,1.0
92.0,92.0,92.0,1.0,1.0,1.0,92.0,1.0,92.0,92.0,92.0,1.0,1.0,1.0,92.0,1.0,92.0,92.0,92.0,1.0,1.0,1.0,92.0,1.0,92.0,92.0,92.0,1.0,1.0,1.0,92.0,1.0,92.0,92.0,92.0,1.0,1.0,1.0,92.0,1.0,92.0,92.0,92.0,1.0,1.0,1.0,92.0,1.0
92.5,92.5,92.5,1.0,1.0,1.0,92.5,1.0,92.5,92.5,92.5,1.0,1.0,1.0,92.5,1.0,92.5,92.5,92.5,1.0,1.0,1.0,92.5,1.0,92.5,92.5,92.5,1.0,1.0,1.0,92.5,1.0,92.5,92.5,92.5,1.0,1.0,1.0,92.5,1.0,92.5,92.5,92.5,1.0,1.0,1.0,92.5,1.0
93.0,93.0,93.0,1.0,1.0,1.0,93.0,1.0,93.0,93.0,93.0,1.0,1.0,1.0,93.0,1.0,93.0,93.0,93.0,1.0,1.0,1.0,93.0,1.0,93.0,93.0,93.0,1.0,1.0,1.0,93.0,1.0,93.0,93.0,93.0,1.0,1.0,1.0,93.0,1.0,93.0,93.0,93.0,1.0,1.0,1.0,93.0,1.0
93.5,93.5,93.5,1.0,1.0,1.0,93.5,1.0,93.5,93.5,93.5,1.0,1.0,1.0,93.5,1.0,93.5,93.5,93.5,1.0,1.0,1.0,93.5,1.0,93.5,93.5,93.5,1.0,1.0,1.0,93.5,1.0,93.5,93.5,93.5,1.0,1.0,1.0,93.5,1.0,93.5,93.5,93.5,1.0,1.0,1.0,93.5,1.0
94.0,94.0,94.0,1.0,1.0,1.0,94.0,1.0,94.0,94.0,94.0,1.0,1.0,1.0,94.0,1.0,94.0,94.0,94.0,1.0,1.0,1.0,94.0,1.0,94.0,94.0,94.0,1.0,1.0,1.0,94.0,1.0,94.0,94.0,94.0,1.0,1.0,1.0,94.0,1.0,94.0,94.0,94.0,1.0,1.0,1.0,94.0,1.0
94.5,94.5,94.5,1.0,1.0,1.0,94.5,1.0,94.5,94.5,94.5,1.0,1.0,1.0,94.5,1.0,94.5,94.5,94.5,1.0,1.0,1.0,94.5,1.0,94.5,94.5,94.5,1.0,1.0,1.0,94.5,1.0,94.5,94.5,94.5,1.0,1.0,1.0,94.5,1.0,94.5,94.5,94.5,1.0,1.0,1.0,94.5,1.0
95.0,95.0,95.0,1.0,1.0,1.0,95.0,1.0,95.0,95.0,95.0,1.0,1.0,1.0,95.0,1.0,95.0,95.0,95.0,1.0,1.0,1.0,95.0,1.0,95.0,95.0,95.0,1.0,1.0,1.0,95.0,1.0,95.0,95.0,95.0,1.0,1.0,1.0,95.0,1.0,95.0,95.0,95.0,1.0,1.0,1.0,95.0,1.0
95.5,95.5,95.5,1.0,1.0,1.0,95.5,1.0,95.5,95.5,95.5,1.0,1.0,1.0,95.5,1.0,95.5,95.5,95.5,1.0,1.0,1.0,95.5,1.0,95.5,95.5,95.5,1.0,1.0,1.0,95.5,1.0,95.5,95.5,95.5,1.0,1.0,1.0,95.5,1.0,95.5,95.5,95.5,1.0,1.0,1.0,95.5,1.0
96.0,96.0,96.0,1.0,1.0,1.0,96.0,1.0,96.0,96.0,96.0,1.0,1.0,1.0,96.0,1.0,96.0,96.0,96.0,1.0,1.0,1.0,96.0,1.0,96.0,96.0,96.0,1.0,1.0,1.0,96.0,1.0,96.0,96.0,96.0,1.0,1.0,1.0,96.0,1.0,96.0,96.0,96.0,1.0,1.0,1.0,96.0,1.0
96.5,96.5,96.5,1.0,1.0,1.0,96.5,1.0,96.5,96.5,96.5,1.0,1.0,1.0,96.5,1.0,96.5,96.5,96.5,1.0,1.0,1.0,96.5,1.0,96.5,96.5,96.5,1.0,1.0,1.0,96.5,1.0,96.5,96.5,96.5,1.0,1.0,1.0,96.5,1.0,96.5,96.5,96.5,1.0,1.0,1.0,96.5,1.0
97.0,97.0,97.0,1.0,1.0,1.0,97.0,1.0,97.0,97.0,97.0,1.0,1.0,1.0,97.0,1.0,97.0,97.0,97.0,1.0,1.0,1.0,97.0,1.0,97.0,97.0,97.0,1.0,1.0,1.0,97.0,1.0,97.0,97.0,97.0,1.0,1.0,1.0,97.0,1.0,97.0,97.0,97.0,1.0,1.0,1.0,97.0,1.0
97.5,97.5,97.5,1.0,1.0,1.0,97.5,1.0,97.5,97.5,97.5,1.0,1.0,1.0,97.5,1.0,97.5,97.5,97.5,1.0,1.0,1.0,97.5,1.0,97.5,97.5,97.5,1.0,1.0,1.0,97.5,1.0,97.5,97.5,97.5,1.0,1.0,1.0,97.5,1.0,97.5,97.5,97.5,1.0,1.0,1.0,97.5,1.0
98.0,98.0,98.0,1.0,1.0,1.0,98.0,1.0,98.0,98.0,98.0,1.0,1.0,1.0,98.0,1.0,98.0,98.0,98.0,1.0,1.0,1.0,98.0,1.0,98.0,98.0,98.0,1.0,1.0,1.0,98.0,1.0,98.0,98.0,98.0,1.0,1.0,1.0,98.0,1.0,98.0,98.0,98.0,1.0,1.0,1.0,98.0,1.0
98.5,98.5,98.5,1.0,1.0,1.0,98.5,1.0,98.5,98.5,98.5,1.0,1.0,1.0,98.5,1.0,98.5,98.5,98.5,1.0,1.0,1.0,98.5,1.0,98.5,98.5,98.5,1.0,1.0,1.0,98.5,1.0,98.5,98.5,98.5,1.0,1.0,1.0,98.5,1.0,98.5,98.5,98.5,1.0,1.0,1.0,98.5,1.0
99.0,99.0,99.0,1.0,1.0,1.0,99.0,1.0,99.0,99.0,99.0,1.0,1.0,1.0,99.0,1.0,99.0,99.0,99.0,1.0,1.0,1.0,99.0,1.0,99.0,99.0,99.0,1.0,1.0,1.0,99.0,1.0,99.0,99.0,99.0,1.0,1.0,1.0,99.0,1.0,99.0,99.0,99.0,1.0,1.0,1.0,99.0,1.0
99.5,99.5,99.5,1.0,1.0,1.0,99.5,1.0,99.5,99.5,99.5,1.0,1.0,1.0,99.5,1.0,99.5,99.5,99.5,1.0,1.0,1.0,99.5,1.0,99.5,99.5,99.5,1.0,1.0,1.0,99.5,1.0,99.5,99.5,99.5,1.0,1.0,1.0,99.5,1.0,99.5,99.5,99.5,1.0,1.0,1.0,99.5,1.0
100.0,100.0,100.0,1.0,1.0,1.0,100.0,1.0,100.0,100.0,100.0,1.0,1.0,1.0,100.0,1.0,100.0,100.0,100.0,1.0,1.0,1.0,100.0,1.0,100.0,100.0,100.0,1.0,1.0,1.0,100.0,1.0,100.0,100.0,100.0,1.0,1.0,1.0,100.0,1.0,100.0,100.0,100.0,1.0,1.0,1.0,100.0,1.0
100.5,100.5,100.5,1.0,1.0,1.0,100.5,1.0,100.5,100.5,100.5,1.0,1.0,1.0,100.5,1.0,100.5,100.5,100.5,1.0,1.0,1.0,100.5,1.0,100.5,100.5,100.5,1.0,1.0,1.0,100.5,1.0,100.5,100.5,100.5,1.0,1.0,1.0,100.5,1.0,100.5,100.5,100.5,1.0,1.0,1.0,100.5,1.0
101.0,101.0,101.0,1.0,1.0,1.0,101.0,1.0,101.0,101.0,101.0,1.0,1.0,1.0,101.0,1.0,101.0,101.0,101.0,1.0,1.0,1.0,101.0,1.0,101.0,101.0,101.0,1.0,1.0,1.0,101.0,1.0,101.0,101.0,101.0,1.0,1.0,1.0,101.0,1.0,101.0,101.0,101.0,1.0,1.0,1.0,101.0,1.0
101.5,101.5,101.5,1.0,1.0,1.0,101.5,1.0,101.5,101.5,101.5,1.0,1.0,1.0,101.5,1.0,101.5,101.5,101.5,1.0,1.0,1.0,101.5,1.0,101.5,101.5,101.5,1.0,1.0,1.0,101.5,1.0,101.5,101.5,101.5,1.0,1.0,1.0,101.5,1.0,101.5,101.5,101.5,1.0,1.0,1.0,101.5,1.0
102.0,102.0,102.0,1.0,1.0,1.0,102.0,1.0,102.0,102.0,102.0,1.0,1.0,1.0,102.0,1.0,102.0,102.0,102.0,1.0,1.0,1.0,102.0,1.0,102.0,102.0,102.0,1.0,1.0,1.0,102.0,1.0,102.0,102.0,102.0,1.0,1.0,1.0,102.0,1.0,102.0,102.0,102.0,1.0,1.0,1.0,102.0,1.0
102.5,102.5,102.5,1.0,1.0,1.0,102.5,1.0,102.5,102.5,102.5,1.0,1.0,1.0,102.5,1.0,102.5,102.5,102.5,1.0,1.0,1.0,102.5,1.0,102.5,102.5,102.5,1.0,1.0,1.0,102.5,1.0,102.5,102.5,102.5,1.0,1.0,1.0,102.5,1.0,102.5,102.5,102.5,1.0,1.0,1.0,102.5,1.0
103.0,103.0,103.0,1.0,1.0,1.0,103.0,1.0,103.0,103.0,103.0,1.0,1.0,1.0,103.0,1.0,103.0,103.0,103.0,1.0,1.0,1.0,103.0,1.0,103.0,103.0,103.0,1.0,1.0,1.0,103.0,1.0,103.0,103.0,103.0,1.0,1.0,1.0,103.0,1.0,103.0,103.0,103.0,1.0,1.0,1.0,103.0,1.0
103.5,103.5,103.5,1.0,1.0,1.0,103.5,1.0,103.5,103.5,103.5,1.0,1.0,1.0,103.5,1.0,103.5,103.5,103.5,1.0,1.0,1.0,103.5,1.0,103.5,103.5,103.5,1.0,1.0,1.0,103.5,1.0,103.5,103.5,103.5,1.0,1.0,1.0,103.5,1.0,103.5,103.5,103.5,1.0,1.0,1.0,103.5,1.0
104.0,104.0,104.0,1.0,1.0,1.0,104.0,1.0,104.0,104.0,104.0,1.0,1.0,1.0,104.0,1.0,104.0,104.0,104.0,1.0,1.0,1.0,104.0,1.0,104.0,104.0,104.0,1.0,1.0,1.0,104.0,1.0,104.0,104.0,104.0,1.0,1.0,1.0,104.0,1.0,104.0,104.0,104.0,1.0,1.0,1.0,104.0,1.0
104.5,104.5,104.5,1.0,1.0,1.0,104.5,1.0,104.5,104.5,104.5,1.0,1.0,1.0,104.5,1.0,104.5,104.5,104.5,1.0,1.0,1.0,104.5,1.0,104.5,104.5,104.5,1.0,1.0,1.0,104.5,1.0,104.5,104.5,104.5,1.0,1.0,1.0,104.5,1.0,104.5,104.5,104.5,1.0,1.0,1.0,104.5,1.0
105.0,105.0,105.0,1.0,1.0,1.0,105.0,1.0,105.0,105.0,105.0,1.0,1.0,1.0,105.0,1.0,105.0,105.0,105.0,1.0,1.0,1.0,105.0,1.0,105.0,105.0,105.0,1.0,1.0,1.0,105.0,1.0,105.0,105.0,105.0,1.0,1.0,1.0,105.0,1.0,105.0,105.0,105.0,1.0,1.0,1.0,105.0,1.0
105.5,105.5,105.5,1.0,1.0,1.0,105.5,1.0,105.5,105.5,105.5,1.0,1.0,1.0,105.5,1.0,105.5,105.5,105.5,1.0,1.0,1.0,105.5,1.0,105.5,105.5,105.5,1.0,1.0,1.0,105.5,1.0,105.5,105.5,105.5,1.0,1.0,1.0,105.5,1.0,105.5,105.5,105.5,1.0,1.0,1.0,105.5,1.0
106.0,106.0,106.0,1.0,1.0,1.0,106.0,1.0,106.0,106.0,106.0,1.0,1.0,1.0,106.0,1.0,106.0,106.0,106.0,1.0,1.0,1.0,106.0,1.0,106.0,106.0,106.0,1.0,1.0,1.0,106.0,1.0,106.0,106.0,106.0,1.0,1.0,1.0,106.0,1.0,106.0,106.0,106.0,1.0,1.0,1.0,106.0,1.0
106.5,106.5,106.5,1.0,1.0,1.0,106.5,1.0,106.5,106.5,106.5,1.0,1.0,1.0,106.5,1.0,106.5,106.5,106.5,1.0,1.0,1.0,106.5,1.0,106.5,106.5,106.5,1.0,1.0,1.0,106.5,1.0,106.5,106.5,106.5,1.0,1.0,1.0,106.5,1.0,106.5,106.5,106.5,1.0,1.0,1.0,106.5,1.0
107.0,107.0,107.0,1.0,1.0,1.0,107.0,1.0,107.0,107.0,107.0,1.0,1.0,1.0,107.0,1.0,107.0,107.0,107.0,1.0,1.0,1.0,107.0,1.0,107.0,107.0,107.0,1.0,1.0,1.0,107.0,1.0,107.0,107.0,107.0,1.0,1.0,1.0,107.0,1.0,107.0,107.0,107.0,1.0,1.0,1.0,107.0,1.0
107.5,107.5,107.5,1.0,1.0,1.0,107.5,1.0,107.5,107.5,107.5,1.0,1.0,1.0,107.5,1.0,107.5,107.5,107.5,1.0,1.0,1.0,107.5,1.0,107.5,107.5,107.5,1.0,1.0,1.0,107.5,1.0,107.5,107.5,107.5,1.0,1.0,1.0,107.5,1.0,107.5,107.5,107.5,1.0,1.0,1.0,107.5,1.0
108.0,108.0,108.0,1.0,1.0,1.0,108.0,1.0,108.0,108.0,108.0,1.0,1.0,1.0,108.0,1.0,108.0,108.0,108.0,1.0,1.0,1.0,108.0,1.0,108.0,108.0,108.0,1.0,1.0,1.0,108.0,1.0,108.0,108.0,108.0,1.0,1.0,1.0,108.0,1.0,108.0,108.0,108.0,1.0,1.0,1.0,108.0,1.0
108.5,108.5,108.5,1.0,1.0,1.0,108.5,1.0,108.5,108.5,108.5,1.0,1.0,1.0,108.5,1.0,108.5,108.5,108.5,1.0,1.0,1.0,108.5,1.0,108.5,108.5,108.5,1.0,1.0,1.0,108.5,1.0,108.5,108.5,108.5,1.0,1.0,1.0,108.5,1.0,108.5,108.5,108.5,1.0,1.0,1.0,108.5,1.0
109.0,109.0,109.0,1.0,1.0,1.0,109.0,1.0,109.0,109.0,109.0,1.0,1.0,1.0,109.0,1.0,109.0,109.0,109.0,1.0,1.0,1.0,109.0,1.0,109.0,109.0,109.0,1.0,1.0,1.0,109.0,1.0,109.0,109.0,109.0,1.0,1.0,1.0,109.0,1.0,109.0,109.0,109.0,1.0,1.0,1.0,109.0,1.0
109.5,109.5,109.5,1.0,1.0,1.0,109.5,1.0,109.5,109.5,109.5,1.0,1.0,1.0,109.5,1.0,109.5,109.5,109.5,1.0,1.0,1.0,109.5,1.0,109.5,109.5,109.5,1.0,1.0,1.0,109.5,1.0,109.5,109.5,109.5,1.0,1.0,1.0,109.5,1.0,109.5,109.5,109.5,1.0,1.0,1.0,109.5,1.0
110.0,110.0,110.0,1.0,1.0,1.0,110.0,1.0,110.0,110.0,110.0,1.0,1.0,1.0,110.0,1.0,110.0,110.0,110.0,1.0,1.0,1.0,110.0,1.0,110.0,110.0,110.0,1.0,1.0,1.0,110.0,1.0,110.0,110.0,110.0,1.0,1.0,1.0,110.0,1.0,110.0,110.0,110.0,1.0,1.0,1.0,110.0,1.0
110.5,110.5,110.5,1.0,1.0,1.0,110.5,1.0,110.5,110.5,110.5,1.0,1.0,1.0,110.5,1.0,110.5,110.5,110.5,1.0,1.0,1.0,110.5,1.0,110.5,110.5,110.5,1.0,1.0,1.0,110.5,1.0,110.5,110.5,110.5,1.0,1.0,1.0,110.5,1.0,110.5,110.5,110.5,1.0,1.0,1.0,110.5,1.0
111.0,111.0,111.0,1.0,1.0,1.0,111.0,1.0,111.0,111.0,111.0,1.0,1.0,1.0,111.0,1.0,111.0,111.0,111.0,1.0,1.0,1.0,111.0,1.0,111.0,111.0,111.0,1.0,1.0,1.0,111.0,1.0,111.0,111.0,111.0,1.0,1.0,1.0,111.0,1.0,111.0,111.0,111.0,1.0,1.0,1.0,111.0,1.0
111.5,111.5,111.5,1.0,1.0,1.0,111.5,1.0,111.5,111.5,111.5,1.0,1.0,1.0,111.5,1.0,111.5,111.5,111.5,1.0,1.0,1.0,111.5,1.0,111.5,111.5,111.5,1.0,1.0,1.0,111.5,1.0,111.5,111.5,111.5,1.0,1.0,1.0,111.5,1.0,111.5,111.5,111.5,1.0,1.0,1.0,111.5,1.0
112.0,112.0,112.0,1.0,1.0,1.0,112.0,1.0,112.0,112.0,112.0,1.0,1.0,1.0,112.0,1.0,112.0,112.0,112.0,1.0,1.0,1.0,112.0,1.0,112.0,112.0,112.0,1.0,1.0,1.0,112.0,1.0,112.0,112.0,112.0,1.0,1.0,1.0,112.0,1.0,112.0,112.0,112.0,1.0,1.0,1.0,112.0,1.0
112.5,112.5,112.5,1.0,1.0,1.0,112.5,1.0,112.5,112.5,112.5,1.0,1.0,1.0,112.5,1.0,112.5,112.5,112.5,1.0,1.0,1.0,112.5,1.0,112.5,112.5,112.5,1.0,1.0,1.0,112.5,1.0,112.5,112.5,112.5,1.0,1.0,1.0,112.5,1.0,112.5,112.5,112.5,1.0,1.0,1.0,112.5,1.0
113.0,113.0,113.0,1.0,1.0,1.0,113.0,1.0,113.0,113.0,113.0,1.0,1.0,1.0,113.0,1.0,113.0,113.0,113.0,1.0,1.0,1.0,113.0,1.0,113.0,113.0,113.0,1.0,1.0,1.0,113.0,1.0,113.0,113.0,113.0,1.0,1.0,1.0,113.0,1.0,113.0,113.0,113.0,1.0,1.0,1.0,113.0,1.0
113.5,113.5,113.5,1.0,1.0,1.0,113.5,1.0,113.5,113.5,113.5,1.0,1.0,1.0,113.5,1.0,113.5,113.5,113.5,1.0,1.0,1.0,113.5,1.0,113.5,113.5,113.5,1.0,1.0,1.0,113.5,1.0,113.5,113.5,113.5,1.0,1.0,1.0,113.5,1.0,113.5,113.5,113.5,1.0,1.0,1.0,113.5,1.0
114.0,114.0,114.0,1.0,1.0,1.0,114.0,1.0,114.0,114.0,114.0,1.0,1.0,1.0,114.0,1.0,114.0,114.0,114.0,1.0,1.0,1.0,114.0,1.0,114.0,114.0,114.0,1.0,1.0,1.0,114.0,1.0,114.0,114.0,114.0,1.0,1.0,1.0,114.0,1.0,114.0,114.0,114.0,1.0,1.0,1.0,114.0,1.0
114.5,114.5,114.5,1.0,1.0,1.0,114.5,1.0,114.5,114.5,114.5,1.0,1.0,1.0,114.5,1.0,114.5,114.5,114.5,1.0,1.0,1.0,114.5,1.0,114.5,114.5,114.5,1.0,1.0,1.0,114.5,1.0,114.5,114.5,114.5,1.0,1.0,1.0,114.5,1.0,114.5,114.5,114.5,1.0,1.0,1.0,114.5,1.0
115.0,115.0,115.0,1.0,1.0,1.0,115.0,1.0,115.0,115.0,115.0,1.0,1.0,1.0,115.0,1.0,115.0,115.0,115.0,1.0,1.0,1.0,115.0,1.0,115.0,115.0,115.0,1.0,1.0,1.0,115.0,1.0,115.0,115.0,115.0,1.0,1.0,1.0,115.0,1.0,115.0,115.0,115.0,1.0,1.0,1.0,115.0,1.0
115.5,115.5,115.5,1.0,1.0,1.0,115.5,1.0,115.5,115.5,115.5,1.0,1.0,1.0,115.5,1.0,115.5,115.5,115.5,1.0,1.0,1.0,115.5,1.0,115.5,115.5,115.5,1.0,1.0,1.0,115.5,1.0,115.5,115.5,115.5,1.0,1.0,1.0,115.5,1.0,115.5,115.5,115.5,1.0,1.0,1.0,115.5,1.0
116.0,116.0,116.0,1.0,1.0,1.0,116.0,1.0,116.0,116.0,116.0,1.0,1.0,1.0,116.0,1.0,116.0,116.0,116.0,1.0,1.0,1.0,116.0,1.0,116.0,116.0,116.0,1.0,1.0,1.0,116.0,1.0,116.0,116.0,116.0,1.0,1.0,1.0,116.0,1.0,116.0,116.0,116.0,1.0,1.0,1.0,116.0,1.0
116.5,116.5,116.5,1.0,1.0,1.0,116.5,1.0,116.5,116.5,116.5,1.0,1.0,1.0,116.5,1.0,116.5,116.5,116.5,1.0,1.0,1.0,116.5,1.0,116.5,116.5,116.5,1.0,1.0,1.0,116.5,1.0,116.5,116.5,116.5,1.0,1.0,1.0,116.5,1.0,116.5,116.5,116.5,1.0,1.0,1.0,116.5,1.0
117.0,117.0,117.0,1.0,1.0,1.0,117.0,1.0,117.0,117.0,117.0,1.0,1.0,1.0,117.0,1.0,117.0,117.0,117.0,1.0,1.0,1.0,117.0,1.0,117.0,117.0,117.0,1.0,1.0,1.0,117.0,1.0,117.0,117.0,117.0,1.0,1.0,1.0,117.0,1.0,117.0,117.0,117.0,1.0,1.0,1.0,117.0,1.0
117.5,117.5,117.5,1.0,1.0,1.0,117.5,1.0,117.5,117.5,117.5,1.0,1.0,1.0,117.5,1.0,117.5,117.5,117.5,1.0,1.0,1.0,117.5,1.0,117.5,117.5,117.5,1.0,1.0,1.0,117.5,1.0,117.5,117.5,117.5,1.0,1.0,1.0,117.5,1.0,117.5,117.5,117.5,1.0,1.0,1.0,117.5,1.0
118.0,118.0,118.0,1.0,1.0,1.0,118.0,1.0,118.0,118.0,118.0,1.0,1.0,1.0,118.0,1.0,118.0,118.0,118.0,1.0,1.0,1.0,118.0,1.0,118.0,118.0,118.0,1.0,1.0,1.0,118.0,1.0,118.0,118.0,118.0,1.0,1.0,1.0,118.0,1.0,118.0,118.0,118.0,1.0,1.0,1.0,118.0,1.0
118.5,118.5,118.5,1.0,1.0,1.0,118.5,1.0,118.5,118.5,118.5,1.0,1.0,1.0,118.5,1.0,118.5,118.5,118.5,1.0,1.0,1.0,118.5,1.0,118.5,118.5,118.5,1.0,1.0,1.0,118.5,1.0,118.5,118.5,118.5,1.0,1.0,1.0,118.5,1.0,118.5,118.5,118.5,1.0,1.0,1.0,118.5,1.0
119.0,119.0,119.0,1.0,1.0,1.0,119.0,1.0,119.0,119.0,119.0,1.0,1.0,1.0,119.0,1.0,119.0,119.0,119.0,1.0,1.0,1.0,119.0,1.0,119.0,119.0,119.0,1.0,1.0,1.0,119.0,1.0,119.0,119.0,119.0,1.0,1.0,1.0,119.0,1.0,119.0,119.0,119.0,1.0,1.0,1.0,119.0,1.0
119.5,119.5,119.5,1.0,1.0,1.0,119.5,1.0,119.5,119.5,119.5,1.0,1.0,1.0,119.5,1.0,119.5,119.5,119.5,1.0,1.0,1.0,119.5,1.0,119.5,119.5,119.5,1.0,1.0,1.0,119.5,1.0,119.5,119.5,119.5,1.0,1.0,1.0,119.5,1.0,119.5,119.5,119.5,1.0,1.0,1.0,119.5,1.0
120.0,120.0,120.0,1.0,1.0,1.0,120.0,1.0,120.0,120.0,120.0,1.0,1.0,1.0,120.0,1.0,120.0,120.0,120.0,1.0,1.0,1.0,120.0,1.0,120.0,120.0,120.0,1.0,1.0,1.0,120.0,1.0,120.0,120.0,120.0,1.0,1.0,1.0,120.0,1.0,120.0,120.0,120.0,1.0,1.0,1.0,120.0,1.0
120.5,120.5,120.5,1.0,1.0,1.0,120.5,1.0,120.5,120.5,120.5,1.0,1.0,1.0,120.5,1.0,120.5,120.5,120.5,1.0,1.0,1.0,120.5,1.0,120.5,120.5,120.5,1.0,1.0,1.0,120.5,1.0,120.5,120.5,120.5,1.0,1.0,1.0,120.5,1.0,120.5,120.5,120.5,1.0,1.0,1.0,120.5,1.0
121.0,121.0,121.0,1.0,1.0,1.0,121.0,1.0,121.0,121.0,121.0,1.0,1.0,1.0,121.0,1.0,121.0,121.0,121.0,1.0,1.0,1.0,121.0,1.0,121.0,121.0,121.0,1.0,1.0,1.0,121.0,1.0,121.0,121.0,121.0,1.0,1.0,1.0,121.0,1.0,121.0,121.0,121.0,1.0,1.0,1.0,121.0,1.0
121.5,121.5,121.5,1.0,1.0,1.0,121.5,1.0,121.5,121.5,121.5,1.0,1.0,1.0,121.5,1.0,121.5,121.5,121.5,1.0,1.0,1.0,121.5,1.0,121.5,121.5,121.5,1.0,1.0,1.0,121.5,1.0,121.5,121.5,121.5,1.0,1.0,1.0,121.5,1.0,121.5,121.5,121.5,1.0,1.0,1.0,121.5,1.0
122.0,122.0,122.0,1.0,1.0,1.0,122.0,1.0,122.0,122.0,122.0,1.0,1.0,1.0,122.0,1.0,122.0,122.0,122.0,1.0,1.0,1.0,122.0,1.0,122.0,122.0,122.0,1.0,1.0,1.0,122.0,1.0,122.0,122.0,122.0,1.0,1.0,1.0,122.0,1.0,122.0,122.0,122.0,1.0,1.0,1.0,122.0,1.0
122.5,122.5,122.5,1.0,1.0,1.0,122.5,1.0,122.5,122.5,122.5,1.0,1.0,1.0,122.5,1.0,122.5,122.5,122.5,1.0,1.0,1.0,122.5,1.0,122.5,122.5,122.5,1.0,1.0,1.0,122.5,1.0,122.5,122.5,122.5,1.0,1.0,1.0,122.5,1.0,122.5,122.5,122.5,1.0,1.0,1.0,122.5,1.0
123.0,123.0,123.0,1.0,1.0,1.0,123.0,1.0,123.0,123.0,123.0,1.0,1.0,1.0,123.0,1.0,123.0,123.0,123.0,1.0,1.0,1.0,123.0,1.0,123.0,123.0,123.0,1.0,1.0,1.0,123.0,1.0,123.0,123.0,123.0,1.0,1.0,1.0,123.0,1.0,123.0,123.0,123.0,1.0,1.0,1.0,123.0,1.0
123.5,123.5,123.5,1.0,1.0,1.0,123.5,1.0,123.5,123.5,123.5,1.0,1.0,1.0,123.5,1.0,123.5,123.5,123.5,1.0,1.0,1.0,123.5,1.0,123.5,123.5,123.5,1.0,1.0,1.0,123.5,1.0,123.5,123.5,123.5,1.0,1.0,1.0,123.5,1.0,123.5,123.5,123.5,1.0,1.0,1.0,123.5,1.0
124.0,124.0,124.0,1.0,1.0,1.0,124.0,1.0,124.0,124.0,124.0,1.0,1.0,1.0,124.0,1.0,124.0,124.0,124.0,1.0,1.0,1.0,124.0,1.0,124.0,124.0,124.0,1.0,1.0,1.0,124.0,1.0,124.0,124.0,124.0,1.0,1.0,1.0,124.0,1.0,124.0,124.0,124.0,1.0,1.0,1.0,124.0,1.0
124.5,124.5,124.5,1.0,1.0,1.0,124.5,1.0,124.5,124.5,124.5,1.0,1.0,1.0,124.5,1.0,124.5,124.5,124.5,1.0,1.0,1.0,124.5,1.0,124.5,124.5,124.5,1.0,1.0,1.0,124.5,1.0,124.5,124.5,124.5,1.0,1.0,1.0,124.5,1.0,124.5,124.5,124.5,1.0,1.0,1.0,124.5,1.0
125.0,125.0,125.0,1.0,1.0,1.0,125.0,1.0,125.0,125.0,125.0,1.0,1.0,1.0,125.0,1.0,125.0,125.0,125.0,1.0,1.0,1.0,125.0,1.0,125.0,125.0,125.0,1.0,1.0,1.0,125.0,1.0,125.0,125.0,125.0,1.0,1.0,1.0,125.0,1.0,125.0,125.0,125.0,1.0,1.0,1.0,125.0,1.0
125.5,125.5,125.5,1.0,1.0,1.0,125.5,1.0,125.5,125.5,125.5,1.0,1.0,1.0,125.5,1.0,125.5,125.5,125.5,1.0,1.0,1.0,125.5,1.0,125.5,125.5,125.5,1.0,1.0,1.0,125.5,1.0,125.5,125.5,125.5,1.0,1.0,1.0,125.5,1.0,125.5,125.5,125.5,1.0,1.0,1.0,125.5,1.0
126.0,126.0,126.0,1.0,1.0,1.0,126.0,1.0,126.0,126.0,126.0,1.0,1.0,1.0,126.0,1.0,126.0,126.0,126.0,1.0,1.0,1.0,126.0,1.0,126.0,126.0,126.0,1.0,1.0,1.0,126.0,1.0,126.0,126.0,126.0,1.0,1.0,1.0,126.0,1.0,126.0,126.0,126.0,1.0,1.0,1.0,126.0,1.0
126.5,126.5,126.5,1.0,1.0,1.0,126.5,1.0,126.5,126.5,126.5,1.0,1.0,1.0,126.5,1.0,126.5,126.5,126.5,1.0,1.0,1.0,126.5,1.0,126.5,126.5,126.5,1.0,1.0,1.0,126.5,1.0,126.5,126.5,126.5,1.0,1.0,1.0,126.5,1.0,126.5,126.5,126.5,1.0,1.0,1.0,126.5,1.0
127.0,127.0,127.0,1.0,1.0,1.0,127.0,1.0,127.0,127.0,127.0,1.0,1.0,1.0,127.0,1.0,127.0,127.0,127.0,1.0,1.0,1.0,127.0,1.0,127.0,127.0,127.0,1.0,1.0,1.0,127.0,1.0,127.0,127.0,127.0,1.0,1.0,1.0,127.0,1.0,127.0,127.0,127.0,1.0,1.0,1.0,127.0,1.0
127.5,127.5,127.5,1.0,1.0,1.0,127.5,1.0,127.5,127.5,127.5,1.0,1.0,1.0,127.5,1.0,127.5,127.5,127.5,1.0,1.0,1.0,127.5,1.0,127.5,127.5,127.5,1.0,1.0,1.0,127.5,1.0,127.5,127.5,127.5,1.0,1.0,1.0,127.5,1.0,127.5,127.5,127.5,1.0,1.0,1.0,127.5,1.0
128.0,128.0,128.0,1.0,1.0,1.0,128.0,1.0,128.0,128.0,128.0,1.0,1.0,1.0,128.0,1.0,128.0,128.0,128.0,1.0,1.0,1.0,128.0,1.0,128.0,128.0,128.0,1.0,1.0,1.0,128.0,1.0,128.0,128.0,128.0,1.0,1.0,1.0,128.0,1.0,128.0,128.0,128.0,1.0,1.0,1.0,128.0,1.0
128.5,128.5,128.5,1.0,1.0,1.0,128.5,1.0,128.5,128.5,128.5,1.0,1.0,1.0,128.5,1.0,128.5,128.5,128.5,1.0,1.0,1.0,128.5,1.0,128.5,128.5,128.5,1.0,1.0,1.0,128.5,1.0,128.5,128.5,128.5,1.0,1.0,1.0,128.5,1.0,128.5,128.5,128.5,1.0,1.0,1.0,128.5,1.0
129.0,129.0,129.0,1.0,1.0,1.0,129.0,1.0,129.0,129.0,129.0,1.0,1.0,1.0,129.0,1.0,129.0,129.0,129.0,1.0,1.0,1.0,129.0,1.0,129.0,129.0,129.0,1.0,1.0,1.0,129.0,1.0,129.0,129.0,129.0,1.0,1.0,1.0,129.0,1.0,129.0,129.0,129.0,1.0,1.0,1.0,129.0,1.0
129.5,129.5,129.5,1.0,1.0,1.0,129.5,1.0,129.5,129.5,129.5,1.0,1.0,1.0,129.5,1.0,129.5,129.5,129.5,1.0,1.0,1.0,129.5,1.0,129.5,129.5,129.5,1.0,1.0,1.0,129.5,1.0,129.5,129.5,129.5,1.0,1.0,1.0,129.5,1.0,129.5,129.5,129.5,1.0,1.0,1.0,129.5,1.0


==> figs/plots/data/sinr_per_block_uplink.csv <==
Q1_NCR_0_x,Q2_NCR_0_x,Q3_NCR_0_x,Q1_NCR_0_y,Q2_NCR_0_y,Q3_NCR_0_y,all_NCR_0_x,all_NCR_0_y,Q1_NCR_1_x,Q2_NCR_1_x,Q3_NCR_1_x,Q1_NCR_1_y,Q2_NCR_1_y,Q3_NCR_1_y,all_NCR_1_x,all_NCR_1_y,Q1_NCR_1_2_x,Q2_NCR_1_2_x,Q3_NCR_1_2_x,Q1_NCR_1_2_y,Q2_NCR_1_2_y,Q3_NCR_1_2_y,all_NCR_1_2_x,all_NCR_1_2_y,Q1_NCR_2_x,Q2_NCR_2_x,Q3_NCR_2_x,Q1_NCR_2_y,Q2_NCR_2_y,Q3_NCR_2_y,all_NCR_2_x,all_NCR_2_y,Q1_NCR_2_1_x,Q2_NCR_2_1_x,Q3_NCR_2_1_x,Q1_NCR_2_1_y,Q2_NCR_2_1_y,Q3_NCR_2_1_y,all_NCR_2_1_x,all_NCR_2_1_y,Q1_NCR_2_1_0_x,Q2_NCR_2_1_0_x,Q3_NCR_2_1_0_x,Q1_NCR_2_1_0_y,Q2_NCR_2_1_0_y,Q3_NCR_2_1_0_y,all_NCR_2_1_0_x,all_NCR_2_1_0_y
-20.0,-20.0,-20.0,0.0,0.0,0.0,-20.0,0.0,-20.0,-20.0,-20.0,0.0008357709987463436,0.0,0.0004347826086956522,-20.0,0.0003704161007531794,-20.0,-20.0,-20.0,0.00038299502106472615,0.0,0.0,-20.0,0.0001231830500123183,-20.0,-20.0,-20.0,0.0,0.0,0.0,-20.0,0.0,-20.0,-20.0,-20.0,0.0,0.0,0.0,-20.0,0.0,-20.0,-20.0,-20.0,0.0,0.0,0.001226993865030675,-20.0,0.0003695491500369549
-19.5,-19.5,-19.5,0.0,0.0,0.0,-19.5,0.0,-19.5,-19.5,-19.5,0.0008357709987463436,0.0,0.0004347826086956522,-19.5,0.0003704161007531794,-19.5,-19.5,-19.5,0.00038299502106472615,0.0,0.0,-19.5,0.0001231830500123183,-19.5,-19.5,-19.5,0.0,0.0,0.0,-19.5,0.0,-19.5,-19.5,-19.5,0.0,0.0,0.0,-19.5,0.0,-19.5,-19.5,-19.5,0.0,0.0,0.001226993865030675,-19.5,0.0003695491500369549
-19.0,-19.0,-19.0,0.0,0.0,0.0,-19.0,0.0,-19.0,-19.0,-19.0,0.0008357709987463436,0.0,0.0004347826086956522,-19.0,0.0003704161007531794,-19.0,-19.0,-19.0,0.00038299502106472615,0.0,0.0,-19.0,0.0001231830500123183,-19.0,-19.0,-19.0,0.00037979491074819596,0.0,0.0,-19.0,0.0001231830500123183,-19.0,-19.0,-19.0,0.0,0.0,0.0,-19.0,0.0,-19.0,-19.0,-19.0,0.0,0.0,0.001226993865030675,-19.0,0.0003695491500369549
-18.5,-18.5,-18.5,0.0,0.0,0.0,-18.5,0.0,-18.5,-18.5,-18.5,0.0008357709987463436,0.0,0.0004347826086956522,-18.5,0.0003704161007531794,-18.5,-18.5,-18.5,0.00038299502106472615,0.0,0.00041203131437989287,-18.5,0.0002463661000246366,-18.5,-18.5,-18.5,0.00037979491074819596,0.00033967391304347825,0.0,-18.5,0.0002463661000246366,-18.5,-18.5,-18.5,0.0,0.0,0.0,-18.5,0.0,-18.5,-18.5,-18.5,0.00039093041438623924,0.0,0.001226993865030675,-18.5,0.0004927322000492732
-18.0,-18.0,-18.0,0.0,0.0,0.0,-18.0,0.0,-18.0,-18.0,-18.0,0.0012536564981195152,0.0,0.0008695652173913044,-18.0,0.0006173601679219657,-18.0,-18.0,-18.0,0.0007659900421294523,0.0,0.00041203131437989287,-18.0,0.0003695491500369549,-18.0,-18.0,-18.0,0.00037979491074819596,0.00033967391304347825,0.0,-18.0,0.0002463661000246366,-18.0,-18.0,-18.0,0.0,0.0,0.0,-18.0,0.0,-18.0,-18.0,-18.0,0.00039093041438623924,0.0,0.001226993865030675,-18.0,0.0004927322000492732
-17.5,-17.5,-17.5,0.0,0.0,0.0,-17.5,0.0,-17.5,-17.5,-17.5,0.0012536564981195152,0.0,0.0008695652173913044,-17.5,0.0006173601679219657,-17.5,-17.5,-17.5,0.0007659900421294523,0.0,0.00041203131437989287,-17.5,0.0003695491500369549,-17.5,-17.5,-17.5,0.00037979491074819596,0.00033967391304347825,0.0,-17.5,0.0002463661000246366,-17.5,-17.5,-17.5,0.0,0.0,0.0,-17.5,0.0,-17.5,-17.5,-17.5,0.00039093041438623924,0.0,0.0016359918200408998,-17.5,0.0006159152500615915
-17.0,-17.0,-17.0,0.0,0.0,0.0,-17.0,0.0,-17.0,-17.0,-17.0,0.001671541997492687,0.0,0.0008695652173913044,-17.0,0.0007408322015063588,-17.0,-17.0,-17.0,0.0011489850631941786,0.0,0.00041203131437989287,-17.0,0.0004927322000492732,-17.0,-17.0,-17.0,0.00037979491074819596,0.00033967391304347825,0.0007870916961826052,-17.0,0.0004927322000492732,-17.0,-17.0,-17.0,0.0,0.0,0.0,-17.0,0.0,-17.0,-17.0,-17.0,0.00039093041438623924,0.0,0.0016359918200408998,-17.0,0.0006159152500615915
-16.5,-16.5,-16.5,0.0,0.0,0.0,-16.5,0.0,-16.5,-16.5,-16.5,0.002089427496865859,0.0,0.0008695652173913044,-16.5,0.000864304235090752,-16.5,-16.5,-16.5,0.0011489850631941786,0.0,0.00041203131437989287,-16.5,0.0004927322000492732,-16.5,-16.5,-16.5,0.00037979491074819596,0.00033967391304347825,0.0007870916961826052,-16.5,0.0004927322000492732,-16.5,-16.5,-16.5,0.0,0.0,0.0,-16.5,0.0,-16.5,-16.5,-16.5,0.00039093041438623924,0.00032102728731942215,0.002044989775051125,-16.5,0.0008622813500862281
-16.0,-16.0,-16.0,0.0,0.0,0.0,-16.0,0.0,-16.0,-16.0,-16.0,0.002089427496865859,0.0,0.0008695652173913044,-16.0,0.000864304235090752,-16.0,-16.0,-16.0,0.0011489850631941786,0.0003246753246753247,0.0008240626287597857,-16.0,0.0007390983000739098,-16.0,-16.0,-16.0,0.00037979491074819596,0.00033967391304347825,0.0007870916961826052,-16.0,0.0004927322000492732,-16.0,-16.0,-16.0,0.0,0.0,0.0,-16.0,0.0,-16.0,-16.0,-16.0,0.00039093041438623924,0.00032102728731942215,0.002044989775051125,-16.0,0.0008622813500862281
-15.5,-15.5,-15.5,0.0,0.0,0.0,-15.5,0.0,-15.5,-15.5,-15.5,0.002089427496865859,0.0,0.0013043478260869566,-15.5,0.0009877762686751452,-15.5,-15.5,-15.5,0.0011489850631941786,0.0003246753246753247,0.0008240626287597857,-15.5,0.0007390983000739098,-15.5,-15.5,-15.5,0.00037979491074819596,0.00033967391304347825,0.0015741833923652105,-15.5,0.0007390983000739098,-15.5,-15.5,-15.5,0.0,0.0,0.0,-15.5,0.0,-15.5,-15.5,-15.5,0.00039093041438623924,0.00032102728731942215,0.00245398773006135,-15.5,0.0009854644000985464
-15.0,-15.0,-15.0,0.0,0.0,0.0,-15.0,0.0,-15.0,-15.0,-15.0,0.002089427496865859,0.0,0.0013043478260869566,-15.0,0.0009877762686751452,-15.0,-15.0,-15.0,0.0011489850631941786,0.0003246753246753247,0.0008240626287597857,-15.0,0.0007390983000739098,-15.0,-15.0,-15.0,0.00037979491074819596,0.00033967391304347825,0.0015741833923652105,-15.0,0.0007390983000739098,-15.0,-15.0,-15.0,0.0,0.0,0.0,-15.0,0.0,-15.0,-15.0,-15.0,0.0007818608287724785,0.00032102728731942215,0.00245398773006135,-15.0,0.0011086474501108647
-14.5,-14.5,-14.5,0.0,0.0,0.0,-14.5,0.0,-14.5,-14.5,-14.5,0.0025073129962390303,0.0,0.0013043478260869566,-14.5,0.0011112483022595382,-14.5,-14.5,-14.5,0.0011489850631941786,0.0003246753246753247,0.0008240626287597857,-14.5,0.0007390983000739098,-14.5,-14.5,-14.5,0.0015191796429927839,0.00033967391304347825,0.0015741833923652105,-14.5,0.0011086474501108647,-14.5,-14.5,-14.5,0.0,0.0,0.0,-14.5,0.0,-14.5,-14.5,-14.5,0.0007818608287724785,0.00032102728731942215,0.00245398773006135,-14.5,0.0011086474501108647
-14.0,-14.0,-14.0,0.0,0.0,0.0,-14.0,0.0,-14.0,-14.0,-14.0,0.0025073129962390303,0.0,0.0013043478260869566,-14.0,0.0011112483022595382,-14.0,-14.0,-14.0,0.0015319800842589046,0.0003246753246753247,0.0008240626287597857,-14.0,0.0008622813500862281,-14.0,-14.0,-14.0,0.0018989745537409798,0.00033967391304347825,0.0015741833923652105,-14.0,0.001231830500123183,-14.0,-14.0,-14.0,0.00035373187124159886,0.0,0.0,-14.0,0.0001231830500123183,-14.0,-14.0,-14.0,0.0007818608287724785,0.00032102728731942215,0.0028629856850715747,-14.0,0.001231830500123183
-13.5,-13.5,-13.5,0.0,0.0,0.0,-13.5,0.0,-13.5,-13.5,-13.5,0.0025073129962390303,0.0,0.0013043478260869566,-13.5,0.0011112483022595382,-13.5,-13.5,-13.5,0.0015319800842589046,0.0003246753246753247,0.0012360939431396785,-13.5,0.0009854644000985464,-13.5,-13.5,-13.5,0.0018989745537409798,0.0006793478260869565,0.0015741833923652105,-13.5,0.0013550135501355014,-13.5,-13.5,-13.5,0.00035373187124159886,0.0,0.0,-13.5,0.0001231830500123183,-13.5,-13.5,-13.5,0.0007818608287724785,0.00032102728731942215,0.0032719836400817996,-13.5,0.0013550135501355014
-13.0,-13.0,-13.0,0.0,0.0,0.0,-13.0,0.0,-13.0,-13.0,-13.0,0.003343083994985374,0.0,0.0017391304347826088,-13.0,0.0014816644030127175,-13.0,-13.0,-13.0,0.002297970126388357,0.0003246753246753247,0.0012360939431396785,-13.0,0.001231830500123183,-13.0,-13.0,-13.0,0.0018989745537409798,0.0006793478260869565,0.0019677292404565133,-13.0,0.0014781966001478197,-13.0,-13.0,-13.0,0.00035373187124159886,0.0,0.0,-13.0,0.0001231830500123183,-13.0,-13.0,-13.0,0.0007818608287724785,0.00032102728731942215,0.0036809815950920245,-13.0,0.0014781966001478197
-12.5,-12.5,-12.5,0.0,0.0,0.0,-12.5,0.0,-12.5,-12.5,-12.5,0.004178854993731718,0.0,0.0017391304347826088,-12.5,0.001728608470181504,-12.5,-12.5,-12.5,0.002297970126388357,0.0003246753246753247,0.0012360939431396785,-12.5,0.001231830500123183,-12.5,-12.5,-12.5,0.0018989745537409798,0.0006793478260869565,0.0019677292404565133,-12.5,0.0014781966001478197,-12.5,-12.5,-12.5,0.00035373187124159886,0.0,0.0003570153516601214,-12.5,0.0002463661000246366,-12.5,-12.5,-12.5,0.0007818608287724785,0.00032102728731942215,0.0036809815950920245,-12.5,0.0014781966001478197
-12.0,-12.0,-12.0,0.0,0.0,0.0,-12.0,0.0,-12.0,-12.0,-12.0,0.00459674049310489,0.0,0.002173913043478261,-12.0,0.0019755525373502903,-12.0,-12.0,-12.0,0.002297970126388357,0.0003246753246753247,0.0016481252575195715,-12.0,0.0013550135501355014,-12.0,-12.0,-12.0,0.002278769464489176,0.0006793478260869565,0.0019677292404565133,-12.0,0.001601379650160138,-12.0,-12.0,-12.0,0.00035373187124159886,0.00040160642570281126,0.0003570153516601214,-12.0,0.0003695491500369549,-12.0,-12.0,-12.0,0.001563721657544957,0.00032102728731942215,0.0036809815950920245,-12.0,0.0017245627001724563
-11.5,-11.5,-11.5,0.0,0.0,0.0,-11.5,0.0,-11.5,-11.5,-11.5,0.00459674049310489,0.0,0.002173913043478261,-11.5,0.0019755525373502903,-11.5,-11.5,-11.5,0.003063960168517809,0.0003246753246753247,0.0020601565718994645,-11.5,0.0017245627001724563,-11.5,-11.5,-11.5,0.002658564375237372,0.0006793478260869565,0.0019677292404565133,-11.5,0.0017245627001724563,-11.5,-11.5,-11.5,0.00035373187124159886,0.001606425702811245,0.0003570153516601214,-11.5,0.0007390983000739098,-11.5,-11.5,-11.5,0.001563721657544957,0.00032102728731942215,0.00408997955010225,-11.5,0.0018477457501847746
-11.0,-11.0,-11.0,0.0,0.0,0.0,-11.0,0.0,-11.0,-11.0,-11.0,0.005014625992478061,0.0,0.0026086956521739132,-11.0,0.0022224966045190763,-11.0,-11.0,-11.0,0.0034469551895825352,0.0003246753246753247,0.002472187886279357,-11.0,0.001970928800197093,-11.0,-11.0,-11.0,0.003418154196733764,0.0006793478260869565,0.0023612750885478157,-11.0,0.002094111850209411,-11.0,-11.0,-11.0,0.00035373187124159886,0.001606425702811245,0.0003570153516601214,-11.0,0.0007390983000739098,-11.0,-11.0,-11.0,0.002736512900703675,0.00032102728731942215,0.004498977505112475,-11.0,0.002340477950234048
-10.5,-10.5,-10.5,0.0,0.0,0.0,-10.5,0.0,-10.5,-10.5,-10.5,0.006686167989970748,0.0,0.0026086956521739132,-10.5,0.002716384738856649,-10.5,-10.5,-10.5,0.0034469551895825352,0.0003246753246753247,0.003296250515039143,-10.5,0.0022172949002217295,-10.5,-10.5,-10.5,0.003418154196733764,0.0006793478260869565,0.0023612750885478157,-10.5,0.002094111850209411,-10.5,-10.5,-10.5,0.00035373187124159886,0.001606425702811245,0.0003570153516601214,-10.5,0.0007390983000739098,-10.5,-10.5,-10.5,0.002736512900703675,0.00032102728731942215,0.005316973415132925,-10.5,0.0025868440502586844
-10.0,-10.0,-10.0,0.0,0.0,0.0,-10.0,0.0,-10.0,-10.0,-10.0,0.0071040534893439195,0.0,0.0034782608695652175,-10.0,0.0030868008396098285,-10.0,-10.0,-10.0,0.0034469551895825352,0.0003246753246753247,0.003708281829419036,-10.0,0.002340477950234048,-10.0,-10.0,-10.0,0.003418154196733764,0.0006793478260869565,0.0023612750885478157,-10.0,0.002094111850209411,-10.0,-10.0,-10.0,0.0007074637424831977,0.002008032128514056,0.0003570153516601214,-10.0,0.0009854644000985464,-10.0,-10.0,-10.0,0.002736512900703675,0.00032102728731942215,0.006134969325153374,-10.0,0.002833210150283321
-9.5,-9.5,-9.5,0.0,0.0,0.0,-9.5,0.0,-9.5,-9.5,-9.5,0.008357709987463435,0.0,0.0034782608695652175,-9.5,0.003457216940363008,-9.5,-9.5,-9.5,0.005744925315970892,0.0003246753246753247,0.004532344458178822,-9.5,0.0033259423503325942,-9.5,-9.5,-9.5,0.003418154196733764,0.0006793478260869565,0.0027548209366391185,-9.5,0.0022172949002217295,-9.5,-9.5,-9.5,0.0007074637424831977,0.0024096385542168677,0.0007140307033202428,-9.5,0.001231830500123183,-9.5,-9.5,-9.5,0.00547302580140735,0.00032102728731942215,0.006543967280163599,-9.5,0.0038186745503818675
-9.0,-9.0,-9.0,0.0,0.0,0.0,-9.0,0.0,-9.0,-9.0,-9.0,0.00961136648558295,0.0,0.0034782608695652175,-9.0,0.0038276330411161873,-9.0,-9.0,-9.0,0.0076599004212945234,0.0003246753246753247,0.007004532344458179,-9.0,0.004680955900468096,-9.0,-9.0,-9.0,0.004557538928978352,0.0006793478260869565,0.0027548209366391185,-9.0,0.0025868440502586844,-9.0,-9.0,-9.0,0.0010611956137247967,0.002811244979919679,0.0007140307033202428,-9.0,0.0014781966001478197,-9.0,-9.0,-9.0,0.006254886630179828,0.00032102728731942215,0.006952965235173824,-9.0,0.004188223700418822
-8.5,-8.5,-8.5,0.0,0.0,0.0,-8.5,0.0,-8.5,-8.5,-8.5,0.010447137484329294,0.0002935995302407516,0.004782608695652174,-8.5,0.004568465242622546,-8.5,-8.5,-8.5,0.009191880505553428,0.0006493506493506494,0.007416563658838072,-8.5,0.005420054200542005,-8.5,-8.5,-8.5,0.005317128750474744,0.0006793478260869565,0.0027548209366391185,-8.5,0.002833210150283321,-8.5,-8.5,-8.5,0.0017686593562079944,0.002811244979919679,0.0007140307033202428,-8.5,0.0017245627001724563,-8.5,-8.5,-8.5,0.007036747458952306,0.00032102728731942215,0.008588957055214725,-8.5,0.004927322000492732
-8.0,-8.0,-8.0,0.0,0.0,0.0,-8.0,0.0,-8.0,-8.0,-8.0,0.012954450480568324,0.0002935995302407516,0.006521739130434782,-8.0,0.005803185578466478,-8.0,-8.0,-8.0,0.009574875526618154,0.0006493506493506494,0.007828594973217964,-8.0,0.005666420300566642,-8.0,-8.0,-8.0,0.006456513482719331,0.0006793478260869565,0.0027548209366391185,-8.0,0.003202759300320276,-8.0,-8.0,-8.0,0.0017686593562079944,0.00321285140562249,0.0007140307033202428,-8.0,0.0018477457501847746,-8.0,-8.0,-8.0,0.008209538702111024,0.00032102728731942215,0.0098159509202454,-8.0,0.005666420300566642
-7.5,-7.5,-7.5,0.0,0.0,0.0,-7.5,0.0,-7.5,-7.5,-7.5,0.013790221479314668,0.0002935995302407516,0.006521739130434782,-7.5,0.006050129645635264,-7.5,-7.5,-7.5,0.011106855610877058,0.0006493506493506494,0.009064688916357644,-7.5,0.006528701650652871,-7.5,-7.5,-7.5,0.0072161033042157235,0.0006793478260869565,0.003148366784730421,-7.5,0.003572308450357231,-7.5,-7.5,-7.5,0.0021223912274495934,0.004016064257028112,0.0007140307033202428,-7.5,0.0022172949002217295,-7.5,-7.5,-7.5,0.010164190774042221,0.0006420545746388443,0.010224948875255624,-7.5,0.006528701650652871
-7.0,-7.0,-7.0,0.010442773600668337,0.00462198745460548,0.008905380333951763,-7.0,0.007760532150776054,-7.0,-7.0,-7.0,0.02632678646050982,0.0002935995302407516,0.016956521739130436,-7.0,0.012717619459192493,-7.0,-7.0,-7.0,0.02106472615855994,0.000974025974025974,0.016069221260815822,-7.0,0.011948755851194875,-7.0,-7.0,-7.0,0.010254462590201291,0.001358695652173913,0.007870916961826053,-7.0,0.006282335550628234,-7.0,-7.0,-7.0,0.0021223912274495934,0.01285140562248996,0.0007140307033202428,-7.0,0.004927322000492732,-7.0,-7.0,-7.0,0.017591868647380767,0.0019261637239165329,0.018404907975460124,-7.0,0.011825572801182557
-6.5,-6.5,-6.5,0.050960735171261484,0.022449653350940905,0.034137291280148425,-6.5,0.03473762010347376,-6.5,-6.5,-6.5,0.05933974091099039,0.002055196711685261,0.0408695652173913,-6.5,0.030003704161007533,-6.5,-6.5,-6.5,0.040597472232860976,0.001948051948051948,0.0350226617222909,-6.5,0.024267060852426706,-6.5,-6.5,-6.5,0.0186099506266616,0.0016983695652173913,0.016922471467926012,-6.5,0.011948755851194875,-6.5,-6.5,-6.5,0.002829854969932791,0.03293172690763052,0.001785076758300607,-6.5,0.01170238975117024,-6.5,-6.5,-6.5,0.033620015637216574,0.0022471910112359553,0.03517382413087935,-6.5,0.022049765952204977
-6.0,-6.0,-6.0,0.0835421888053467,0.0366457576758006,0.06493506493506493,-6.0,0.0598669623059867,-6.0,-6.0,-6.0,0.0873380693689929,0.003816793893129771,0.06913043478260869,-6.0,0.047042844795653786,-6.0,-6.0,-6.0,0.06013021830716201,0.003246753246753247,0.054388133498145856,-6.0,0.036831731953683174,-6.0,-6.0,-6.0,0.026965438663121913,0.004755434782608696,0.02715466351829988,-6.0,0.018970189701897018,-6.0,-6.0,-6.0,0.002829854969932791,0.053413654618473895,0.005712245626561942,-6.0,0.019339738851933973,-6.0,-6.0,-6.0,0.05433932759968726,0.003531300160513644,0.05725971370143149,-6.0,0.03572308450357231
-5.5,-5.5,-5.5,0.11737677527151211,0.057114559260482006,0.10278293135435992,-5.5,0.09004680955900468,-5.5,-5.5,-5.5,0.10739657333890514,0.005578391074574281,0.09956521739130435,-5.5,0.062353376960118535,-5.5,-5.5,-5.5,0.08234392952891613,0.005194805194805195,0.07416563658838071,-5.5,0.050628233555062824,-5.5,-5.5,-5.5,0.03380174705658944,0.008491847826086956,0.03423848878394333,-5.5,0.02475979305247598,-5.5,-5.5,-5.5,0.004244782454899187,0.06827309236947791,0.007497322384862549,-5.5,0.025006159152500616,-5.5,-5.5,-5.5,0.07505863956215794,0.004815409309791332,0.06993865030674846,-5.5,0.04656319290465632
-5.0,-5.0,-5.0,0.15288220551378445,0.08055463849455266,0.13432282003710574,-5.0,0.1197339246119734,-5.0,-5.0,-5.0,0.14124529878813205,0.007927187316500293,0.12608695652173912,-5.0,0.0808741819977775,-5.0,-5.0,-5.0,0.10340865568747606,0.006493506493506494,0.0931190770498558,-5.0,0.06356245380635625,-5.0,-5.0,-5.0,0.043676414736042536,0.01188858695652174,0.046831955922865015,-5.0,0.03313624045331363,-5.0,-5.0,-5.0,0.005659709939865582,0.08393574297188755,0.008925383791503035,-5.0,0.030795762503079575,-5.0,-5.0,-5.0,0.09421422986708367,0.005457463884430177,0.08670756646216769,-5.0,0.057896033505789604
-4.5,-4.5,-4.5,0.19674185463659147,0.11125784087157478,0.17142857142857143,-4.5,0.15644247351564425,-4.5,-4.5,-4.5,0.17049728374425407,0.009982384028185555,0.15130434782608695,-4.5,0.09754290653167058,-4.5,-4.5,-4.5,0.11949444657219456,0.007792207792207792,0.11248454882571075,-4.5,0.07501847745750184,-4.5,-4.5,-4.5,0.05431067223699203,0.013926630434782608,0.05430932703659976,-4.5,0.0396649421039665,-4.5,-4.5,-4.5,0.0067209055535903785,0.09678714859437751,0.011781506604784006,-4.5,0.03609263365360926,-4.5,-4.5,-4.5,0.11493354182955434,0.006741573033707865,0.10552147239263804,-4.5,0.07058388765705839
-4.0,-4.0,-4.0,0.23725981620718462,0.13799933971607792,0.21558441558441557,-4.0,0.1930278393693028,-4.0,-4.0,-4.0,0.19306310071040536,0.012331180270111567,0.1817391304347826,-4.0,0.11384121496481046,-4.0,-4.0,-4.0,0.13404825737265416,0.008766233766233766,0.12649361351462712,-4.0,0.08425720620842572,-4.0,-4.0,-4.0,0.06342575009494873,0.01596467391304348,0.06493506493506493,-4.0,0.04668637595466864,-4.0,-4.0,-4.0,0.007782101167315175,0.11526104417670682,0.014280614066404856,-4.0,0.04299088445429909,-4.0,-4.0,-4.0,0.13096168881939016,0.008025682182985553,0.12229038854805727,-4.0,0.08117762995811777
-3.5,-3.5,-3.5,0.27610693400167086,0.16474083856058105,0.26456400742115027,-3.5,0.2307218526730722,-3.5,-3.5,-3.5,0.22398662766402005,0.015267175572519083,0.2082608695652174,-3.5,0.13174465983454747,-3.5,-3.5,-3.5,0.1535810034469552,0.010714285714285714,0.13967861557478367,-3.5,0.09522049765952205,-3.5,-3.5,-3.5,0.07519939232814281,0.018002717391304348,0.07319952774498228,-3.5,0.0538309928553831,-3.5,-3.5,-3.5,0.008843296781039971,0.13052208835341367,0.017136736879685827,-3.5,0.04902685390490268,-3.5,-3.5,-3.5,0.14503518373729476,0.008988764044943821,0.14028629856850716,-3.5,0.09140182310914018
-3.0,-3.0,-3.0,0.31871345029239767,0.20501815780785737,0.31799628942486086,-3.0,0.27605321507760533,-3.0,-3.0,-3.0,0.2498955286251567,0.017322372284204347,0.22782608695652173,-3.0,0.1458204716631683,-3.0,-3.0,-3.0,0.17043278437380313,0.013311688311688311,0.15822002472187885,-3.0,0.10716925351071692,-3.0,-3.0,-3.0,0.0843144701860995,0.01970108695652174,0.08264462809917356,-3.0,0.06035969450603597,-3.0,-3.0,-3.0,0.010258224266006368,0.14497991967871485,0.02070689039628704,-3.0,0.0551860064055186,-3.0,-3.0,-3.0,0.163408913213448,0.01059390048154093,0.1574642126789366,-3.0,0.10298102981029811
-2.5,-2.5,-2.5,0.366750208855472,0.24232419940574448,0.36623376623376624,-2.5,0.3201527469820153,-2.5,-2.5,-2.5,0.2753865440869202,0.020845566647093364,0.25130434782608696,-2.5,0.1615014199283862,-2.5,-2.5,-2.5,0.19073152049023362,0.015584415584415584,0.17058096415327564,-2.5,0.11825572801182557,-2.5,-2.5,-2.5,0.09153057349031522,0.0234375,0.09051554506099961,-2.5,0.06651884700665188,-2.5,-2.5,-2.5,0.010965688008489564,0.16305220883534136,0.02320599785790789,-2.5,0.06183789110618379,-2.5,-2.5,-2.5,0.18060985144644254,0.01187800963081862,0.17259713701431492,-2.5,0.11345158906134516
-2.0,-2.0,-2.0,0.4118629908103592,0.2769891053152856,0.41595547309833025,-2.0,0.36289726533628974,-2.0,-2.0,-2.0,0.30213121604680315,0.024662360540223135,0.2747826086956522,-2.0,0.17767625632794173,-2.0,-2.0,-2.0,0.21141325162772884,0.017207792207792207,0.18912237330037082,-2.0,0.13106676521310667,-2.0,-2.0,-2.0,0.10140524116976833,0.026834239130434784,0.10114128295946478,-2.0,0.07427937915742794,-2.0,-2.0,-2.0,0.013088079235939158,0.18152610441767067,0.02570510531952874,-2.0,0.06910569105691057,-2.0,-2.0,-2.0,0.19390148553557468,0.014767255216693418,0.18527607361963191,-2.0,0.12256713476225671
-1.5,-1.5,-1.5,0.4674185463659148,0.32585011554968635,0.45380333951762525,-1.5,0.4100763734910076,-1.5,-1.5,-1.5,0.32971165900543253,0.028772753963593658,0.2956521739130435,-1.5,0.19348067662674404,-1.5,-1.5,-1.5,0.23056300268096513,0.017857142857142856,0.20395550061804696,-1.5,0.1419068736141907,-1.5,-1.5,-1.5,0.11052031902772502,0.029891304347826088,0.10979929161747344,-1.5,0.08105444690810544,-1.5,-1.5,-1.5,0.014856738592147152,0.2,0.029632274187790075,-1.5,0.0767430401576743,-1.5,-1.5,-1.5,0.20953870211102424,0.017014446227929372,0.20286298568507158,-1.5,0.13365360926336536
-1.0,-1.0,-1.0,0.5008354218880535,0.3654671508748762,0.4961038961038961,-1.0,0.4487558511948756,-1.0,-1.0,-1.0,0.3489343919765984,0.03347034644744568,0.3143478260869565,-1.0,0.2064452401531053,-1.0,-1.0,-1.0,0.248946763692072,0.01948051948051948,0.21755253399258342,-1.0,0.15250061591525005,-1.0,-1.0,-1.0,0.1222939612609191,0.033967391304347824,0.12081857536402991,-1.0,0.08980044345898004,-1.0,-1.0,-1.0,0.01804032543332154,0.21365461847389558,0.03355944305605141,-1.0,0.08339492485833949,-1.0,-1.0,-1.0,0.22634870992963252,0.018298555377207062,0.2147239263803681,-1.0,0.14301552106430154
-0.5,-0.5,-0.5,0.5417710944026733,0.40376361835589303,0.5391465677179963,-0.5,0.48940625769894064,-0.5,-0.5,-0.5,0.36941078144588385,0.039342337052260715,0.33260869565217394,-0.5,0.22015063588097297,-0.5,-0.5,-0.5,0.2619685944082727,0.023051948051948053,0.2303255047383601,-0.5,0.16186252771618626,-0.5,-0.5,-0.5,0.131788834029624,0.03702445652173913,0.12790240062967337,-0.5,0.09620596205962059,-0.5,-0.5,-0.5,0.019808984789529537,0.23052208835341365,0.03820064262763299,-0.5,0.09078590785907859,-0.5,-0.5,-0.5,0.2419859265050821,0.020224719101123594,0.23067484662576687,-0.5,0.1534860803153486
0.0,0.0,0.0,0.5860484544695072,0.4460217893694289,0.5784786641929499,0.0,0.5312884947031289,0.0,0.0,0.0,0.39281236941078146,0.04403992953611274,0.35478260869565215,0.0,0.2353376960118533,0.0,0.0,0.0,0.28188433550363845,0.024675324675324677,0.24969097651421507,0.0,0.17467356491746736,0.0,0.0,0.0,0.14014432206608432,0.041440217391304345,0.13616686343959072,0.0,0.10310421286031042,0.0,0.0,0.0,0.02122391227449593,0.2433734939759036,0.04248482684755445,0.0,0.09669869425966987,0.0,0.0,0.0,0.25449569976544173,0.02118780096308186,0.2458077709611452,0.0,0.16235525991623553
0.5,0.5,0.5,0.6219715956558062,0.4853086827335754,0.6178107606679035,0.5,0.5695984232569599,0.5,0.5,0.5,0.41036356038445465,0.048150322959483266,0.37,0.5,0.24657365106803308,0.5,0.5,0.5,0.2975871313672922,0.027597402597402596,0.26287597857437167,0.5,0.18477457501847747,0.5,0.5,0.5,0.151158374477782,0.04721467391304348,0.14639905548996457,0.5,0.11197339246119734,0.5,0.5,0.5,0.024761230986911922,0.25823293172690764,0.04569796501249554,0.5,0.1035969450603597,0.5,0.5,0.5,0.2705238467552776,0.023434991974317816,0.25644171779141106,0.5,0.1714708056171471
1.0,1.0,1.0,0.6620718462823726,0.5278969957081545,0.6526901669758812,1.0,0.6088938162108893,1.0,1.0,1.0,0.43125783535311324,0.0551967116852613,0.38782608695652177,1.0,0.2607729349302383,1.0,1.0,1.0,0.31673688242052855,0.028896103896103895,0.273176761433869,1.0,0.1945060359694506,1.0,1.0,1.0,0.1614128370679833,0.04891304347826087,0.15505706414797324,1.0,0.11862527716186252,1.0,1.0,1.0,0.026176158471878316,0.26827309236947794,0.047483041770796146,1.0,0.10778516876077851,1.0,1.0,1.0,0.2904612978889758,0.02696629213483146,0.26952965235173826,1.0,0.183050012318305
1.5,1.5,1.5,0.6946532999164579,0.5589303400462199,0.6935064935064935,1.5,0.6436314363143631,1.5,1.5,1.5,0.4521521103217718,0.058426306517909574,0.40217391304347827,1.5,0.27237930608717126,1.5,1.5,1.5,0.33320566832631177,0.03116883116883117,0.2908941079522044,1.5,0.20596205962059622,1.5,1.5,1.5,0.17204709456893277,0.05400815217391304,0.1637150728059819,1.5,0.12663217541266322,1.5,1.5,1.5,0.027591085956844712,0.28313253012048195,0.05105319528739736,1.5,0.11406750431140675,1.5,1.5,1.5,0.30844409695074276,0.029534510433386837,0.2822085889570552,1.5,0.19352057156935207
2.0,2.0,2.0,0.7255639097744361,0.5995378012545395,0.7228200371057514,2.0,0.6776299581177629,2.0,2.0,2.0,0.47262849979105725,0.06341749853200235,0.4217391304347826,2.0,0.28608470181503887,2.0,2.0,2.0,0.3469934890846419,0.033116883116883114,0.30696332921302016,2.0,0.215939886671594,2.0,2.0,2.0,0.18268135206988226,0.058423913043478264,0.16843762298307752,2.0,0.13316087706331609,2.0,2.0,2.0,0.029006013441811106,0.2971887550200803,0.05533737950731882,2.0,0.12034983986203499,2.0,2.0,2.0,0.3279906176700547,0.03467094703049759,0.2940695296523517,2.0,0.20522296132052228
2.5,2.5,2.5,0.7564745196324144,0.6299108616705184,0.7480519480519481,2.5,0.7064547918206455,2.5,2.5,2.5,0.4876723777684914,0.06840869054609512,0.43782608695652175,2.5,0.2971971848376343,2.5,2.5,2.5,0.3630792799693604,0.03571428571428571,0.3226205191594561,2.5,0.226779995072678,2.5,2.5,2.5,0.1959741739460691,0.06419836956521739,0.1774891774891775,2.5,0.14239960581423997,2.5,2.5,2.5,0.0311284046692607,0.3100401606425703,0.05890753302392003,2.5,0.12626262626262627,2.5,2.5,2.5,0.3475371383893667,0.03884430176565008,0.3071574642126789,2.5,0.21692535107169253
3.0,3.0,3.0,0.7781954887218046,0.6606140640475404,0.7740259740259741,3.0,0.7329391475732939,3.0,3.0,3.0,0.5073129962390305,0.07545507927187317,0.45217391304347826,3.0,0.31003827633041114,3.0,3.0,3.0,0.3772500957487553,0.03831168831168831,0.3366295838483725,3.0,0.23651145602365115,3.0,3.0,3.0,0.20243068742878845,0.07133152173913043,0.18654073199527746,3.0,0.14991377186499139,3.0,3.0,3.0,0.032189600282985495,0.3220883534136546,0.06033559443056052,3.0,0.13082039911308205,3.0,3.0,3.0,0.36512900703674744,0.04333868378812199,0.31860940695296525,3.0,0.22764227642276422
3.5,3.5,3.5,0.8061821219715957,0.6876857048530868,0.8014842300556586,3.5,0.7604089677260409,3.5,3.5,3.5,0.5236105307145842,0.08015267175572519,0.47043478260869565,3.5,0.3220150635880973,3.5,3.5,3.5,0.3921869015702796,0.04188311688311688,0.3514627111660486,3.5,0.2471051983247105,3.5,3.5,3.5,0.21230535510824156,0.07676630434782608,0.1944116489571035,3.5,0.1575511209657551,3.5,3.5,3.5,0.036434382737884685,0.3329317269076305,0.06461977865048198,3.5,0.13710273466371029,3.5,3.5,3.5,0.38076622361219703,0.04719101123595506,0.33169734151329244,3.5,0.23798965262379895
4.0,4.0,4.0,0.8320802005012531,0.7190491911521955,0.8244897959183674,4.0,0.7873860556787386,4.0,4.0,4.0,0.5436690346844965,0.08661186142102173,0.4865217391304348,4.0,0.33522657118162735,4.0,4.0,4.0,0.4052087322864803,0.04577922077922078,0.3646477132262052,4.0,0.25671347622567137,4.0,4.0,4.0,0.2259779718951766,0.08355978260869565,0.20149547422274694,4.0,0.16666666666666666,4.0,4.0,4.0,0.039617969579059074,0.3441767068273092,0.06961799357372367,4.0,0.1433850702143385,4.0,4.0,4.0,0.4014855355746677,0.0507223113964687,0.34151329243353784,4.0,0.24882976102488297
4.5,4.5,4.5,0.8500417710944027,0.7424892703862661,0.8441558441558441,4.5,0.8079576250307957,4.5,4.5,4.5,0.564563309653155,0.09336465061655902,0.5017391304347826,4.5,0.3485615508087418,4.5,4.5,4.5,0.422443508234393,0.04772727272727273,0.3753605274000824,4.5,0.26619857107661987,4.5,4.5,4.5,0.23281428028864412,0.08797554347826086,0.2117276662731208,4.5,0.1736881005173688,4.5,4.5,4.5,0.04138662893526707,0.357429718875502,0.07140307033202428,4.5,0.1486819413648682,4.5,4.5,4.5,0.42376856919468336,0.05457463884430177,0.3570552147239264,4.5,0.26201034737620105
5.0,5.0,5.0,0.8696741854636592,0.7682403433476395,0.8641929499072356,5.0,0.8300073909830007,5.0,5.0,5.0,0.5833681571249477,0.0983558426306518,0.5147826086956522,5.0,0.35992097789850597,5.0,5.0,5.0,0.4366143240137878,0.05032467532467533,0.3877214668314792,5.0,0.2754372998275437,5.0,5.0,5.0,0.24041017850360805,0.09341032608695653,0.21841794569067297,5.0,0.1802168021680217,5.0,5.0,5.0,0.04563141139016626,0.3710843373493976,0.07568725455194573,5.0,0.15582655826558264,5.0,5.0,5.0,0.4401876465989054,0.0593900481540931,0.3725971370143149,5.0,0.27371273712737126
5.5,5.5,5.5,0.8876357560568087,0.7956421261142291,0.8827458256029684,5.5,0.8516876077851687,5.5,5.5,5.5,0.5950689511073965,0.10452143276570758,0.5234782608695652,5.5,0.3684405482158291,5.5,5.5,5.5,0.4549980850248947,0.05454545454545454,0.40173053152039556,5.5,0.28713968957871394,5.5,5.5,5.5,0.2502848461830611,0.09884510869565218,0.23455332546241636,5.5,0.1904409953190441,5.5,5.5,5.5,0.050229925716307036,0.38393574297188754,0.08032845412352731,5.5,0.1629711751662971,5.5,5.5,5.5,0.45660672400312746,0.06581059390048154,0.3824130879345603,5.5,0.2843064794284306
6.0,6.0,6.0,0.9030910609857978,0.8171013535820403,0.9027829313543599,6.0,0.8709041635870904,6.0,6.0,6.0,0.6071876305892185,0.1103934233705226,0.5373913043478261,6.0,0.378441782936165,6.0,6.0,6.0,0.469934890846419,0.06623376623376623,0.4161516275236918,6.0,0.300689825080069,6.0,6.0,6.0,0.25939992404101786,0.10461956521739131,0.24675324675324675,6.0,0.19931017491993103,6.0,6.0,6.0,0.05164485320127343,0.39718875502008033,0.0835415922884684,6.0,0.16863759546686377,6.0,6.0,6.0,0.4683346364347146,0.06934189406099518,0.39304703476482616,6.0,0.292559743779256
6.5,6.5,6.5,0.9156223893065998,0.8379002971277649,0.9168831168831169,6.5,0.8870411431387041,6.5,6.5,6.5,0.618052653572921,0.11685261303581915,0.5569565217391305,6.5,0.3899246820595135,6.5,6.5,6.5,0.48716966679433166,0.07467532467532467,0.43139678615574784,6.5,0.31399359448139935,6.5,6.5,6.5,0.2745917204709457,0.11243206521739131,0.256198347107438,6.5,0.21002710027100271,6.5,6.5,6.5,0.054120976299964624,0.41044176706827307,0.08711174580506961,6.5,0.17479674796747968,6.5,6.5,6.5,0.48201720093823297,0.07512038523274478,0.4044989775051125,6.5,0.30253757083025373
7.0,7.0,7.0,0.9243943191311612,0.8610102344007924,0.9276437847866419,7.0,0.9018231091401823,7.0,7.0,7.0,0.6364396155453406,0.12360540223135642,0.5730434782608695,7.0,0.40276577355229043,7.0,7.0,7.0,0.5009574875526618,0.08214285714285714,0.44746600741656367,7.0,0.3260655333826066,7.0,7.0,7.0,0.284846183061147,0.12058423913043478,0.2683982683982684,7.0,0.2201281103720128,7.0,7.0,7.0,0.05978068623983021,0.42730923694779116,0.0917529453766512,7.0,0.18354274451835428,7.0,7.0,7.0,0.49726348709929635,0.07704654895666131,0.42167689161554195,7.0,0.31325449618132545
7.5,7.5,7.5,0.9327485380116959,0.8781776163750412,0.9365491651205937,7.5,0.9136486819413648,7.5,7.5,7.5,0.649811951525282,0.12830299471520845,0.5952173913043478,7.5,0.4149895048771453,7.5,7.5,7.5,0.514745308310992,0.08928571428571429,0.4635352286773795,7.5,0.33801428923380145,7.5,7.5,7.5,0.29472085074060006,0.12432065217391304,0.28177882723337266,7.5,0.2288741069228874,7.5,7.5,7.5,0.0640254686947294,0.44216867469879517,0.09710817565155301,7.5,0.19142645971914266,7.5,7.5,7.5,0.5125097732603596,0.08025682182985554,0.43803680981595094,7.5,0.32421778763242176
8.0,8.0,8.0,0.9423558897243107,0.8973258501155497,0.9447124304267162,8.0,0.9263365360926337,8.0,8.0,8.0,0.6661094860008357,0.13241338813857897,0.6117391304347826,8.0,0.4262254599333251,8.0,8.0,8.0,0.5308310991957105,0.09058441558441559,0.47672023073753605,8.0,0.34762256713476225,8.0,8.0,8.0,0.30573490315229773,0.12941576086956522,0.29634002361275086,8.0,0.23885193397388518,8.0,8.0,8.0,0.07110010611956137,0.4606425702811245,0.1017493752231346,8.0,0.2011579206701158,8.0,8.0,8.0,0.5293197810789679,0.08475120385232744,0.4523517382413088,8.0,0.3355506282335551
8.5,8.5,8.5,0.9490392648287385,0.9131726642456256,0.9510204081632653,8.5,0.9363143631436315,8.5,8.5,8.5,0.68115336397827,0.13799177921315325,0.6304347826086957,8.5,0.4383257192245956,8.5,8.5,8.5,0.5495978552278821,0.09577922077922078,0.48743304491141326,8.5,0.3588322246858832,8.5,8.5,8.5,0.32130649449297377,0.1375679347826087,0.30972058244785516,8.5,0.2510470559251047,8.5,8.5,8.5,0.07817474354439335,0.4779116465863454,0.10746162084969654,8.5,0.21088938162108894,8.5,8.5,8.5,0.5430023455824863,0.0898876404494382,0.46421267893660534,8.5,0.34540527223454054
9.0,9.0,9.0,0.9569757727652465,0.9286893364146583,0.9576994434137291,9.0,0.9466617393446661,9.0,9.0,9.0,0.6953614709569578,0.15648854961832062,0.6530434782608696,9.0,0.4567230522286702,9.0,9.0,9.0,0.5637686710072769,0.09902597402597403,0.5006180469715699,9.0,0.3685636856368564,9.0,9.0,9.0,0.3399164451196354,0.14402173913043478,0.31916568280204644,9.0,0.262379896526238,9.0,9.0,9.0,0.08454191722674213,0.4927710843373494,0.11567297393787933,9.0,0.22049765952204978,9.0,9.0,9.0,0.5570758405003909,0.09759229534510433,0.48425357873210634,9.0,0.3588322246858832
9.5,9.5,9.5,0.9619883040935673,0.946847144272037,0.9651205936920223,9.5,0.9573786646957378,9.5,9.5,9.5,0.7049728374425407,0.1717557251908397,0.6656521739130434,9.5,0.4695641437214471,9.5,9.5,9.5,0.5775564917656071,0.1025974025974026,0.5133910177173465,9.5,0.3781719635378172,9.5,9.5,9.5,0.35624762628180784,0.1531929347826087,0.3317591499409681,9.5,0.2749445676274945,9.5,9.5,9.5,0.0926777502652989,0.5068273092369477,0.12495537308104249,9.5,0.2308450357230845,9.5,9.5,9.5,0.5727130570758405,0.10786516853932585,0.5006134969325153,9.5,0.37262872628726285
10.0,10.0,10.0,0.9699248120300752,0.9560911191812479,0.9710575139146568,10.0,0.965139196846514,10.0,10.0,10.0,0.7204346009193481,0.180857310628303,0.6873913043478261,10.0,0.4841338436844055,10.0,10.0,10.0,0.5917273075450019,0.10649350649350649,0.5245158632056036,10.0,0.3875338753387534,10.0,10.0,10.0,0.36650208887200914,0.16338315217391305,0.34710743801652894,10.0,0.286770140428677,10.0,10.0,10.0,0.10399717014503007,0.5224899598393574,0.13316672616922529,10.0,0.24242424242424243,10.0,10.0,10.0,0.5879593432369038,0.1146067415730337,0.5149284253578732,10.0,0.3843311160384331
10.5,10.5,10.5,0.9766081871345029,0.9663255199735886,0.9773654916512059,10.5,0.9730229120473023,10.5,10.5,10.5,0.734642707898036,0.18966529653552555,0.7004347826086956,10.5,0.49574021484133846,10.5,10.5,10.5,0.6036001531980084,0.10909090909090909,0.5368768026370004,10.5,0.39603350578960334,10.5,10.5,10.5,0.38169388530193693,0.17730978260869565,0.36206218024399844,10.5,0.3014289233801429,10.5,10.5,10.5,0.11284046692607004,0.5353413654618474,0.1385219564441271,10.5,0.25129342202512933,10.5,10.5,10.5,0.6039874902267396,0.12134831460674157,0.5276073619631901,10.5,0.39578713968957874
11.0,11.0,11.0,0.9799498746867168,0.9739187850775833,0.9810760667903525,11.0,0.9780734170978074,11.0,11.0,11.0,0.751776013372336,0.1978860833822666,0.7139130434782609,11.0,0.5080874181997778,11.0,11.0,11.0,0.6185369590195328,0.11266233766233766,0.545941491553358,11.0,0.4049026853904903,11.0,11.0,11.0,0.40106342575009496,0.18919836956521738,0.3754427390791027,11.0,0.31621088938162106,11.0,11.0,11.0,0.1255748142907676,0.5518072289156627,0.14744734023563014,11.0,0.2638580931263858,11.0,11.0,11.0,0.6207974980453479,0.13451043338683788,0.5423312883435583,11.0,0.4105691056910569
11.5,11.5,11.5,0.9837092731829574,0.9782106305711455,0.9829313543599257,11.5,0.9813993594481399,11.5,11.5,11.5,0.7651483493522775,0.2064004697592484,0.7282608695652174,11.5,0.5196937893567107,11.5,11.5,11.5,0.6327077747989276,0.11623376623376623,0.5578903996703749,11.5,0.4143877802414388,11.5,11.5,11.5,0.4173946069122674,0.20074728260869565,0.39157811885084615,11.5,0.33074648928307465,11.5,11.5,11.5,0.13760169791298196,0.5682730923694779,0.15565869332381294,11.5,0.27593003202759303,11.5,11.5,11.5,0.6379984362783424,0.14574638844301765,0.5574642126789366,11.5,0.42485833949248586
12.0,12.0,12.0,0.9862155388471178,0.9834929019478376,0.987012987012987,12.0,0.9854644000985464,12.0,12.0,12.0,0.7768491433347263,0.2172636523781562,0.7421739130434782,12.0,0.5316705766143969,12.0,12.0,12.0,0.6434316353887399,0.12077922077922078,0.5702513391017717,12.0,0.4232569598423257,12.0,12.0,12.0,0.43182681352069885,0.2105978260869565,0.41086186540731995,12.0,0.3450357230845036,12.0,12.0,12.0,0.1574106827025115,0.5887550200803213,0.19100321313816493,12.0,0.3013057403301306,12.0,12.0,12.0,0.6493354182955434,0.156661316211878,0.5742331288343558,12.0,0.43766937669376693
12.5,12.5,12.5,0.9899749373433584,0.9854737537140971,0.989239332096475,12.5,0.9880512441488051,12.5,12.5,12.5,0.7898035938152946,0.225778038755138,0.7539130434782608,12.5,0.5424126435362391,12.5,12.5,12.5,0.6572194561470701,0.12402597402597403,0.5801400906468892,12.5,0.431879773343188,12.5,12.5,12.5,0.44663881503987846,0.22792119565217392,0.4325068870523416,12.5,0.36289726533628974,12.5,12.5,12.5,0.20091970286522814,0.6032128514056225,0.2067118886112103,12.5,0.3263118994826312,12.5,12.5,12.5,0.6665363565285379,0.16918138041733546,0.5938650306748466,12.5,0.4538063562453806
13.0,13.0,13.0,0.9928989139515455,0.9877847474413998,0.9914656771799629,13.0,0.9905149051490515,13.0,13.0,13.0,0.8052653572921019,0.2337052260716383,0.7708695652173913,13.0,0.5551302629954316,13.0,13.0,13.0,0.6671773266947529,0.1288961038961039,0.5900288421920066,13.0,0.43988667159398864,13.0,13.0,13.0,0.4625902012913027,0.24728260869565216,0.4490358126721763,13.0,0.3802660753880266,13.0,13.0,13.0,0.2186062964273081,0.6269076305220883,0.21885041056765442,13.0,0.34392707563439273,13.0,13.0,13.0,0.6790461297888976,0.18747993579454253,0.6081799591002045,13.0,0.4690810544469081
13.5,13.5,13.5,0.993734335839599,0.9920765929349621,0.9936920222634509,13.5,0.9931017491993102,13.5,13.5,13.5,0.8186376932720435,0.2433940105695831,0.7869565217391304,13.5,0.5677244104210396,13.5,13.5,13.5,0.679816162389889,0.1353896103896104,0.5982694684796045,13.5,0.4488790342448879,13.5,13.5,13.5,0.48423851120394984,0.27241847826086957,0.46792601338055884,13.5,0.4023158413402316,13.5,13.5,13.5,0.23452423063318004,0.6413654618473895,0.23134594787575866,13.5,0.3582163094358216,13.5,13.5,13.5,0.6989835809225958,0.21123595505617979,0.6269938650306749,13.5,0.49014535599901454
14.0,14.0,14.0,0.9949874686716792,0.9937273027401783,0.9966604823747681,14.0,0.9950726779995073,14.0,14.0,14.0,0.8328458002507313,0.2524955960070464,0.7973913043478261,14.0,0.5787134214100507,14.0,14.0,14.0,0.6916890080428955,0.14285714285714285,0.6122785331685208,14.0,0.4597191426459719,14.0,14.0,14.0,0.507785795670338,0.29891304347826086,0.48130657221566314,14.0,0.42374969204237495,14.0,14.0,14.0,0.2500884329678104,0.6638554216867469,0.2591931453052481,14.0,0.3801428923380143,14.0,14.0,14.0,0.7197028928850665,0.23146067415730337,0.6441717791411042,14.0,0.5096082779009609
14.5,14.5,14.5,0.9962406015037594,0.9953780125453945,0.9970315398886828,14.5,0.9961813254496181,14.5,14.5,14.5,0.8466360217300459,0.26365237815619497,0.8160869565217391,14.5,0.5927892332386714,14.5,14.5,14.5,0.7027958636537724,0.1512987012987013,0.6250515039142975,14.5,0.4703128849470313,14.5,14.5,14.5,0.5313330801367262,0.328804347826087,0.49940968122786306,14.5,0.44789356984478934,14.5,14.5,14.5,0.26388397594623275,0.689156626506024,0.29418064976794,14.5,0.40477950234047794,14.5,14.5,14.5,0.7376856919468334,0.2478330658105939,0.6556237218813906,14.5,0.5250061591525006
15.0,15.0,15.0,0.9974937343358395,0.9980191482337405,0.9981447124304267,15.0,0.9979058881497906,15.0,15.0,15.0,0.8608441287087338,0.2786259541984733,0.8347826086956521,15.0,0.6085936535374737,15.0,15.0,15.0,0.7131367292225201,0.16428571428571428,0.6394725999175938,15.0,0.48287755604828775,15.0,15.0,15.0,0.5450056969236612,0.36311141304347827,0.5206611570247934,15.0,0.47142153239714213,15.0,15.0,15.0,0.2773257870534135,0.7144578313253012,0.335237415208854,15.0,0.4313870411431387,15.0,15.0,15.0,0.7517591868647381,0.2645264847512038,0.6646216768916156,15.0,0.5385562946538557
15.5,15.5,15.5,0.9979114452798663,0.9996698580389568,0.9981447124304267,15.5,0.9986449864498645,15.5,15.5,15.5,0.8750522356874216,0.2921315325895479,0.851304347826087,15.5,0.6231633535004322,15.5,15.5,15.5,0.7368824205285331,0.18084415584415584,0.6505974454058508,15.5,0.5001231830500124,15.5,15.5,15.5,0.5567793391568553,0.39809782608695654,0.5367965367965368,15.5,0.49297856614929786,15.5,15.5,15.5,0.28935267067562787,0.7357429718875502,0.3609425205283827,15.5,0.4509731460950973,15.5,15.5,15.5,0.7697419859265051,0.2812199036918138,0.6732106339468302,15.5,0.5532150776053215
16.0,16.0,16.0,0.9991645781119465,0.9996698580389568,0.9985157699443413,16.0,0.9991377186499137,16.0,16.0,16.0,0.890513999164229,0.30387551379917793,0.8660869565217392,16.0,0.6368687492282998,16.0,16.0,16.0,0.7514362313289927,0.21948051948051947,0.6629583848372477,16.0,0.5231584134023158,16.0,16.0,16.0,0.5681731864793012,0.4232336956521739,0.5505706414797323,16.0,0.51010101010101,16.0,16.0,16.0,0.304209409267775,0.7578313253012048,0.39128882541949306,16.0,0.47339246119733924,16.0,16.0,16.0,0.7845973416731822,0.30529695024077047,0.681799591002045,16.0,0.5697216063069721
16.5,16.5,16.5,1.0,0.9996698580389568,0.9992578849721707,16.5,0.999630450849963,16.5,16.5,16.5,0.9068115336397827,0.32031708749266,0.8852173913043478,16.5,0.6540313618965304,16.5,16.5,16.5,0.7659900421294523,0.24512987012987014,0.6843840131850021,16.5,0.5439763488543976,16.5,16.5,16.5,0.5822255981769844,0.44259510869565216,0.5639512003148367,16.5,0.5258684405025869,16.5,16.5,16.5,0.32048107534488857,0.7807228915662651,0.42163513031060335,16.5,0.4965508745996551,16.5,16.5,16.5,0.7974980453479281,0.32391653290529693,0.6969325153374233,16.5,0.5854890367085489
17.0,17.0,17.0,1.0,0.9996698580389568,0.9992578849721707,17.0,0.999630450849963,17.0,17.0,17.0,0.9210196406184705,0.33646506165590134,0.9021739130434783,17.0,0.6698357821953328,17.0,17.0,17.0,0.7839908081194944,0.2753246753246753,0.703749484960857,17.0,0.5670115792067012,17.0,17.0,17.0,0.5962780098746677,0.4711277173913043,0.5785123966942148,17.0,0.5453313624045332,17.0,17.0,17.0,0.3346303501945525,0.8060240963855422,0.446983220278472,17.0,0.5179847253017985,17.0,17.0,17.0,0.8060985144644254,0.33900481540930977,0.7100204498977505,17.0,0.597930524759793
17.5,17.5,17.5,1.0,1.0,0.9992578849721707,17.5,0.9997536338999754,17.5,17.5,17.5,0.9364814040952779,0.35466823253082796,0.9117391304347826,17.5,0.6847758982590443,17.5,17.5,17.5,0.7993106089620835,0.29577922077922075,0.7214668314791924,17.5,0.5849963045084996,17.5,17.5,17.5,0.6175465248765667,0.5033967391304348,0.6005509641873278,17.5,0.5708302537570831,17.5,17.5,17.5,0.36328263176512204,0.8289156626506025,0.47161727954302035,17.5,0.5434836166543484,17.5,17.5,17.5,0.8162627052384676,0.35698234349919744,0.7247443762781186,17.5,0.6124661246612466
18.0,18.0,18.0,1.0,1.0,0.9992578849721707,18.0,0.9997536338999754,18.0,18.0,18.0,0.9452569995821145,0.3872577803875514,0.92,18.0,0.7034201753302877,18.0,18.0,18.0,0.8058215243201838,0.31655844155844154,0.7375360527400082,18.0,0.5997782705099778,18.0,18.0,18.0,0.6399544246107102,0.5305706521739131,0.6245572609208973,18.0,0.5954668637595467,18.0,18.0,18.0,0.40042447824548993,0.8473895582329317,0.5048197072474117,18.0,0.573540280857354,18.0,18.0,18.0,0.8244722439405786,0.3707865168539326,0.7406952965235174,18.0,0.6251539788125154
18.5,18.5,18.5,1.0,1.0,0.9992578849721707,18.5,0.9997536338999754,18.5,18.5,18.5,0.9523610530714585,0.42366412213740456,0.9317391304347826,18.5,0.7241634769724657,18.5,18.5,18.5,0.8161623898889314,0.3301948051948052,0.7531932426864442,18.5,0.6129588568612959,18.5,18.5,18.5,0.6543866312191416,0.5574048913043478,0.650137741046832,18.5,0.6178861788617886,18.5,18.5,18.5,0.4357976653696498,0.870281124497992,0.5405212424134238,18.5,0.6051983247105198,18.5,18.5,18.5,0.8330727130570759,0.38619582664526486,0.7558282208588957,18.5,0.6383345651638335
19.0,19.0,19.0,1.0,1.0,0.9992578849721707,19.0,0.9997536338999754,19.0,19.0,19.0,0.9632260760551609,0.4671168526130358,0.9382608695652174,19.0,0.747499691319916,19.0,19.0,19.0,0.8261202604366144,0.3487012987012987,0.7647301194890812,19.0,0.6266321754126633,19.0,19.0,19.0,0.6638815039878465,0.5855978260869565,0.6753246753246753,19.0,0.6390736634639074,19.0,19.0,19.0,0.4711708524938097,0.891566265060241,0.5876472688325598,19.0,0.6403054939640306,19.0,19.0,19.0,0.8420641125879593,0.40930979133226325,0.7709611451942741,19.0,0.6545947277654595
19.5,19.5,19.5,1.0,1.0,1.0,19.5,1.0,19.5,19.5,19.5,0.9690764730463853,0.4835584263065179,0.947391304347826,19.5,0.7587356463760958,19.5,19.5,19.5,0.8356951359632325,0.3678571428571429,0.7766790276060981,19.5,0.6405518600640552,19.5,19.5,19.5,0.68211165970376,0.618546195652174,0.695789059425423,19.5,0.6633407243163341,19.5,19.5,19.5,0.5129112133003184,0.9124497991967871,0.6129953588004284,19.5,0.6699926090169993,19.5,19.5,19.5,0.854573885848319,0.43113964686998396,0.7869120654396728,19.5,0.6717171717171717
20.0,20.0,20.0,1.0,1.0,1.0,20.0,1.0,20.0,20.0,20.0,0.973255328040117,0.4994128009395185,0.9560869565217391,20.0,0.7691072971971848,20.0,20.0,20.0,0.8563768671007277,0.38441558441558443,0.7894519983518747,20.0,0.6573047548657305,20.0,20.0,20.0,0.7147740220281048,0.6525135869565217,0.717827626918536,20.0,0.6931510224193151,20.0,20.0,20.0,0.5479306685532367,0.9253012048192771,0.6408425562299179,20.0,0.6957378664695738,20.0,20.0,20.0,0.8752931978107896,0.4510433386837881,0.8004089979550102,20.0,0.6899482631189948
20.5,20.5,20.5,1.0,1.0,1.0,20.5,1.0,20.5,20.5,20.5,0.9770162975344756,0.5337639459776864,0.9608695652173913,20.5,0.7860229657982467,20.5,20.5,20.5,0.864419762543087,0.42045454545454547,0.8067573135558302,20.5,0.6787386055678739,20.5,20.5,20.5,0.7265476642612989,0.6786684782608695,0.7367178276269185,20.5,0.7123675782212368,20.5,20.5,20.5,0.619030774672798,0.940562248995984,0.6722599071760086,20.5,0.7360187238236019,20.5,20.5,20.5,0.8835027365129007,0.4812199036918138,0.8155419222903886,20.5,0.7086720867208672
21.0,21.0,21.0,1.0,1.0,1.0,21.0,1.0,21.0,21.0,21.0,0.9820309235269536,0.5522607163828538,0.9656521739130435,21.0,0.7966415606865045,21.0,21.0,21.0,0.8690157027958637,0.43733766233766236,0.8174701277297075,21.0,0.6898250800689825,21.0,21.0,21.0,0.7379415115837448,0.7055027173913043,0.747737111373475,21.0,0.7292436560729244,21.0,21.0,21.0,0.6430845419172267,0.9502008032128514,0.6990360585505176,21.0,0.7565902931756591,21.0,21.0,21.0,0.8921032056293979,0.5091492776886035,0.8286298568507158,21.0,0.7260408967726041
21.5,21.5,21.5,1.0,1.0,1.0,21.5,1.0,21.5,21.5,21.5,0.9857918930213122,0.5742806811509101,0.967391304347826,21.5,0.8075070996419311,21.5,21.5,21.5,0.8785905783224818,0.4584415584415584,0.8331273176761433,21.5,0.7055925104705593,21.5,21.5,21.5,0.7459172047094569,0.7269021739130435,0.7567886658795749,21.5,0.7424242424242424,21.5,21.5,21.5,0.6671383091616555,0.9566265060240964,0.7218850410567654,21.5,0.7748213845774822,21.5,21.5,21.5,0.8975762314308053,0.536115569823435,0.8433537832310839,21.5,0.7425474254742548
22.0,22.0,22.0,1.0,1.0,1.0,22.0,1.0,22.0,22.0,22.0,0.9903886335144171,0.596887844979448,0.9708695652173913,22.0,0.8193604148660328,22.0,22.0,22.0,0.8854844887016469,0.4948051948051948,0.8520807581376184,22.0,0.7272727272727273,22.0,22.0,22.0,0.7527535131029244,0.7418478260869565,0.7650531286894924,22.0,0.7526484355752648,22.0,22.0,22.0,0.6936681995047754,0.9630522088353414,0.7518743305962157,22.0,0.7963784183296378,22.0,22.0,22.0,0.9050039093041439,0.5508828250401284,0.8613496932515338,22.0,0.7559743779255974
22.5,22.5,22.5,1.0,1.0,1.0,22.5,1.0,22.5,22.5,22.5,0.9937317175094025,0.6153846153846154,0.9743478260869565,22.5,0.8291147055191999,22.5,22.5,22.5,0.8927613941018767,0.5269480519480519,0.8677379480840544,22.5,0.7464892830746489,22.5,22.5,22.5,0.7633877706038739,0.7649456521739131,0.781582054309327,22.5,0.7696476964769647,22.5,22.5,22.5,0.7099398655818889,0.9670682730923694,0.7832916815423063,22.5,0.8141167775314117,22.5,22.5,22.5,0.9104769351055512,0.5762439807383628,0.8789366053169734,22.5,0.7727272727272727
23.0,23.0,23.0,1.0,1.0,1.0,23.0,1.0,23.0,23.0,23.0,0.9954032595068951,0.632413388138579,0.9786956521739131,23.0,0.8380046919372762,23.0,23.0,23.0,0.9015702795863654,0.5571428571428572,0.8850432632880099,23.0,0.7659522049765952,23.0,23.0,23.0,0.7744018230155716,0.7836277173913043,0.7949626131444313,23.0,0.7841832963784183,23.0,23.0,23.0,0.7308100459851432,0.9714859437751004,0.7950731881470903,23.0,0.8268046316826805,23.0,23.0,23.0,0.9159499609069586,0.6003210272873194,0.8895705521472392,23.0,0.7868933234786893
23.5,23.5,23.5,1.0,1.0,1.0,23.5,1.0,23.5,23.5,23.5,0.9958211450062683,0.6473869641808573,0.9843478260869565,23.5,0.8460303741202617,23.5,23.5,23.5,0.9172730754500191,0.586038961038961,0.9007004532344458,23.5,0.7866469573786647,23.5,23.5,23.5,0.7869350550702621,0.8043478260869565,0.8040141676505312,23.5,0.7985957132298596,23.5,23.5,23.5,0.742483197736116,0.9783132530120482,0.8061406640485541,23.5,0.8367824587336783,23.5,23.5,23.5,0.9241594996090696,0.6269662921348315,0.8997955010224948,23.5,0.8027839369302784
24.0,24.0,24.0,1.0,1.0,1.0,24.0,1.0,24.0,24.0,24.0,0.9966569160050146,0.6650029359953024,0.9886956521739131,24.0,0.8549203605383381,24.0,24.0,24.0,0.9268479509766373,0.6204545454545455,0.9167696744952616,24.0,0.8075880758807588,24.0,24.0,24.0,0.8013672616786935,0.8209918478260869,0.816607634789453,24.0,0.8132544961813255,24.0,24.0,24.0,0.760169791298196,0.9827309236947791,0.817922170653338,24.0,0.8483616654348362,24.0,24.0,24.0,0.9300234558248631,0.6446227929373997,0.90920245398773,24.0,0.814239960581424
24.5,24.5,24.5,1.0,1.0,1.0,24.5,1.0,24.5,24.5,24.5,0.9979105725031342,0.6855549031121551,0.9917391304347826,24.5,0.8647981232250895,24.5,24.5,24.5,0.9333588663347376,0.6568181818181819,0.92336217552534,24.5,0.8254496181325449,24.5,24.5,24.5,0.8123813140903912,0.8362771739130435,0.8229043683589138,24.5,0.8243409706824341,24.5,24.5,24.5,0.7863459497700743,0.9875502008032129,0.8379150303463049,24.5,0.8658536585365854,24.5,24.5,24.5,0.9354964816262705,0.6686998394863564,0.914519427402863,24.5,0.8268046316826805
25.0,25.0,25.0,1.0,1.0,1.0,25.0,1.0,25.0,25.0,25.0,0.9991642290012537,0.7022900763358778,0.9930434782608696,25.0,0.8725768613409063,25.0,25.0,25.0,0.9410187667560321,0.6727272727272727,0.9336629583848373,25.0,0.8370288248337029,25.0,25.0,25.0,0.8214963919483479,0.8495244565217391,0.8299881936245572,25.0,0.8343187977334319,25.0,25.0,25.0,0.8107534488857446,0.9915662650602409,0.8546947518743306,25.0,0.8813747228381374,25.0,25.0,25.0,0.9417513682564503,0.6979133226324238,0.9202453987730062,25.0,0.841709780734171
25.5,25.5,25.5,1.0,1.0,1.0,25.5,1.0,25.5,25.5,25.5,0.9991642290012537,0.7240164415736935,0.9952173913043478,25.5,0.8823311519940733,25.5,25.5,25.5,0.9490616621983914,0.6948051948051948,0.9410795220436753,25.5,0.8502094111850209,25.5,25.5,25.5,0.8328902392707938,0.8688858695652174,0.8410074773711137,25.5,0.8484848484848485,25.5,25.5,25.5,0.8217191368942341,0.9939759036144579,0.8650481970724742,25.5,0.8895048041389505,25.5,25.5,25.5,0.947615324472244,0.713322632423756,0.9276073619631902,25.5,0.8516876077851687
26.0,26.0,26.0,1.0,1.0,1.0,26.0,1.0,26.0,26.0,26.0,1.0,0.7472108044627128,0.9978260869565218,26.0,0.8930732189159155,26.0,26.0,26.0,0.956721562619686,0.7259740259740259,0.953852492789452,26.0,0.8683173195368318,26.0,26.0,26.0,0.8427649069502469,0.8862092391304348,0.8575364029909485,26.0,0.8631436314363143,26.0,26.0,26.0,0.8351609480014149,0.9943775100401606,0.8857550874687612,26.0,0.9014535599901453,26.0,26.0,26.0,0.9515246286161063,0.723916532905297,0.9411042944785276,26.0,0.861049519586105
26.5,26.5,26.5,1.0,1.0,1.0,26.5,1.0,26.5,26.5,26.5,1.0,0.7748091603053435,0.9982608695652174,26.5,0.9048030621064329,26.5,26.5,26.5,0.963615472998851,0.749025974025974,0.9563246806757314,26.5,0.880019709288002,26.5,26.5,26.5,0.858336498290923,0.9004755434782609,0.8630460448642266,26.5,0.8750923872875093,26.5,26.5,26.5,0.8546162009197029,0.9955823293172691,0.8978936094252052,26.5,0.9127864005912787,26.5,26.5,26.5,0.955824863174355,0.7409309791332264,0.9484662576687116,26.5,0.871150529687115
27.0,27.0,27.0,1.0,1.0,1.0,27.0,1.0,27.0,27.0,27.0,1.0,0.8144450968878449,0.9982608695652174,27.0,0.9214717866403259,27.0,27.0,27.0,0.967828418230563,0.7788961038961039,0.9616810877626699,27.0,0.8943089430894309,27.0,27.0,27.0,0.8758070641853399,0.9130434782608695,0.8689492325855962,27.0,0.8871643261887164,27.0,27.0,27.0,0.8769013088079236,0.9959839357429718,0.9111031774366298,27.0,0.9252278886425228,27.0,27.0,27.0,0.9640344018764659,0.7569823434991975,0.9501022494887525,27.0,0.880389258438039
27.5,27.5,27.5,1.0,1.0,1.0,27.5,1.0,27.5,27.5,27.5,1.0,0.8526130358191427,0.9986956521739131,27.5,0.9376466230398814,27.5,27.5,27.5,0.9754883186518575,0.8061688311688312,0.9686856201071281,27.5,0.9092140921409214,27.5,27.5,27.5,0.8932776300797569,0.9208559782608695,0.8740653286107831,27.5,0.8972653362897265,27.5,27.5,27.5,0.8967102935974531,0.9963855421686747,0.9225276686897537,27.5,0.9361911800936191,27.5,27.5,27.5,0.9698983580922595,0.7727126805778491,0.9570552147239264,27.5,0.8903670854890368
28.0,28.0,28.0,1.0,1.0,1.0,28.0,1.0,28.0,28.0,28.0,1.0,0.8763945977686436,0.9995652173913043,28.0,0.9478948018273861,28.0,28.0,28.0,0.9793182688625048,0.8266233766233766,0.9719818706221672,28.0,0.9191919191919192,28.0,28.0,28.0,0.9111279908849221,0.9327445652173914,0.8823297914207006,28.0,0.9099531904409953,28.0,28.0,28.0,0.9186416696144323,0.9979919678714859,0.932167083184577,28.0,0.9476472037447647,28.0,28.0,28.0,0.9745895230648944,0.7903691813804173,0.9652351738241309,28.0,0.9010840108401084
28.5,28.5,28.5,1.0,1.0,1.0,28.5,1.0,28.5,28.5,28.5,1.0,0.8940105695830887,1.0,28.5,0.9554265958760341,28.5,28.5,28.5,0.9831482190731521,0.8337662337662337,0.9773382777091059,28.5,0.9247351564424735,28.5,28.5,28.5,0.9217622483858716,0.9412364130434783,0.8905942542306179,28.5,0.9190687361419069,28.5,28.5,28.5,0.9423417049876194,0.9987951807228915,0.9396644055694395,28.5,0.9587336782458734,28.5,28.5,28.5,0.9796716184519155,0.8054574638844302,0.9734151329243353,28.5,0.9109386548410938
29.0,29.0,29.0,1.0,1.0,1.0,29.0,1.0,29.0,29.0,29.0,1.0,0.9248385202583675,1.0,29.0,0.9683911594023954,29.0,29.0,29.0,0.9854461891995404,0.8444805194805195,0.9810465595385249,29.0,0.9306479428430648,29.0,29.0,29.0,0.9339156855298139,0.9510869565217391,0.9008264462809917,29.0,0.9297856614929786,29.0,29.0,29.0,0.9525999292536258,0.9991967871485944,0.947161727954302,29.0,0.9650160137965016,29.0,29.0,29.0,0.982017200938233,0.8282504012841091,0.983640081799591,29.0,0.9235033259423503
29.5,29.5,29.5,1.0,1.0,1.0,29.5,1.0,29.5,29.5,29.5,1.0,0.9398120963006459,1.0,29.5,0.9746882331151994,29.5,29.5,29.5,0.9888931443891229,0.8548701298701299,0.9855789039967038,29.5,0.9370534614437054,29.5,29.5,29.5,0.947588302316749,0.9592391304347826,0.9118457300275482,29.5,0.9406257698940625,29.5,29.5,29.5,0.9593208348072161,0.9991967871485944,0.9560871117458051,29.5,0.9704360679970436,29.5,29.5,29.5,0.9855355746677091,0.8552166934189406,0.9873210633946831,29.5,0.9360679970436068
30.0,30.0,30.0,1.0,1.0,1.0,30.0,1.0,30.0,30.0,30.0,1.0,0.9456840869054609,1.0,30.0,0.9771576737868872,30.0,30.0,30.0,0.9931060896208349,0.8698051948051948,0.9888751545117429,30.0,0.9450603596945061,30.0,30.0,30.0,0.961260919103684,0.9677309782608695,0.9264069264069265,30.0,0.9526977087952697,30.0,30.0,30.0,0.9653342766183233,0.9991967871485944,0.9653695108889683,30.0,0.9757329391475733,30.0,30.0,30.0,0.9886630179827991,0.8731942215088283,0.9905930470347648,30.0,0.9449371766444937
30.5,30.5,30.5,1.0,1.0,1.0,30.5,1.0,30.5,30.5,30.5,1.0,0.9497944803288315,1.0,30.5,0.9788862822570688,30.5,30.5,30.5,0.995787054768288,0.8821428571428571,0.992583436341162,30.5,0.9517122443951712,30.5,30.5,30.5,0.9711355867831372,0.9714673913043478,0.9334907516725699,30.5,0.9594727765459473,30.5,30.5,30.5,0.9713477184294305,0.9991967871485944,0.9746519100321314,30.5,0.981029810298103,30.5,30.5,30.5,0.993354182955434,0.8921348314606742,0.992638036809816,30.5,0.9542990884454299
31.0,31.0,31.0,1.0,1.0,1.0,31.0,1.0,31.0,31.0,31.0,1.0,0.952730475631239,1.0,31.0,0.9801210025929127,31.0,31.0,31.0,0.9969360398314822,0.8980519480519481,0.9954676555418212,31.0,0.958980044345898,31.0,31.0,31.0,0.9775921002658564,0.9748641304347826,0.9393939393939394,31.0,0.9646464646464646,31.0,31.0,31.0,0.9794835514679873,0.9991967871485944,0.982506247768654,31.0,0.9865730475486573,31.0,31.0,31.0,0.9956997654417513,0.9046548956661317,0.9934560327198364,31.0,0.9600886917960089
31.5,31.5,31.5,1.0,1.0,1.0,31.5,1.0,31.5,31.5,31.5,1.0,0.953904873752202,1.0,31.5,0.9806148907272503,31.5,31.5,31.5,0.9980850248946763,0.913961038961039,0.9967037494849609,31.5,0.9657551120965755,31.5,31.5,31.5,0.9783516900873528,0.9789402173913043,0.9468713105076741,31.5,0.9687115052968711,31.5,31.5,31.5,0.984082065794128,0.9995983935742971,0.988218493395216,31.5,0.9902685390490269,31.5,31.5,31.5,0.9972634870992964,0.9174959871589085,0.9950920245398773,31.5,0.9660014781966001
32.0,32.0,32.0,1.0,1.0,1.0,32.0,1.0,32.0,32.0,32.0,1.0,0.958602466236054,1.0,32.0,0.9825904432646005,32.0,32.0,32.0,0.9992340099578706,0.9279220779220779,0.9975278121137207,32.0,0.9716678984971668,32.0,32.0,32.0,0.9813900493733384,0.9840353260869565,0.9555293191656828,32.0,0.9742547425474255,32.0,32.0,32.0,0.9869119207640609,1.0,0.9900035701535166,32.0,0.9919931017491993,32.0,32.0,32.0,0.9980453479280688,0.9306581059390048,0.9967280163599181,32.0,0.9717910815471791
32.5,32.5,32.5,1.0,1.0,1.0,32.5,1.0,32.5,32.5,32.5,1.0,0.9624192601291838,1.0,32.5,0.9841955797011976,32.5,32.5,32.5,0.9996170049789352,0.9376623376623376,0.9987639060568603,32.5,0.9758561221975857,32.5,32.5,32.5,0.9867071781238131,0.9853940217391305,0.9618260527351437,32.5,0.9784429662478443,32.5,32.5,32.5,0.9886805801202688,1.0,0.9921456622634773,32.5,0.9933481152993349,32.5,32.5,32.5,0.9980453479280688,0.938362760834671,0.9967280163599181,32.5,0.9747474747474747
33.0,33.0,33.0,1.0,1.0,1.0,33.0,1.0,33.0,33.0,33.0,1.0,0.9685848502642396,1.0,33.0,0.9867884924064699,33.0,33.0,33.0,1.0,0.9493506493506494,0.9987639060568603,33.0,0.9804138950480414,33.0,33.0,33.0,0.9908849221420433,0.9877717391304348,0.9677292404565132,33.0,0.9825080068982508,33.0,33.0,33.0,0.9908029713477184,1.0,0.9992859692966798,33.0,0.9965508745996551,33.0,33.0,33.0,0.9984362783424551,0.9438202247191011,0.9967280163599181,33.0,0.9769647696476965
33.5,33.5,33.5,1.0,1.0,1.0,33.5,1.0,33.5,33.5,33.5,1.0,0.9738696418085732,1.0,33.5,0.989010989010989,33.5,33.5,33.5,1.0,0.9532467532467532,0.9991759373712402,33.5,0.9820152746982015,33.5,33.5,33.5,0.9954424610710216,0.9918478260869565,0.977961432506887,33.5,0.9886671593988667,33.5,33.5,33.5,0.9936328263176513,1.0,1.0,33.5,0.9977827050997783,33.5,33.5,33.5,0.9996090695856138,0.9534510433386838,0.9983640081799591,33.5,0.9815225424981523
34.0,34.0,34.0,1.0,1.0,1.0,34.0,1.0,34.0,34.0,34.0,1.0,0.9776864357017029,1.0,34.0,0.9906161254475861,34.0,34.0,34.0,1.0,0.9626623376623377,0.9991759373712402,34.0,0.9855875831485588,34.0,34.0,34.0,0.998101025446259,0.9949048913043478,0.987012987012987,34.0,0.9934712983493471,34.0,34.0,34.0,0.9968164131588256,1.0,1.0,34.0,0.9988913525498891,34.0,34.0,34.0,1.0,0.9582664526484751,0.9987730061349693,34.0,0.9836166543483617
34.5,34.5,34.5,1.0,1.0,1.0,34.5,1.0,34.5,34.5,34.5,1.0,0.9788608338226659,1.0,34.5,0.9911100135819237,34.5,34.5,34.5,1.0,0.9714285714285714,0.9991759373712402,34.5,0.9889135254988913,34.5,34.5,34.5,0.9996202050892518,0.9966032608695652,0.9905548996458088,34.5,0.9956885932495688,34.5,34.5,34.5,0.9992925362575168,1.0,1.0,34.5,0.9997536338999754,34.5,34.5,34.5,1.0,0.960513643659711,0.9991820040899796,34.5,0.9846021187484603
35.0,35.0,35.0,1.0,1.0,1.0,35.0,1.0,35.0,35.0,35.0,1.0,0.9809160305343512,1.0,35.0,0.9919743178170144,35.0,35.0,35.0,1.0,0.9743506493506493,0.99958796868562,35.0,0.9901453559990145,35.0,35.0,35.0,0.9996202050892518,0.9983016304347826,0.9921290830381739,35.0,0.9967972406996797,35.0,35.0,35.0,0.9992925362575168,1.0,1.0,35.0,0.9997536338999754,35.0,35.0,35.0,1.0,0.9624398073836276,1.0,35.0,0.9855875831485588
35.5,35.5,35.5,1.0,1.0,1.0,35.5,1.0,35.5,35.5,35.5,1.0,0.9844392248972401,1.0,35.5,0.9934559822200272,35.5,35.5,35.5,1.0,0.9795454545454545,0.99958796868562,35.5,0.9921162847992117,35.5,35.5,35.5,1.0,0.998641304347826,0.9952774498229043,35.5,0.9980290711998029,35.5,35.5,35.5,0.9996462681287585,1.0,1.0,35.5,0.9998768169499876,35.5,35.5,35.5,1.0,0.9678972712680578,1.0,35.5,0.9876816949987681
36.0,36.0,36.0,1.0,1.0,1.0,36.0,1.0,36.0,36.0,36.0,1.0,0.991779213153259,1.0,36.0,0.996542783059637,36.0,36.0,36.0,1.0,0.9827922077922078,0.99958796868562,36.0,0.9933481152993349,36.0,36.0,36.0,1.0,0.9996603260869565,0.9964580873671782,36.0,0.9987681694998768,36.0,36.0,36.0,0.9996462681287585,1.0,1.0,36.0,0.9998768169499876,36.0,36.0,36.0,1.0,0.9733547351524879,1.0,36.0,0.9897758068489776
36.5,36.5,36.5,1.0,1.0,1.0,36.5,1.0,36.5,36.5,36.5,1.0,0.992953611274222,1.0,36.5,0.9970366711939745,36.5,36.5,36.5,1.0,0.9844155844155844,1.0,36.5,0.9940872135994088,36.5,36.5,36.5,1.0,1.0,0.9984258166076347,36.5,0.9995072677999507,36.5,36.5,36.5,1.0,1.0,1.0,36.5,1.0,36.5,36.5,36.5,1.0,0.9791332263242376,1.0,36.5,0.9919931017491993
37.0,37.0,37.0,1.0,1.0,1.0,37.0,1.0,37.0,37.0,37.0,1.0,0.9955960070463887,1.0,37.0,0.998147919496234,37.0,37.0,37.0,1.0,0.9853896103896104,1.0,37.0,0.9944567627494457,37.0,37.0,37.0,1.0,1.0,0.9988193624557261,37.0,0.999630450849963,37.0,37.0,37.0,1.0,1.0,1.0,37.0,1.0,37.0,37.0,37.0,1.0,0.9833065810593901,1.0,37.0,0.9935944813993595
37.5,37.5,37.5,1.0,1.0,1.0,37.5,1.0,37.5,37.5,37.5,1.0,0.9967704051673517,1.0,37.5,0.9986418076305716,37.5,37.5,37.5,1.0,0.987012987012987,1.0,37.5,0.9950726779995073,37.5,37.5,37.5,1.0,1.0,0.9992129083038174,37.5,0.9997536338999754,37.5,37.5,37.5,1.0,1.0,1.0,37.5,1.0,37.5,37.5,37.5,1.0,0.989406099518459,1.0,37.5,0.9959349593495935
38.0,38.0,38.0,1.0,1.0,1.0,38.0,1.0,38.0,38.0,38.0,1.0,0.9967704051673517,1.0,38.0,0.9986418076305716,38.0,38.0,38.0,1.0,0.9876623376623377,1.0,38.0,0.9953190440995319,38.0,38.0,38.0,1.0,1.0,1.0,38.0,1.0,38.0,38.0,38.0,1.0,1.0,1.0,38.0,1.0,38.0,38.0,38.0,1.0,0.9922953451043338,1.0,38.0,0.9970436067997044
38.5,38.5,38.5,1.0,1.0,1.0,38.5,1.0,38.5,38.5,38.5,1.0,0.9985320023487962,1.0,38.5,0.999382639832078,38.5,38.5,38.5,1.0,0.9899350649350649,1.0,38.5,0.9961813254496181,38.5,38.5,38.5,1.0,1.0,1.0,38.5,1.0,38.5,38.5,38.5,1.0,1.0,1.0,38.5,1.0,38.5,38.5,38.5,1.0,0.993900481540931,1.0,38.5,0.9976595220497659
39.0,39.0,39.0,1.0,1.0,1.0,39.0,1.0,39.0,39.0,39.0,1.0,1.0,1.0,39.0,1.0,39.0,39.0,39.0,1.0,0.9925324675324675,1.0,39.0,0.9971667898497166,39.0,39.0,39.0,1.0,1.0,1.0,39.0,1.0,39.0,39.0,39.0,1.0,1.0,1.0,39.0,1.0,39.0,39.0,39.0,1.0,0.9964686998394864,1.0,39.0,0.9986449864498645
39.5,39.5,39.5,1.0,1.0,1.0,39.5,1.0,39.5,39.5,39.5,1.0,1.0,1.0,39.5,1.0,39.5,39.5,39.5,1.0,0.9931818181818182,1.0,39.5,0.9974131559497413,39.5,39.5,39.5,1.0,1.0,1.0,39.5,1.0,39.5,39.5,39.5,1.0,1.0,1.0,39.5,1.0,39.5,39.5,39.5,1.0,0.9983948635634029,1.0,39.5,0.9993840847499385
40.0,40.0,40.0,1.0,1.0,1.0,40.0,1.0,40.0,40.0,40.0,1.0,1.0,1.0,40.0,1.0,40.0,40.0,40.0,1.0,0.9961038961038962,1.0,40.0,0.9985218033998522,40.0,40.0,40.0,1.0,1.0,1.0,40.0,1.0,40.0,40.0,40.0,1.0,1.0,1.0,40.0,1.0,40.0,40.0,40.0,1.0,0.9983948635634029,1.0,40.0,0.9993840847499385
40.5,40.5,40.5,1.0,1.0,1.0,40.5,1.0,40.5,40.5,40.5,1.0,1.0,1.0,40.5,1.0,40.5,40.5,40.5,1.0,0.9970779220779221,1.0,40.5,0.9988913525498891,40.5,40.5,40.5,1.0,1.0,1.0,40.5,1.0,40.5,40.5,40.5,1.0,1.0,1.0,40.5,1.0,40.5,40.5,40.5,1.0,0.9996789727126806,1.0,40.5,0.9998768169499876
41.0,41.0,41.0,1.0,1.0,1.0,41.0,1.0,41.0,41.0,41.0,1.0,1.0,1.0,41.0,1.0,41.0,41.0,41.0,1.0,0.9980519480519481,1.0,41.0,0.9992609016999261,41.0,41.0,41.0,1.0,1.0,1.0,41.0,1.0,41.0,41.0,41.0,1.0,1.0,1.0,41.0,1.0,41.0,41.0,41.0,1.0,1.0,1.0,41.0,1.0
41.5,41.5,41.5,1.0,1.0,1.0,41.5,1.0,41.5,41.5,41.5,1.0,1.0,1.0,41.5,1.0,41.5,41.5,41.5,1.0,0.9983766233766234,1.0,41.5,0.9993840847499385,41.5,41.5,41.5,1.0,1.0,1.0,41.5,1.0,41.5,41.5,41.5,1.0,1.0,1.0,41.5,1.0,41.5,41.5,41.5,1.0,1.0,1.0,41.5,1.0
42.0,42.0,42.0,1.0,1.0,1.0,42.0,1.0,42.0,42.0,42.0,1.0,1.0,1.0,42.0,1.0,42.0,42.0,42.0,1.0,0.999025974025974,1.0,42.0,0.999630450849963,42.0,42.0,42.0,1.0,1.0,1.0,42.0,1.0,42.0,42.0,42.0,1.0,1.0,1.0,42.0,1.0,42.0,42.0,42.0,1.0,1.0,1.0,42.0,1.0
42.5,42.5,42.5,1.0,1.0,1.0,42.5,1.0,42.5,42.5,42.5,1.0,1.0,1.0,42.5,1.0,42.5,42.5,42.5,1.0,1.0,1.0,42.5,1.0,42.5,42.5,42.5,1.0,1.0,1.0,42.5,1.0,42.5,42.5,42.5,1.0,1.0,1.0,42.5,1.0,42.5,42.5,42.5,1.0,1.0,1.0,42.5,1.0
43.0,43.0,43.0,1.0,1.0,1.0,43.0,1.0,43.0,43.0,43.0,1.0,1.0,1.0,43.0,1.0,43.0,43.0,43.0,1.0,1.0,1.0,43.0,1.0,43.0,43.0,43.0,1.0,1.0,1.0,43.0,1.0,43.0,43.0,43.0,1.0,1.0,1.0,43.0,1.0,43.0,43.0,43.0,1.0,1.0,1.0,43.0,1.0
43.5,43.5,43.5,1.0,1.0,1.0,43.5,1.0,43.5,43.5,43.5,1.0,1.0,1.0,43.5,1.0,43.5,43.5,43.5,1.0,1.0,1.0,43.5,1.0,43.5,43.5,43.5,1.0,1.0,1.0,43.5,1.0,43.5,43.5,43.5,1.0,1.0,1.0,43.5,1.0,43.5,43.5,43.5,1.0,1.0,1.0,43.5,1.0
44.0,44.0,44.0,1.0,1.0,1.0,44.0,1.0,44.0,44.0,44.0,1.0,1.0,1.0,44.0,1.0,44.0,44.0,44.0,1.0,1.0,1.0,44.0,1.0,44.0,44.0,44.0,1.0,1.0,1.0,44.0,1.0,44.0,44.0,44.0,1.0,1.0,1.0,44.0,1.0,44.0,44.0,44.0,1.0,1.0,1.0,44.0,1.0
44.5,44.5,44.5,1.0,1.0,1.0,44.5,1.0,44.5,44.5,44.5,1.0,1.0,1.0,44.5,1.0,44.5,44.5,44.5,1.0,1.0,1.0,44.5,1.0,44.5,44.5,44.5,1.0,1.0,1.0,44.5,1.0,44.5,44.5,44.5,1.0,1.0,1.0,44.5,1.0,44.5,44.5,44.5,1.0,1.0,1.0,44.5,1.0
45.0,45.0,45.0,1.0,1.0,1.0,45.0,1.0,45.0,45.0,45.0,1.0,1.0,1.0,45.0,1.0,45.0,45.0,45.0,1.0,1.0,1.0,45.0,1.0,45.0,45.0,45.0,1.0,1.0,1.0,45.0,1.0,45.0,45.0,45.0,1.0,1.0,1.0,45.0,1.0,45.0,45.0,45.0,1.0,1.0,1.0,45.0,1.0
45.5,45.5,45.5,1.0,1.0,1.0,45.5,1.0,45.5,45.5,45.5,1.0,1.0,1.0,45.5,1.0,45.5,45.5,45.5,1.0,1.0,1.0,45.5,1.0,45.5,45.5,45.5,1.0,1.0,1.0,45.5,1.0,45.5,45.5,45.5,1.0,1.0,1.0,45.5,1.0,45.5,45.5,45.5,1.0,1.0,1.0,45.5,1.0
46.0,46.0,46.0,1.0,1.0,1.0,46.0,1.0,46.0,46.0,46.0,1.0,1.0,1.0,46.0,1.0,46.0,46.0,46.0,1.0,1.0,1.0,46.0,1.0,46.0,46.0,46.0,1.0,1.0,1.0,46.0,1.0,46.0,46.0,46.0,1.0,1.0,1.0,46.0,1.0,46.0,46.0,46.0,1.0,1.0,1.0,46.0,1.0
46.5,46.5,46.5,1.0,1.0,1.0,46.5,1.0,46.5,46.5,46.5,1.0,1.0,1.0,46.5,1.0,46.5,46.5,46.5,1.0,1.0,1.0,46.5,1.0,46.5,46.5,46.5,1.0,1.0,1.0,46.5,1.0,46.5,46.5,46.5,1.0,1.0,1.0,46.5,1.0,46.5,46.5,46.5,1.0,1.0,1.0,46.5,1.0
47.0,47.0,47.0,1.0,1.0,1.0,47.0,1.0,47.0,47.0,47.0,1.0,1.0,1.0,47.0,1.0,47.0,47.0,47.0,1.0,1.0,1.0,47.0,1.0,47.0,47.0,47.0,1.0,1.0,1.0,47.0,1.0,47.0,47.0,47.0,1.0,1.0,1.0,47.0,1.0,47.0,47.0,47.0,1.0,1.0,1.0,47.0,1.0
47.5,47.5,47.5,1.0,1.0,1.0,47.5,1.0,47.5,47.5,47.5,1.0,1.0,1.0,47.5,1.0,47.5,47.5,47.5,1.0,1.0,1.0,47.5,1.0,47.5,47.5,47.5,1.0,1.0,1.0,47.5,1.0,47.5,47.5,47.5,1.0,1.0,1.0,47.5,1.0,47.5,47.5,47.5,1.0,1.0,1.0,47.5,1.0
48.0,48.0,48.0,1.0,1.0,1.0,48.0,1.0,48.0,48.0,48.0,1.0,1.0,1.0,48.0,1.0,48.0,48.0,48.0,1.0,1.0,1.0,48.0,1.0,48.0,48.0,48.0,1.0,1.0,1.0,48.0,1.0,48.0,48.0,48.0,1.0,1.0,1.0,48.0,1.0,48.0,48.0,48.0,1.0,1.0,1.0,48.0,1.0
48.5,48.5,48.5,1.0,1.0,1.0,48.5,1.0,48.5,48.5,48.5,1.0,1.0,1.0,48.5,1.0,48.5,48.5,48.5,1.0,1.0,1.0,48.5,1.0,48.5,48.5,48.5,1.0,1.0,1.0,48.5,1.0,48.5,48.5,48.5,1.0,1.0,1.0,48.5,1.0,48.5,48.5,48.5,1.0,1.0,1.0,48.5,1.0
49.0,49.0,49.0,1.0,1.0,1.0,49.0,1.0,49.0,49.0,49.0,1.0,1.0,1.0,49.0,1.0,49.0,49.0,49.0,1.0,1.0,1.0,49.0,1.0,49.0,49.0,49.0,1.0,1.0,1.0,49.0,1.0,49.0,49.0,49.0,1.0,1.0,1.0,49.0,1.0,49.0,49.0,49.0,1.0,1.0,1.0,49.0,1.0
49.5,49.5,49.5,1.0,1.0,1.0,49.5,1.0,49.5,49.5,49.5,1.0,1.0,1.0,49.5,1.0,49.5,49.5,49.5,1.0,1.0,1.0,49.5,1.0,49.5,49.5,49.5,1.0,1.0,1.0,49.5,1.0,49.5,49.5,49.5,1.0,1.0,1.0,49.5,1.0,49.5,49.5,49.5,1.0,1.0,1.0,49.5,1.0
50.0,50.0,50.0,1.0,1.0,1.0,50.0,1.0,50.0,50.0,50.0,1.0,1.0,1.0,50.0,1.0,50.0,50.0,50.0,1.0,1.0,1.0,50.0,1.0,50.0,50.0,50.0,1.0,1.0,1.0,50.0,1.0,50.0,50.0,50.0,1.0,1.0,1.0,50.0,1.0,50.0,50.0,50.0,1.0,1.0,1.0,50.0,1.0
50.5,50.5,50.5,1.0,1.0,1.0,50.5,1.0,50.5,50.5,50.5,1.0,1.0,1.0,50.5,1.0,50.5,50.5,50.5,1.0,1.0,1.0,50.5,1.0,50.5,50.5,50.5,1.0,1.0,1.0,50.5,1.0,50.5,50.5,50.5,1.0,1.0,1.0,50.5,1.0,50.5,50.5,50.5,1.0,1.0,1.0,50.5,1.0
51.0,51.0,51.0,1.0,1.0,1.0,51.0,1.0,51.0,51.0,51.0,1.0,1.0,1.0,51.0,1.0,51.0,51.0,51.0,1.0,1.0,1.0,51.0,1.0,51.0,51.0,51.0,1.0,1.0,1.0,51.0,1.0,51.0,51.0,51.0,1.0,1.0,1.0,51.0,1.0,51.0,51.0,51.0,1.0,1.0,1.0,51.0,1.0
51.5,51.5,51.5,1.0,1.0,1.0,51.5,1.0,51.5,51.5,51.5,1.0,1.0,1.0,51.5,1.0,51.5,51.5,51.5,1.0,1.0,1.0,51.5,1.0,51.5,51.5,51.5,1.0,1.0,1.0,51.5,1.0,51.5,51.5,51.5,1.0,1.0,1.0,51.5,1.0,51.5,51.5,51.5,1.0,1.0,1.0,51.5,1.0
52.0,52.0,52.0,1.0,1.0,1.0,52.0,1.0,52.0,52.0,52.0,1.0,1.0,1.0,52.0,1.0,52.0,52.0,52.0,1.0,1.0,1.0,52.0,1.0,52.0,52.0,52.0,1.0,1.0,1.0,52.0,1.0,52.0,52.0,52.0,1.0,1.0,1.0,52.0,1.0,52.0,52.0,52.0,1.0,1.0,1.0,52.0,1.0
52.5,52.5,52.5,1.0,1.0,1.0,52.5,1.0,52.5,52.5,52.5,1.0,1.0,1.0,52.5,1.0,52.5,52.5,52.5,1.0,1.0,1.0,52.5,1.0,52.5,52.5,52.5,1.0,1.0,1.0,52.5,1.0,52.5,52.5,52.5,1.0,1.0,1.0,52.5,1.0,52.5,52.5,52.5,1.0,1.0,1.0,52.5,1.0
53.0,53.0,53.0,1.0,1.0,1.0,53.0,1.0,53.0,53.0,53.0,1.0,1.0,1.0,53.0,1.0,53.0,53.0,53.0,1.0,1.0,1.0,53.0,1.0,53.0,53.0,53.0,1.0,1.0,1.0,53.0,1.0,53.0,53.0,53.0,1.0,1.0,1.0,53.0,1.0,53.0,53.0,53.0,1.0,1.0,1.0,53.0,1.0
53.5,53.5,53.5,1.0,1.0,1.0,53.5,1.0,53.5,53.5,53.5,1.0,1.0,1.0,53.5,1.0,53.5,53.5,53.5,1.0,1.0,1.0,53.5,1.0,53.5,53.5,53.5,1.0,1.0,1.0,53.5,1.0,53.5,53.5,53.5,1.0,1.0,1.0,53.5,1.0,53.5,53.5,53.5,1.0,1.0,1.0,53.5,1.0
54.0,54.0,54.0,1.0,1.0,1.0,54.0,1.0,54.0,54.0,54.0,1.0,1.0,1.0,54.0,1.0,54.0,54.0,54.0,1.0,1.0,1.0,54.0,1.0,54.0,54.0,54.0,1.0,1.0,1.0,54.0,1.0,54.0,54.0,54.0,1.0,1.0,1.0,54.0,1.0,54.0,54.0,54.0,1.0,1.0,1.0,54.0,1.0
54.5,54.5,54.5,1.0,1.0,1.0,54.5,1.0,54.5,54.5,54.5,1.0,1.0,1.0,54.5,1.0,54.5,54.5,54.5,1.0,1.0,1.0,54.5,1.0,54.5,54.5,54.5,1.0,1.0,1.0,54.5,1.0,54.5,54.5,54.5,1.0,1.0,1.0,54.5,1.0,54.5,54.5,54.5,1.0,1.0,1.0,54.5,1.0
55.0,55.0,55.0,1.0,1.0,1.0,55.0,1.0,55.0,55.0,55.0,1.0,1.0,1.0,55.0,1.0,55.0,55.0,55.0,1.0,1.0,1.0,55.0,1.0,55.0,55.0,55.0,1.0,1.0,1.0,55.0,1.0,55.0,55.0,55.0,1.0,1.0,1.0,55.0,1.0,55.0,55.0,55.0,1.0,1.0,1.0,55.0,1.0
55.5,55.5,55.5,1.0,1.0,1.0,55.5,1.0,55.5,55.5,55.5,1.0,1.0,1.0,55.5,1.0,55.5,55.5,55.5,1.0,1.0,1.0,55.5,1.0,55.5,55.5,55.5,1.0,1.0,1.0,55.5,1.0,55.5,55.5,55.5,1.0,1.0,1.0,55.5,1.0,55.5,55.5,55.5,1.0,1.0,1.0,55.5,1.0
56.0,56.0,56.0,1.0,1.0,1.0,56.0,1.0,56.0,56.0,56.0,1.0,1.0,1.0,56.0,1.0,56.0,56.0,56.0,1.0,1.0,1.0,56.0,1.0,56.0,56.0,56.0,1.0,1.0,1.0,56.0,1.0,56.0,56.0,56.0,1.0,1.0,1.0,56.0,1.0,56.0,56.0,56.0,1.0,1.0,1.0,56.0,1.0
56.5,56.5,56.5,1.0,1.0,1.0,56.5,1.0,56.5,56.5,56.5,1.0,1.0,1.0,56.5,1.0,56.5,56.5,56.5,1.0,1.0,1.0,56.5,1.0,56.5,56.5,56.5,1.0,1.0,1.0,56.5,1.0,56.5,56.5,56.5,1.0,1.0,1.0,56.5,1.0,56.5,56.5,56.5,1.0,1.0,1.0,56.5,1.0
57.0,57.0,57.0,1.0,1.0,1.0,57.0,1.0,57.0,57.0,57.0,1.0,1.0,1.0,57.0,1.0,57.0,57.0,57.0,1.0,1.0,1.0,57.0,1.0,57.0,57.0,57.0,1.0,1.0,1.0,57.0,1.0,57.0,57.0,57.0,1.0,1.0,1.0,57.0,1.0,57.0,57.0,57.0,1.0,1.0,1.0,57.0,1.0
57.5,57.5,57.5,1.0,1.0,1.0,57.5,1.0,57.5,57.5,57.5,1.0,1.0,1.0,57.5,1.0,57.5,57.5,57.5,1.0,1.0,1.0,57.5,1.0,57.5,57.5,57.5,1.0,1.0,1.0,57.5,1.0,57.5,57.5,57.5,1.0,1.0,1.0,57.5,1.0,57.5,57.5,57.5,1.0,1.0,1.0,57.5,1.0
58.0,58.0,58.0,1.0,1.0,1.0,58.0,1.0,58.0,58.0,58.0,1.0,1.0,1.0,58.0,1.0,58.0,58.0,58.0,1.0,1.0,1.0,58.0,1.0,58.0,58.0,58.0,1.0,1.0,1.0,58.0,1.0,58.0,58.0,58.0,1.0,1.0,1.0,58.0,1.0,58.0,58.0,58.0,1.0,1.0,1.0,58.0,1.0
58.5,58.5,58.5,1.0,1.0,1.0,58.5,1.0,58.5,58.5,58.5,1.0,1.0,1.0,58.5,1.0,58.5,58.5,58.5,1.0,1.0,1.0,58.5,1.0,58.5,58.5,58.5,1.0,1.0,1.0,58.5,1.0,58.5,58.5,58.5,1.0,1.0,1.0,58.5,1.0,58.5,58.5,58.5,1.0,1.0,1.0,58.5,1.0
59.0,59.0,59.0,1.0,1.0,1.0,59.0,1.0,59.0,59.0,59.0,1.0,1.0,1.0,59.0,1.0,59.0,59.0,59.0,1.0,1.0,1.0,59.0,1.0,59.0,59.0,59.0,1.0,1.0,1.0,59.0,1.0,59.0,59.0,59.0,1.0,1.0,1.0,59.0,1.0,59.0,59.0,59.0,1.0,1.0,1.0,59.0,1.0
59.5,59.5,59.5,1.0,1.0,1.0,59.5,1.0,59.5,59.5,59.5,1.0,1.0,1.0,59.5,1.0,59.5,59.5,59.5,1.0,1.0,1.0,59.5,1.0,59.5,59.5,59.5,1.0,1.0,1.0,59.5,1.0,59.5,59.5,59.5,1.0,1.0,1.0,59.5,1.0,59.5,59.5,59.5,1.0,1.0,1.0,59.5,1.0
60.0,60.0,60.0,1.0,1.0,1.0,60.0,1.0,60.0,60.0,60.0,1.0,1.0,1.0,60.0,1.0,60.0,60.0,60.0,1.0,1.0,1.0,60.0,1.0,60.0,60.0,60.0,1.0,1.0,1.0,60.0,1.0,60.0,60.0,60.0,1.0,1.0,1.0,60.0,1.0,60.0,60.0,60.0,1.0,1.0,1.0,60.0,1.0
60.5,60.5,60.5,1.0,1.0,1.0,60.5,1.0,60.5,60.5,60.5,1.0,1.0,1.0,60.5,1.0,60.5,60.5,60.5,1.0,1.0,1.0,60.5,1.0,60.5,60.5,60.5,1.0,1.0,1.0,60.5,1.0,60.5,60.5,60.5,1.0,1.0,1.0,60.5,1.0,60.5,60.5,60.5,1.0,1.0,1.0,60.5,1.0
61.0,61.0,61.0,1.0,1.0,1.0,61.0,1.0,61.0,61.0,61.0,1.0,1.0,1.0,61.0,1.0,61.0,61.0,61.0,1.0,1.0,1.0,61.0,1.0,61.0,61.0,61.0,1.0,1.0,1.0,61.0,1.0,61.0,61.0,61.0,1.0,1.0,1.0,61.0,1.0,61.0,61.0,61.0,1.0,1.0,1.0,61.0,1.0
61.5,61.5,61.5,1.0,1.0,1.0,61.5,1.0,61.5,61.5,61.5,1.0,1.0,1.0,61.5,1.0,61.5,61.5,61.5,1.0,1.0,1.0,61.5,1.0,61.5,61.5,61.5,1.0,1.0,1.0,61.5,1.0,61.5,61.5,61.5,1.0,1.0,1.0,61.5,1.0,61.5,61.5,61.5,1.0,1.0,1.0,61.5,1.0
62.0,62.0,62.0,1.0,1.0,1.0,62.0,1.0,62.0,62.0,62.0,1.0,1.0,1.0,62.0,1.0,62.0,62.0,62.0,1.0,1.0,1.0,62.0,1.0,62.0,62.0,62.0,1.0,1.0,1.0,62.0,1.0,62.0,62.0,62.0,1.0,1.0,1.0,62.0,1.0,62.0,62.0,62.0,1.0,1.0,1.0,62.0,1.0
62.5,62.5,62.5,1.0,1.0,1.0,62.5,1.0,62.5,62.5,62.5,1.0,1.0,1.0,62.5,1.0,62.5,62.5,62.5,1.0,1.0,1.0,62.5,1.0,62.5,62.5,62.5,1.0,1.0,1.0,62.5,1.0,62.5,62.5,62.5,1.0,1.0,1.0,62.5,1.0,62.5,62.5,62.5,1.0,1.0,1.0,62.5,1.0
63.0,63.0,63.0,1.0,1.0,1.0,63.0,1.0,63.0,63.0,63.0,1.0,1.0,1.0,63.0,1.0,63.0,63.0,63.0,1.0,1.0,1.0,63.0,1.0,63.0,63.0,63.0,1.0,1.0,1.0,63.0,1.0,63.0,63.0,63.0,1.0,1.0,1.0,63.0,1.0,63.0,63.0,63.0,1.0,1.0,1.0,63.0,1.0
63.5,63.5,63.5,1.0,1.0,1.0,63.5,1.0,63.5,63.5,63.5,1.0,1.0,1.0,63.5,1.0,63.5,63.5,63.5,1.0,1.0,1.0,63.5,1.0,63.5,63.5,63.5,1.0,1.0,1.0,63.5,1.0,63.5,63.5,63.5,1.0,1.0,1.0,63.5,1.0,63.5,63.5,63.5,1.0,1.0,1.0,63.5,1.0
64.0,64.0,64.0,1.0,1.0,1.0,64.0,1.0,64.0,64.0,64.0,1.0,1.0,1.0,64.0,1.0,64.0,64.0,64.0,1.0,1.0,1.0,64.0,1.0,64.0,64.0,64.0,1.0,1.0,1.0,64.0,1.0,64.0,64.0,64.0,1.0,1.0,1.0,64.0,1.0,64.0,64.0,64.0,1.0,1.0,1.0,64.0,1.0
64.5,64.5,64.5,1.0,1.0,1.0,64.5,1.0,64.5,64.5,64.5,1.0,1.0,1.0,64.5,1.0,64.5,64.5,64.5,1.0,1.0,1.0,64.5,1.0,64.5,64.5,64.5,1.0,1.0,1.0,64.5,1.0,64.5,64.5,64.5,1.0,1.0,1.0,64.5,1.0,64.5,64.5,64.5,1.0,1.0,1.0,64.5,1.0
65.0,65.0,65.0,1.0,1.0,1.0,65.0,1.0,65.0,65.0,65.0,1.0,1.0,1.0,65.0,1.0,65.0,65.0,65.0,1.0,1.0,1.0,65.0,1.0,65.0,65.0,65.0,1.0,1.0,1.0,65.0,1.0,65.0,65.0,65.0,1.0,1.0,1.0,65.0,1.0,65.0,65.0,65.0,1.0,1.0,1.0,65.0,1.0
65.5,65.5,65.5,1.0,1.0,1.0,65.5,1.0,65.5,65.5,65.5,1.0,1.0,1.0,65.5,1.0,65.5,65.5,65.5,1.0,1.0,1.0,65.5,1.0,65.5,65.5,65.5,1.0,1.0,1.0,65.5,1.0,65.5,65.5,65.5,1.0,1.0,1.0,65.5,1.0,65.5,65.5,65.5,1.0,1.0,1.0,65.5,1.0
66.0,66.0,66.0,1.0,1.0,1.0,66.0,1.0,66.0,66.0,66.0,1.0,1.0,1.0,66.0,1.0,66.0,66.0,66.0,1.0,1.0,1.0,66.0,1.0,66.0,66.0,66.0,1.0,1.0,1.0,66.0,1.0,66.0,66.0,66.0,1.0,1.0,1.0,66.0,1.0,66.0,66.0,66.0,1.0,1.0,1.0,66.0,1.0
66.5,66.5,66.5,1.0,1.0,1.0,66.5,1.0,66.5,66.5,66.5,1.0,1.0,1.0,66.5,1.0,66.5,66.5,66.5,1.0,1.0,1.0,66.5,1.0,66.5,66.5,66.5,1.0,1.0,1.0,66.5,1.0,66.5,66.5,66.5,1.0,1.0,1.0,66.5,1.0,66.5,66.5,66.5,1.0,1.0,1.0,66.5,1.0
67.0,67.0,67.0,1.0,1.0,1.0,67.0,1.0,67.0,67.0,67.0,1.0,1.0,1.0,67.0,1.0,67.0,67.0,67.0,1.0,1.0,1.0,67.0,1.0,67.0,67.0,67.0,1.0,1.0,1.0,67.0,1.0,67.0,67.0,67.0,1.0,1.0,1.0,67.0,1.0,67.0,67.0,67.0,1.0,1.0,1.0,67.0,1.0
67.5,67.5,67.5,1.0,1.0,1.0,67.5,1.0,67.5,67.5,67.5,1.0,1.0,1.0,67.5,1.0,67.5,67.5,67.5,1.0,1.0,1.0,67.5,1.0,67.5,67.5,67.5,1.0,1.0,1.0,67.5,1.0,67.5,67.5,67.5,1.0,1.0,1.0,67.5,1.0,67.5,67.5,67.5,1.0,1.0,1.0,67.5,1.0
68.0,68.0,68.0,1.0,1.0,1.0,68.0,1.0,68.0,68.0,68.0,1.0,1.0,1.0,68.0,1.0,68.0,68.0,68.0,1.0,1.0,1.0,68.0,1.0,68.0,68.0,68.0,1.0,1.0,1.0,68.0,1.0,68.0,68.0,68.0,1.0,1.0,1.0,68.0,1.0,68.0,68.0,68.0,1.0,1.0,1.0,68.0,1.0
68.5,68.5,68.5,1.0,1.0,1.0,68.5,1.0,68.5,68.5,68.5,1.0,1.0,1.0,68.5,1.0,68.5,68.5,68.5,1.0,1.0,1.0,68.5,1.0,68.5,68.5,68.5,1.0,1.0,1.0,68.5,1.0,68.5,68.5,68.5,1.0,1.0,1.0,68.5,1.0,68.5,68.5,68.5,1.0,1.0,1.0,68.5,1.0
69.0,69.0,69.0,1.0,1.0,1.0,69.0,1.0,69.0,69.0,69.0,1.0,1.0,1.0,69.0,1.0,69.0,69.0,69.0,1.0,1.0,1.0,69.0,1.0,69.0,69.0,69.0,1.0,1.0,1.0,69.0,1.0,69.0,69.0,69.0,1.0,1.0,1.0,69.0,1.0,69.0,69.0,69.0,1.0,1.0,1.0,69.0,1.0
69.5,69.5,69.5,1.0,1.0,1.0,69.5,1.0,69.5,69.5,69.5,1.0,1.0,1.0,69.5,1.0,69.5,69.5,69.5,1.0,1.0,1.0,69.5,1.0,69.5,69.5,69.5,1.0,1.0,1.0,69.5,1.0,69.5,69.5,69.5,1.0,1.0,1.0,69.5,1.0,69.5,69.5,69.5,1.0,1.0,1.0,69.5,1.0
70.0,70.0,70.0,1.0,1.0,1.0,70.0,1.0,70.0,70.0,70.0,1.0,1.0,1.0,70.0,1.0,70.0,70.0,70.0,1.0,1.0,1.0,70.0,1.0,70.0,70.0,70.0,1.0,1.0,1.0,70.0,1.0,70.0,70.0,70.0,1.0,1.0,1.0,70.0,1.0,70.0,70.0,70.0,1.0,1.0,1.0,70.0,1.0
70.5,70.5,70.5,1.0,1.0,1.0,70.5,1.0,70.5,70.5,70.5,1.0,1.0,1.0,70.5,1.0,70.5,70.5,70.5,1.0,1.0,1.0,70.5,1.0,70.5,70.5,70.5,1.0,1.0,1.0,70.5,1.0,70.5,70.5,70.5,1.0,1.0,1.0,70.5,1.0,70.5,70.5,70.5,1.0,1.0,1.0,70.5,1.0
71.0,71.0,71.0,1.0,1.0,1.0,71.0,1.0,71.0,71.0,71.0,1.0,1.0,1.0,71.0,1.0,71.0,71.0,71.0,1.0,1.0,1.0,71.0,1.0,71.0,71.0,71.0,1.0,1.0,1.0,71.0,1.0,71.0,71.0,71.0,1.0,1.0,1.0,71.0,1.0,71.0,71.0,71.0,1.0,1.0,1.0,71.0,1.0
71.5,71.5,71.5,1.0,1.0,1.0,71.5,1.0,71.5,71.5,71.5,1.0,1.0,1.0,71.5,1.0,71.5,71.5,71.5,1.0,1.0,1.0,71.5,1.0,71.5,71.5,71.5,1.0,1.0,1.0,71.5,1.0,71.5,71.5,71.5,1.0,1.0,1.0,71.5,1.0,71.5,71.5,71.5,1.0,1.0,1.0,71.5,1.0
72.0,72.0,72.0,1.0,1.0,1.0,72.0,1.0,72.0,72.0,72.0,1.0,1.0,1.0,72.0,1.0,72.0,72.0,72.0,1.0,1.0,1.0,72.0,1.0,72.0,72.0,72.0,1.0,1.0,1.0,72.0,1.0,72.0,72.0,72.0,1.0,1.0,1.0,72.0,1.0,72.0,72.0,72.0,1.0,1.0,1.0,72.0,1.0
72.5,72.5,72.5,1.0,1.0,1.0,72.5,1.0,72.5,72.5,72.5,1.0,1.0,1.0,72.5,1.0,72.5,72.5,72.5,1.0,1.0,1.0,72.5,1.0,72.5,72.5,72.5,1.0,1.0,1.0,72.5,1.0,72.5,72.5,72.5,1.0,1.0,1.0,72.5,1.0,72.5,72.5,72.5,1.0,1.0,1.0,72.5,1.0
73.0,73.0,73.0,1.0,1.0,1.0,73.0,1.0,73.0,73.0,73.0,1.0,1.0,1.0,73.0,1.0,73.0,73.0,73.0,1.0,1.0,1.0,73.0,1.0,73.0,73.0,73.0,1.0,1.0,1.0,73.0,1.0,73.0,73.0,73.0,1.0,1.0,1.0,73.0,1.0,73.0,73.0,73.0,1.0,1.0,1.0,73.0,1.0
73.5,73.5,73.5,1.0,1.0,1.0,73.5,1.0,73.5,73.5,73.5,1.0,1.0,1.0,73.5,1.0,73.5,73.5,73.5,1.0,1.0,1.0,73.5,1.0,73.5,73.5,73.5,1.0,1.0,1.0,73.5,1.0,73.5,73.5,73.5,1.0,1.0,1.0,73.5,1.0,73.5,73.5,73.5,1.0,1.0,1.0,73.5,1.0
74.0,74.0,74.0,1.0,1.0,1.0,74.0,1.0,74.0,74.0,74.0,1.0,1.0,1.0,74.0,1.0,74.0,74.0,74.0,1.0,1.0,1.0,74.0,1.0,74.0,74.0,74.0,1.0,1.0,1.0,74.0,1.0,74.0,74.0,74.0,1.0,1.0,1.0,74.0,1.0,74.0,74.0,74.0,1.0,1.0,1.0,74.0,1.0
74.5,74.5,74.5,1.0,1.0,1.0,74.5,1.0,74.5,74.5,74.5,1.0,1.0,1.0,74.5,1.0,74.5,74.5,74.5,1.0,1.0,1.0,74.5,1.0,74.5,74.5,74.5,1.0,1.0,1.0,74.5,1.0,74.5,74.5,74.5,1.0,1.0,1.0,74.5,1.0,74.5,74.5,74.5,1.0,1.0,1.0,74.5,1.0
75.0,75.0,75.0,1.0,1.0,1.0,75.0,1.0,75.0,75.0,75.0,1.0,1.0,1.0,75.0,1.0,75.0,75.0,75.0,1.0,1.0,1.0,75.0,1.0,75.0,75.0,75.0,1.0,1.0,1.0,75.0,1.0,75.0,75.0,75.0,1.0,1.0,1.0,75.0,1.0,75.0,75.0,75.0,1.0,1.0,1.0,75.0,1.0
75.5,75.5,75.5,1.0,1.0,1.0,75.5,1.0,75.5,75.5,75.5,1.0,1.0,1.0,75.5,1.0,75.5,75.5,75.5,1.0,1.0,1.0,75.5,1.0,75.5,75.5,75.5,1.0,1.0,1.0,75.5,1.0,75.5,75.5,75.5,1.0,1.0,1.0,75.5,1.0,75.5,75.5,75.5,1.0,1.0,1.0,75.5,1.0
76.0,76.0,76.0,1.0,1.0,1.0,76.0,1.0,76.0,76.0,76.0,1.0,1.0,1.0,76.0,1.0,76.0,76.0,76.0,1.0,1.0,1.0,76.0,1.0,76.0,76.0,76.0,1.0,1.0,1.0,76.0,1.0,76.0,76.0,76.0,1.0,1.0,1.0,76.0,1.0,76.0,76.0,76.0,1.0,1.0,1.0,76.0,1.0
76.5,76.5,76.5,1.0,1.0,1.0,76.5,1.0,76.5,76.5,76.5,1.0,1.0,1.0,76.5,1.0,76.5,76.5,76.5,1.0,1.0,1.0,76.5,1.0,76.5,76.5,76.5,1.0,1.0,1.0,76.5,1.0,76.5,76.5,76.5,1.0,1.0,1.0,76.5,1.0,76.5,76.5,76.5,1.0,1.0,1.0,76.5,1.0
77.0,77.0,77.0,1.0,1.0,1.0,77.0,1.0,77.0,77.0,77.0,1.0,1.0,1.0,77.0,1.0,77.0,77.0,77.0,1.0,1.0,1.0,77.0,1.0,77.0,77.0,77.0,1.0,1.0,1.0,77.0,1.0,77.0,77.0,77.0,1.0,1.0,1.0,77.0,1.0,77.0,77.0,77.0,1.0,1.0,1.0,77.0,1.0
77.5,77.5,77.5,1.0,1.0,1.0,77.5,1.0,77.5,77.5,77.5,1.0,1.0,1.0,77.5,1.0,77.5,77.5,77.5,1.0,1.0,1.0,77.5,1.0,77.5,77.5,77.5,1.0,1.0,1.0,77.5,1.0,77.5,77.5,77.5,1.0,1.0,1.0,77.5,1.0,77.5,77.5,77.5,1.0,1.0,1.0,77.5,1.0
78.0,78.0,78.0,1.0,1.0,1.0,78.0,1.0,78.0,78.0,78.0,1.0,1.0,1.0,78.0,1.0,78.0,78.0,78.0,1.0,1.0,1.0,78.0,1.0,78.0,78.0,78.0,1.0,1.0,1.0,78.0,1.0,78.0,78.0,78.0,1.0,1.0,1.0,78.0,1.0,78.0,78.0,78.0,1.0,1.0,1.0,78.0,1.0
78.5,78.5,78.5,1.0,1.0,1.0,78.5,1.0,78.5,78.5,78.5,1.0,1.0,1.0,78.5,1.0,78.5,78.5,78.5,1.0,1.0,1.0,78.5,1.0,78.5,78.5,78.5,1.0,1.0,1.0,78.5,1.0,78.5,78.5,78.5,1.0,1.0,1.0,78.5,1.0,78.5,78.5,78.5,1.0,1.0,1.0,78.5,1.0
79.0,79.0,79.0,1.0,1.0,1.0,79.0,1.0,79.0,79.0,79.0,1.0,1.0,1.0,79.0,1.0,79.0,79.0,79.0,1.0,1.0,1.0,79.0,1.0,79.0,79.0,79.0,1.0,1.0,1.0,79.0,1.0,79.0,79.0,79.0,1.0,1.0,1.0,79.0,1.0,79.0,79.0,79.0,1.0,1.0,1.0,79.0,1.0
79.5,79.5,79.5,1.0,1.0,1.0,79.5,1.0,79.5,79.5,79.5,1.0,1.0,1.0,79.5,1.0,79.5,79.5,79.5,1.0,1.0,1.0,79.5,1.0,79.5,79.5,79.5,1.0,1.0,1.0,79.5,1.0,79.5,79.5,79.5,1.0,1.0,1.0,79.5,1.0,79.5,79.5,79.5,1.0,1.0,1.0,79.5,1.0
80.0,80.0,80.0,1.0,1.0,1.0,80.0,1.0,80.0,80.0,80.0,1.0,1.0,1.0,80.0,1.0,80.0,80.0,80.0,1.0,1.0,1.0,80.0,1.0,80.0,80.0,80.0,1.0,1.0,1.0,80.0,1.0,80.0,80.0,80.0,1.0,1.0,1.0,80.0,1.0,80.0,80.0,80.0,1.0,1.0,1.0,80.0,1.0
80.5,80.5,80.5,1.0,1.0,1.0,80.5,1.0,80.5,80.5,80.5,1.0,1.0,1.0,80.5,1.0,80.5,80.5,80.5,1.0,1.0,1.0,80.5,1.0,80.5,80.5,80.5,1.0,1.0,1.0,80.5,1.0,80.5,80.5,80.5,1.0,1.0,1.0,80.5,1.0,80.5,80.5,80.5,1.0,1.0,1.0,80.5,1.0
81.0,81.0,81.0,1.0,1.0,1.0,81.0,1.0,81.0,81.0,81.0,1.0,1.0,1.0,81.0,1.0,81.0,81.0,81.0,1.0,1.0,1.0,81.0,1.0,81.0,81.0,81.0,1.0,1.0,1.0,81.0,1.0,81.0,81.0,81.0,1.0,1.0,1.0,81.0,1.0,81.0,81.0,81.0,1.0,1.0,1.0,81.0,1.0
81.5,81.5,81.5,1.0,1.0,1.0,81.5,1.0,81.5,81.5,81.5,1.0,1.0,1.0,81.5,1.0,81.5,81.5,81.5,1.0,1.0,1.0,81.5,1.0,81.5,81.5,81.5,1.0,1.0,1.0,81.5,1.0,81.5,81.5,81.5,1.0,1.0,1.0,81.5,1.0,81.5,81.5,81.5,1.0,1.0,1.0,81.5,1.0
82.0,82.0,82.0,1.0,1.0,1.0,82.0,1.0,82.0,82.0,82.0,1.0,1.0,1.0,82.0,1.0,82.0,82.0,82.0,1.0,1.0,1.0,82.0,1.0,82.0,82.0,82.0,1.0,1.0,1.0,82.0,1.0,82.0,82.0,82.0,1.0,1.0,1.0,82.0,1.0,82.0,82.0,82.0,1.0,1.0,1.0,82.0,1.0
82.5,82.5,82.5,1.0,1.0,1.0,82.5,1.0,82.5,82.5,82.5,1.0,1.0,1.0,82.5,1.0,82.5,82.5,82.5,1.0,1.0,1.0,82.5,1.0,82.5,82.5,82.5,1.0,1.0,1.0,82.5,1.0,82.5,82.5,82.5,1.0,1.0,1.0,82.5,1.0,82.5,82.5,82.5,1.0,1.0,1.0,82.5,1.0
83.0,83.0,83.0,1.0,1.0,1.0,83.0,1.0,83.0,83.0,83.0,1.0,1.0,1.0,83.0,1.0,83.0,83.0,83.0,1.0,1.0,1.0,83.0,1.0,83.0,83.0,83.0,1.0,1.0,1.0,83.0,1.0,83.0,83.0,83.0,1.0,1.0,1.0,83.0,1.0,83.0,83.0,83.0,1.0,1.0,1.0,83.0,1.0
83.5,83.5,83.5,1.0,1.0,1.0,83.5,1.0,83.5,83.5,83.5,1.0,1.0,1.0,83.5,1.0,83.5,83.5,83.5,1.0,1.0,1.0,83.5,1.0,83.5,83.5,83.5,1.0,1.0,1.0,83.5,1.0,83.5,83.5,83.5,1.0,1.0,1.0,83.5,1.0,83.5,83.5,83.5,1.0,1.0,1.0,83.5,1.0
84.0,84.0,84.0,1.0,1.0,1.0,84.0,1.0,84.0,84.0,84.0,1.0,1.0,1.0,84.0,1.0,84.0,84.0,84.0,1.0,1.0,1.0,84.0,1.0,84.0,84.0,84.0,1.0,1.0,1.0,84.0,1.0,84.0,84.0,84.0,1.0,1.0,1.0,84.0,1.0,84.0,84.0,84.0,1.0,1.0,1.0,84.0,1.0
84.5,84.5,84.5,1.0,1.0,1.0,84.5,1.0,84.5,84.5,84.5,1.0,1.0,1.0,84.5,1.0,84.5,84.5,84.5,1.0,1.0,1.0,84.5,1.0,84.5,84.5,84.5,1.0,1.0,1.0,84.5,1.0,84.5,84.5,84.5,1.0,1.0,1.0,84.5,1.0,84.5,84.5,84.5,1.0,1.0,1.0,84.5,1.0
85.0,85.0,85.0,1.0,1.0,1.0,85.0,1.0,85.0,85.0,85.0,1.0,1.0,1.0,85.0,1.0,85.0,85.0,85.0,1.0,1.0,1.0,85.0,1.0,85.0,85.0,85.0,1.0,1.0,1.0,85.0,1.0,85.0,85.0,85.0,1.0,1.0,1.0,85.0,1.0,85.0,85.0,85.0,1.0,1.0,1.0,85.0,1.0
85.5,85.5,85.5,1.0,1.0,1.0,85.5,1.0,85.5,85.5,85.5,1.0,1.0,1.0,85.5,1.0,85.5,85.5,85.5,1.0,1.0,1.0,85.5,1.0,85.5,85.5,85.5,1.0,1.0,1.0,85.5,1.0,85.5,85.5,85.5,1.0,1.0,1.0,85.5,1.0,85.5,85.5,85.5,1.0,1.0,1.0,85.5,1.0
86.0,86.0,86.0,1.0,1.0,1.0,86.0,1.0,86.0,86.0,86.0,1.0,1.0,1.0,86.0,1.0,86.0,86.0,86.0,1.0,1.0,1.0,86.0,1.0,86.0,86.0,86.0,1.0,1.0,1.0,86.0,1.0,86.0,86.0,86.0,1.0,1.0,1.0,86.0,1.0,86.0,86.0,86.0,1.0,1.0,1.0,86.0,1.0
86.5,86.5,86.5,1.0,1.0,1.0,86.5,1.0,86.5,86.5,86.5,1.0,1.0,1.0,86.5,1.0,86.5,86.5,86.5,1.0,1.0,1.0,86.5,1.0,86.5,86.5,86.5,1.0,1.0,1.0,86.5,1.0,86.5,86.5,86.5,1.0,1.0,1.0,86.5,1.0,86.5,86.5,86.5,1.0,1.0,1.0,86.5,1.0
87.0,87.0,87.0,1.0,1.0,1.0,87.0,1.0,87.0,87.0,87.0,1.0,1.0,1.0,87.0,1.0,87.0,87.0,87.0,1.0,1.0,1.0,87.0,1.0,87.0,87.0,87.0,1.0,1.0,1.0,87.0,1.0,87.0,87.0,87.0,1.0,1.0,1.0,87.0,1.0,87.0,87.0,87.0,1.0,1.0,1.0,87.0,1.0
87.5,87.5,87.5,1.0,1.0,1.0,87.5,1.0,87.5,87.5,87.5,1.0,1.0,1.0,87.5,1.0,87.5,87.5,87.5,1.0,1.0,1.0,87.5,1.0,87.5,87.5,87.5,1.0,1.0,1.0,87.5,1.0,87.5,87.5,87.5,1.0,1.0,1.0,87.5,1.0,87.5,87.5,87.5,1.0,1.0,1.0,87.5,1.0
88.0,88.0,88.0,1.0,1.0,1.0,88.0,1.0,88.0,88.0,88.0,1.0,1.0,1.0,88.0,1.0,88.0,88.0,88.0,1.0,1.0,1.0,88.0,1.0,88.0,88.0,88.0,1.0,1.0,1.0,88.0,1.0,88.0,88.0,88.0,1.0,1.0,1.0,88.0,1.0,88.0,88.0,88.0,1.0,1.0,1.0,88.0,1.0
88.5,88.5,88.5,1.0,1.0,1.0,88.5,1.0,88.5,88.5,88.5,1.0,1.0,1.0,88.5,1.0,88.5,88.5,88.5,1.0,1.0,1.0,88.5,1.0,88.5,88.5,88.5,1.0,1.0,1.0,88.5,1.0,88.5,88.5,88.5,1.0,1.0,1.0,88.5,1.0,88.5,88.5,88.5,1.0,1.0,1.0,88.5,1.0
89.0,89.0,89.0,1.0,1.0,1.0,89.0,1.0,89.0,89.0,89.0,1.0,1.0,1.0,89.0,1.0,89.0,89.0,89.0,1.0,1.0,1.0,89.0,1.0,89.0,89.0,89.0,1.0,1.0,1.0,89.0,1.0,89.0,89.0,89.0,1.0,1.0,1.0,89.0,1.0,89.0,89.0,89.0,1.0,1.0,1.0,89.0,1.0
89.5,89.5,89.5,1.0,1.0,1.0,89.5,1.0,89.5,89.5,89.5,1.0,1.0,1.0,89.5,1.0,89.5,89.5,89.5,1.0,1.0,1.0,89.5,1.0,89.5,89.5,89.5,1.0,1.0,1.0,89.5,1.0,89.5,89.5,89.5,1.0,1.0,1.0,89.5,1.0,89.5,89.5,89.5,1.0,1.0,1.0,89.5,1.0
90.0,90.0,90.0,1.0,1.0,1.0,90.0,1.0,90.0,90.0,90.0,1.0,1.0,1.0,90.0,1.0,90.0,90.0,90.0,1.0,1.0,1.0,90.0,1.0,90.0,90.0,90.0,1.0,1.0,1.0,90.0,1.0,90.0,90.0,90.0,1.0,1.0,1.0,90.0,1.0,90.0,90.0,90.0,1.0,1.0,1.0,90.0,1.0
90.5,90.5,90.5,1.0,1.0,1.0,90.5,1.0,90.5,90.5,90.5,1.0,1.0,1.0,90.5,1.0,90.5,90.5,90.5,1.0,1.0,1.0,90.5,1.0,90.5,90.5,90.5,1.0,1.0,1.0,90.5,1.0,90.5,90.5,90.5,1.0,1.0,1.0,90.5,1.0,90.5,90.5,90.5,1.0,1.0,1.0,90.5,1.0
91.0,91.0,91.0,1.0,1.0,1.0,91.0,1.0,91.0,91.0,91.0,1.0,1.0,1.0,91.0,1.0,91.0,91.0,91.0,1.0,1.0,1.0,91.0,1.0,91.0,91.0,91.0,1.0,1.0,1.0,91.0,1.0,91.0,91.0,91.0,1.0,1.0,1.0,91.0,1.0,91.0,91.0,91.0,1.0,1.0,1.0,91.0,1.0
91.5,91.5,91.5,1.0,1.0,1.0,91.5,1.0,91.5,91.5,91.5,1.0,1.0,1.0,91.5,1.0,91.5,91.5,91.5,1.0,1.0,1.0,91.5,1.0,91.5,91.5,91.5,1.0,1.0,1.0,91.5,1.0,91.5,91.5,91.5,1.0,1.0,1.0,91.5,1.0,91.5,91.5,91.5,1.0,1.0,1.0,91.5,1.0
92.0,92.0,92.0,1.0,1.0,1.0,92.0,1.0,92.0,92.0,92.0,1.0,1.0,1.0,92.0,1.0,92.0,92.0,92.0,1.0,1.0,1.0,92.0,1.0,92.0,92.0,92.0,1.0,1.0,1.0,92.0,1.0,92.0,92.0,92.0,1.0,1.0,1.0,92.0,1.0,92.0,92.0,92.0,1.0,1.0,1.0,92.0,1.0
92.5,92.5,92.5,1.0,1.0,1.0,92.5,1.0,92.5,92.5,92.5,1.0,1.0,1.0,92.5,1.0,92.5,92.5,92.5,1.0,1.0,1.0,92.5,1.0,92.5,92.5,92.5,1.0,1.0,1.0,92.5,1.0,92.5,92.5,92.5,1.0,1.0,1.0,92.5,1.0,92.5,92.5,92.5,1.0,1.0,1.0,92.5,1.0
93.0,93.0,93.0,1.0,1.0,1.0,93.0,1.0,93.0,93.0,93.0,1.0,1.0,1.0,93.0,1.0,93.0,93.0,93.0,1.0,1.0,1.0,93.0,1.0,93.0,93.0,93.0,1.0,1.0,1.0,93.0,1.0,93.0,93.0,93.0,1.0,1.0,1.0,93.0,1.0,93.0,93.0,93.0,1.0,1.0,1.0,93.0,1.0
93.5,93.5,93.5,1.0,1.0,1.0,93.5,1.0,93.5,93.5,93.5,1.0,1.0,1.0,93.5,1.0,93.5,93.5,93.5,1.0,1.0,1.0,93.5,1.0,93.5,93.5,93.5,1.0,1.0,1.0,93.5,1.0,93.5,93.5,93.5,1.0,1.0,1.0,93.5,1.0,93.5,93.5,93.5,1.0,1.0,1.0,93.5,1.0
94.0,94.0,94.0,1.0,1.0,1.0,94.0,1.0,94.0,94.0,94.0,1.0,1.0,1.0,94.0,1.0,94.0,94.0,94.0,1.0,1.0,1.0,94.0,1.0,94.0,94.0,94.0,1.0,1.0,1.0,94.0,1.0,94.0,94.0,94.0,1.0,1.0,1.0,94.0,1.0,94.0,94.0,94.0,1.0,1.0,1.0,94.0,1.0
94.5,94.5,94.5,1.0,1.0,1.0,94.5,1.0,94.5,94.5,94.5,1.0,1.0,1.0,94.5,1.0,94.5,94.5,94.5,1.0,1.0,1.0,94.5,1.0,94.5,94.5,94.5,1.0,1.0,1.0,94.5,1.0,94.5,94.5,94.5,1.0,1.0,1.0,94.5,1.0,94.5,94.5,94.5,1.0,1.0,1.0,94.5,1.0
95.0,95.0,95.0,1.0,1.0,1.0,95.0,1.0,95.0,95.0,95.0,1.0,1.0,1.0,95.0,1.0,95.0,95.0,95.0,1.0,1.0,1.0,95.0,1.0,95.0,95.0,95.0,1.0,1.0,1.0,95.0,1.0,95.0,95.0,95.0,1.0,1.0,1.0,95.0,1.0,95.0,95.0,95.0,1.0,1.0,1.0,95.0,1.0
95.5,95.5,95.5,1.0,1.0,1.0,95.5,1.0,95.5,95.5,95.5,1.0,1.0,1.0,95.5,1.0,95.5,95.5,95.5,1.0,1.0,1.0,95.5,1.0,95.5,95.5,95.5,1.0,1.0,1.0,95.5,1.0,95.5,95.5,95.5,1.0,1.0,1.0,95.5,1.0,95.5,95.5,95.5,1.0,1.0,1.0,95.5,1.0
96.0,96.0,96.0,1.0,1.0,1.0,96.0,1.0,96.0,96.0,96.0,1.0,1.0,1.0,96.0,1.0,96.0,96.0,96.0,1.0,1.0,1.0,96.0,1.0,96.0,96.0,96.0,1.0,1.0,1.0,96.0,1.0,96.0,96.0,96.0,1.0,1.0,1.0,96.0,1.0,96.0,96.0,96.0,1.0,1.0,1.0,96.0,1.0
96.5,96.5,96.5,1.0,1.0,1.0,96.5,1.0,96.5,96.5,96.5,1.0,1.0,1.0,96.5,1.0,96.5,96.5,96.5,1.0,1.0,1.0,96.5,1.0,96.5,96.5,96.5,1.0,1.0,1.0,96.5,1.0,96.5,96.5,96.5,1.0,1.0,1.0,96.5,1.0,96.5,96.5,96.5,1.0,1.0,1.0,96.5,1.0
97.0,97.0,97.0,1.0,1.0,1.0,97.0,1.0,97.0,97.0,97.0,1.0,1.0,1.0,97.0,1.0,97.0,97.0,97.0,1.0,1.0,1.0,97.0,1.0,97.0,97.0,97.0,1.0,1.0,1.0,97.0,1.0,97.0,97.0,97.0,1.0,1.0,1.0,97.0,1.0,97.0,97.0,97.0,1.0,1.0,1.0,97.0,1.0
97.5,97.5,97.5,1.0,1.0,1.0,97.5,1.0,97.5,97.5,97.5,1.0,1.0,1.0,97.5,1.0,97.5,97.5,97.5,1.0,1.0,1.0,97.5,1.0,97.5,97.5,97.5,1.0,1.0,1.0,97.5,1.0,97.5,97.5,97.5,1.0,1.0,1.0,97.5,1.0,97.5,97.5,97.5,1.0,1.0,1.0,97.5,1.0
98.0,98.0,98.0,1.0,1.0,1.0,98.0,1.0,98.0,98.0,98.0,1.0,1.0,1.0,98.0,1.0,98.0,98.0,98.0,1.0,1.0,1.0,98.0,1.0,98.0,98.0,98.0,1.0,1.0,1.0,98.0,1.0,98.0,98.0,98.0,1.0,1.0,1.0,98.0,1.0,98.0,98.0,98.0,1.0,1.0,1.0,98.0,1.0
98.5,98.5,98.5,1.0,1.0,1.0,98.5,1.0,98.5,98.5,98.5,1.0,1.0,1.0,98.5,1.0,98.5,98.5,98.5,1.0,1.0,1.0,98.5,1.0,98.5,98.5,98.5,1.0,1.0,1.0,98.5,1.0,98.5,98.5,98.5,1.0,1.0,1.0,98.5,1.0,98.5,98.5,98.5,1.0,1.0,1.0,98.5,1.0
99.0,99.0,99.0,1.0,1.0,1.0,99.0,1.0,99.0,99.0,99.0,1.0,1.0,1.0,99.0,1.0,99.0,99.0,99.0,1.0,1.0,1.0,99.0,1.0,99.0,99.0,99.0,1.0,1.0,1.0,99.0,1.0,99.0,99.0,99.0,1.0,1.0,1.0,99.0,1.0,99.0,99.0,99.0,1.0,1.0,1.0,99.0,1.0
99.5,99.5,99.5,1.0,1.0,1.0,99.5,1.0,99.5,99.5,99.5,1.0,1.0,1.0,99.5,1.0,99.5,99.5,99.5,1.0,1.0,1.0,99.5,1.0,99.5,99.5,99.5,1.0,1.0,1.0,99.5,1.0,99.5,99.5,99.5,1.0,1.0,1.0,99.5,1.0,99.5,99.5,99.5,1.0,1.0,1.0,99.5,1.0
100.0,100.0,100.0,1.0,1.0,1.0,100.0,1.0,100.0,100.0,100.0,1.0,1.0,1.0,100.0,1.0,100.0,100.0,100.0,1.0,1.0,1.0,100.0,1.0,100.0,100.0,100.0,1.0,1.0,1.0,100.0,1.0,100.0,100.0,100.0,1.0,1.0,1.0,100.0,1.0,100.0,100.0,100.0,1.0,1.0,1.0,100.0,1.0
100.5,100.5,100.5,1.0,1.0,1.0,100.5,1.0,100.5,100.5,100.5,1.0,1.0,1.0,100.5,1.0,100.5,100.5,100.5,1.0,1.0,1.0,100.5,1.0,100.5,100.5,100.5,1.0,1.0,1.0,100.5,1.0,100.5,100.5,100.5,1.0,1.0,1.0,100.5,1.0,100.5,100.5,100.5,1.0,1.0,1.0,100.5,1.0
101.0,101.0,101.0,1.0,1.0,1.0,101.0,1.0,101.0,101.0,101.0,1.0,1.0,1.0,101.0,1.0,101.0,101.0,101.0,1.0,1.0,1.0,101.0,1.0,101.0,101.0,101.0,1.0,1.0,1.0,101.0,1.0,101.0,101.0,101.0,1.0,1.0,1.0,101.0,1.0,101.0,101.0,101.0,1.0,1.0,1.0,101.0,1.0
101.5,101.5,101.5,1.0,1.0,1.0,101.5,1.0,101.5,101.5,101.5,1.0,1.0,1.0,101.5,1.0,101.5,101.5,101.5,1.0,1.0,1.0,101.5,1.0,101.5,101.5,101.5,1.0,1.0,1.0,101.5,1.0,101.5,101.5,101.5,1.0,1.0,1.0,101.5,1.0,101.5,101.5,101.5,1.0,1.0,1.0,101.5,1.0
102.0,102.0,102.0,1.0,1.0,1.0,102.0,1.0,102.0,102.0,102.0,1.0,1.0,1.0,102.0,1.0,102.0,102.0,102.0,1.0,1.0,1.0,102.0,1.0,102.0,102.0,102.0,1.0,1.0,1.0,102.0,1.0,102.0,102.0,102.0,1.0,1.0,1.0,102.0,1.0,102.0,102.0,102.0,1.0,1.0,1.0,102.0,1.0
102.5,102.5,102.5,1.0,1.0,1.0,102.5,1.0,102.5,102.5,102.5,1.0,1.0,1.0,102.5,1.0,102.5,102.5,102.5,1.0,1.0,1.0,102.5,1.0,102.5,102.5,102.5,1.0,1.0,1.0,102.5,1.0,102.5,102.5,102.5,1.0,1.0,1.0,102.5,1.0,102.5,102.5,102.5,1.0,1.0,1.0,102.5,1.0
103.0,103.0,103.0,1.0,1.0,1.0,103.0,1.0,103.0,103.0,103.0,1.0,1.0,1.0,103.0,1.0,103.0,103.0,103.0,1.0,1.0,1.0,103.0,1.0,103.0,103.0,103.0,1.0,1.0,1.0,103.0,1.0,103.0,103.0,103.0,1.0,1.0,1.0,103.0,1.0,103.0,103.0,103.0,1.0,1.0,1.0,103.0,1.0
103.5,103.5,103.5,1.0,1.0,1.0,103.5,1.0,103.5,103.5,103.5,1.0,1.0,1.0,103.5,1.0,103.5,103.5,103.5,1.0,1.0,1.0,103.5,1.0,103.5,103.5,103.5,1.0,1.0,1.0,103.5,1.0,103.5,103.5,103.5,1.0,1.0,1.0,103.5,1.0,103.5,103.5,103.5,1.0,1.0,1.0,103.5,1.0
104.0,104.0,104.0,1.0,1.0,1.0,104.0,1.0,104.0,104.0,104.0,1.0,1.0,1.0,104.0,1.0,104.0,104.0,104.0,1.0,1.0,1.0,104.0,1.0,104.0,104.0,104.0,1.0,1.0,1.0,104.0,1.0,104.0,104.0,104.0,1.0,1.0,1.0,104.0,1.0,104.0,104.0,104.0,1.0,1.0,1.0,104.0,1.0
104.5,104.5,104.5,1.0,1.0,1.0,104.5,1.0,104.5,104.5,104.5,1.0,1.0,1.0,104.5,1.0,104.5,104.5,104.5,1.0,1.0,1.0,104.5,1.0,104.5,104.5,104.5,1.0,1.0,1.0,104.5,1.0,104.5,104.5,104.5,1.0,1.0,1.0,104.5,1.0,104.5,104.5,104.5,1.0,1.0,1.0,104.5,1.0
105.0,105.0,105.0,1.0,1.0,1.0,105.0,1.0,105.0,105.0,105.0,1.0,1.0,1.0,105.0,1.0,105.0,105.0,105.0,1.0,1.0,1.0,105.0,1.0,105.0,105.0,105.0,1.0,1.0,1.0,105.0,1.0,105.0,105.0,105.0,1.0,1.0,1.0,105.0,1.0,105.0,105.0,105.0,1.0,1.0,1.0,105.0,1.0
105.5,105.5,105.5,1.0,1.0,1.0,105.5,1.0,105.5,105.5,105.5,1.0,1.0,1.0,105.5,1.0,105.5,105.5,105.5,1.0,1.0,1.0,105.5,1.0,105.5,105.5,105.5,1.0,1.0,1.0,105.5,1.0,105.5,105.5,105.5,1.0,1.0,1.0,105.5,1.0,105.5,105.5,105.5,1.0,1.0,1.0,105.5,1.0
106.0,106.0,106.0,1.0,1.0,1.0,106.0,1.0,106.0,106.0,106.0,1.0,1.0,1.0,106.0,1.0,106.0,106.0,106.0,1.0,1.0,1.0,106.0,1.0,106.0,106.0,106.0,1.0,1.0,1.0,106.0,1.0,106.0,106.0,106.0,1.0,1.0,1.0,106.0,1.0,106.0,106.0,106.0,1.0,1.0,1.0,106.0,1.0
106.5,106.5,106.5,1.0,1.0,1.0,106.5,1.0,106.5,106.5,106.5,1.0,1.0,1.0,106.5,1.0,106.5,106.5,106.5,1.0,1.0,1.0,106.5,1.0,106.5,106.5,106.5,1.0,1.0,1.0,106.5,1.0,106.5,106.5,106.5,1.0,1.0,1.0,106.5,1.0,106.5,106.5,106.5,1.0,1.0,1.0,106.5,1.0
107.0,107.0,107.0,1.0,1.0,1.0,107.0,1.0,107.0,107.0,107.0,1.0,1.0,1.0,107.0,1.0,107.0,107.0,107.0,1.0,1.0,1.0,107.0,1.0,107.0,107.0,107.0,1.0,1.0,1.0,107.0,1.0,107.0,107.0,107.0,1.0,1.0,1.0,107.0,1.0,107.0,107.0,107.0,1.0,1.0,1.0,107.0,1.0
107.5,107.5,107.5,1.0,1.0,1.0,107.5,1.0,107.5,107.5,107.5,1.0,1.0,1.0,107.5,1.0,107.5,107.5,107.5,1.0,1.0,1.0,107.5,1.0,107.5,107.5,107.5,1.0,1.0,1.0,107.5,1.0,107.5,107.5,107.5,1.0,1.0,1.0,107.5,1.0,107.5,107.5,107.5,1.0,1.0,1.0,107.5,1.0
108.0,108.0,108.0,1.0,1.0,1.0,108.0,1.0,108.0,108.0,108.0,1.0,1.0,1.0,108.0,1.0,108.0,108.0,108.0,1.0,1.0,1.0,108.0,1.0,108.0,108.0,108.0,1.0,1.0,1.0,108.0,1.0,108.0,108.0,108.0,1.0,1.0,1.0,108.0,1.0,108.0,108.0,108.0,1.0,1.0,1.0,108.0,1.0
108.5,108.5,108.5,1.0,1.0,1.0,108.5,1.0,108.5,108.5,108.5,1.0,1.0,1.0,108.5,1.0,108.5,108.5,108.5,1.0,1.0,1.0,108.5,1.0,108.5,108.5,108.5,1.0,1.0,1.0,108.5,1.0,108.5,108.5,108.5,1.0,1.0,1.0,108.5,1.0,108.5,108.5,108.5,1.0,1.0,1.0,108.5,1.0
109.0,109.0,109.0,1.0,1.0,1.0,109.0,1.0,109.0,109.0,109.0,1.0,1.0,1.0,109.0,1.0,109.0,109.0,109.0,1.0,1.0,1.0,109.0,1.0,109.0,109.0,109.0,1.0,1.0,1.0,109.0,1.0,109.0,109.0,109.0,1.0,1.0,1.0,109.0,1.0,109.0,109.0,109.0,1.0,1.0,1.0,109.0,1.0
109.5,109.5,109.5,1.0,1.0,1.0,109.5,1.0,109.5,109.5,109.5,1.0,1.0,1.0,109.5,1.0,109.5,109.5,109.5,1.0,1.0,1.0,109.5,1.0,109.5,109.5,109.5,1.0,1.0,1.0,109.5,1.0,109.5,109.5,109.5,1.0,1.0,1.0,109.5,1.0,109.5,109.5,109.5,1.0,1.0,1.0,109.5,1.0
110.0,110.0,110.0,1.0,1.0,1.0,110.0,1.0,110.0,110.0,110.0,1.0,1.0,1.0,110.0,1.0,110.0,110.0,110.0,1.0,1.0,1.0,110.0,1.0,110.0,110.0,110.0,1.0,1.0,1.0,110.0,1.0,110.0,110.0,110.0,1.0,1.0,1.0,110.0,1.0,110.0,110.0,110.0,1.0,1.0,1.0,110.0,1.0
110.5,110.5,110.5,1.0,1.0,1.0,110.5,1.0,110.5,110.5,110.5,1.0,1.0,1.0,110.5,1.0,110.5,110.5,110.5,1.0,1.0,1.0,110.5,1.0,110.5,110.5,110.5,1.0,1.0,1.0,110.5,1.0,110.5,110.5,110.5,1.0,1.0,1.0,110.5,1.0,110.5,110.5,110.5,1.0,1.0,1.0,110.5,1.0
111.0,111.0,111.0,1.0,1.0,1.0,111.0,1.0,111.0,111.0,111.0,1.0,1.0,1.0,111.0,1.0,111.0,111.0,111.0,1.0,1.0,1.0,111.0,1.0,111.0,111.0,111.0,1.0,1.0,1.0,111.0,1.0,111.0,111.0,111.0,1.0,1.0,1.0,111.0,1.0,111.0,111.0,111.0,1.0,1.0,1.0,111.0,1.0
111.5,111.5,111.5,1.0,1.0,1.0,111.5,1.0,111.5,111.5,111.5,1.0,1.0,1.0,111.5,1.0,111.5,111.5,111.5,1.0,1.0,1.0,111.5,1.0,111.5,111.5,111.5,1.0,1.0,1.0,111.5,1.0,111.5,111.5,111.5,1.0,1.0,1.0,111.5,1.0,111.5,111.5,111.5,1.0,1.0,1.0,111.5,1.0
112.0,112.0,112.0,1.0,1.0,1.0,112.0,1.0,112.0,112.0,112.0,1.0,1.0,1.0,112.0,1.0,112.0,112.0,112.0,1.0,1.0,1.0,112.0,1.0,112.0,112.0,112.0,1.0,1.0,1.0,112.0,1.0,112.0,112.0,112.0,1.0,1.0,1.0,112.0,1.0,112.0,112.0,112.0,1.0,1.0,1.0,112.0,1.0
112.5,112.5,112.5,1.0,1.0,1.0,112.5,1.0,112.5,112.5,112.5,1.0,1.0,1.0,112.5,1.0,112.5,112.5,112.5,1.0,1.0,1.0,112.5,1.0,112.5,112.5,112.5,1.0,1.0,1.0,112.5,1.0,112.5,112.5,112.5,1.0,1.0,1.0,112.5,1.0,112.5,112.5,112.5,1.0,1.0,1.0,112.5,1.0
113.0,113.0,113.0,1.0,1.0,1.0,113.0,1.0,113.0,113.0,113.0,1.0,1.0,1.0,113.0,1.0,113.0,113.0,113.0,1.0,1.0,1.0,113.0,1.0,113.0,113.0,113.0,1.0,1.0,1.0,113.0,1.0,113.0,113.0,113.0,1.0,1.0,1.0,113.0,1.0,113.0,113.0,113.0,1.0,1.0,1.0,113.0,1.0
113.5,113.5,113.5,1.0,1.0,1.0,113.5,1.0,113.5,113.5,113.5,1.0,1.0,1.0,113.5,1.0,113.5,113.5,113.5,1.0,1.0,1.0,113.5,1.0,113.5,113.5,113.5,1.0,1.0,1.0,113.5,1.0,113.5,113.5,113.5,1.0,1.0,1.0,113.5,1.0,113.5,113.5,113.5,1.0,1.0,1.0,113.5,1.0
114.0,114.0,114.0,1.0,1.0,1.0,114.0,1.0,114.0,114.0,114.0,1.0,1.0,1.0,114.0,1.0,114.0,114.0,114.0,1.0,1.0,1.0,114.0,1.0,114.0,114.0,114.0,1.0,1.0,1.0,114.0,1.0,114.0,114.0,114.0,1.0,1.0,1.0,114.0,1.0,114.0,114.0,114.0,1.0,1.0,1.0,114.0,1.0
114.5,114.5,114.5,1.0,1.0,1.0,114.5,1.0,114.5,114.5,114.5,1.0,1.0,1.0,114.5,1.0,114.5,114.5,114.5,1.0,1.0,1.0,114.5,1.0,114.5,114.5,114.5,1.0,1.0,1.0,114.5,1.0,114.5,114.5,114.5,1.0,1.0,1.0,114.5,1.0,114.5,114.5,114.5,1.0,1.0,1.0,114.5,1.0
115.0,115.0,115.0,1.0,1.0,1.0,115.0,1.0,115.0,115.0,115.0,1.0,1.0,1.0,115.0,1.0,115.0,115.0,115.0,1.0,1.0,1.0,115.0,1.0,115.0,115.0,115.0,1.0,1.0,1.0,115.0,1.0,115.0,115.0,115.0,1.0,1.0,1.0,115.0,1.0,115.0,115.0,115.0,1.0,1.0,1.0,115.0,1.0
115.5,115.5,115.5,1.0,1.0,1.0,115.5,1.0,115.5,115.5,115.5,1.0,1.0,1.0,115.5,1.0,115.5,115.5,115.5,1.0,1.0,1.0,115.5,1.0,115.5,115.5,115.5,1.0,1.0,1.0,115.5,1.0,115.5,115.5,115.5,1.0,1.0,1.0,115.5,1.0,115.5,115.5,115.5,1.0,1.0,1.0,115.5,1.0
116.0,116.0,116.0,1.0,1.0,1.0,116.0,1.0,116.0,116.0,116.0,1.0,1.0,1.0,116.0,1.0,116.0,116.0,116.0,1.0,1.0,1.0,116.0,1.0,116.0,116.0,116.0,1.0,1.0,1.0,116.0,1.0,116.0,116.0,116.0,1.0,1.0,1.0,116.0,1.0,116.0,116.0,116.0,1.0,1.0,1.0,116.0,1.0
116.5,116.5,116.5,1.0,1.0,1.0,116.5,1.0,116.5,116.5,116.5,1.0,1.0,1.0,116.5,1.0,116.5,116.5,116.5,1.0,1.0,1.0,116.5,1.0,116.5,116.5,116.5,1.0,1.0,1.0,116.5,1.0,116.5,116.5,116.5,1.0,1.0,1.0,116.5,1.0,116.5,116.5,116.5,1.0,1.0,1.0,116.5,1.0
117.0,117.0,117.0,1.0,1.0,1.0,117.0,1.0,117.0,117.0,117.0,1.0,1.0,1.0,117.0,1.0,117.0,117.0,117.0,1.0,1.0,1.0,117.0,1.0,117.0,117.0,117.0,1.0,1.0,1.0,117.0,1.0,117.0,117.0,117.0,1.0,1.0,1.0,117.0,1.0,117.0,117.0,117.0,1.0,1.0,1.0,117.0,1.0
117.5,117.5,117.5,1.0,1.0,1.0,117.5,1.0,117.5,117.5,117.5,1.0,1.0,1.0,117.5,1.0,117.5,117.5,117.5,1.0,1.0,1.0,117.5,1.0,117.5,117.5,117.5,1.0,1.0,1.0,117.5,1.0,117.5,117.5,117.5,1.0,1.0,1.0,117.5,1.0,117.5,117.5,117.5,1.0,1.0,1.0,117.5,1.0
118.0,118.0,118.0,1.0,1.0,1.0,118.0,1.0,118.0,118.0,118.0,1.0,1.0,1.0,118.0,1.0,118.0,118.0,118.0,1.0,1.0,1.0,118.0,1.0,118.0,118.0,118.0,1.0,1.0,1.0,118.0,1.0,118.0,118.0,118.0,1.0,1.0,1.0,118.0,1.0,118.0,118.0,118.0,1.0,1.0,1.0,118.0,1.0
118.5,118.5,118.5,1.0,1.0,1.0,118.5,1.0,118.5,118.5,118.5,1.0,1.0,1.0,118.5,1.0,118.5,118.5,118.5,1.0,1.0,1.0,118.5,1.0,118.5,118.5,118.5,1.0,1.0,1.0,118.5,1.0,118.5,118.5,118.5,1.0,1.0,1.0,118.5,1.0,118.5,118.5,118.5,1.0,1.0,1.0,118.5,1.0
119.0,119.0,119.0,1.0,1.0,1.0,119.0,1.0,119.0,119.0,119.0,1.0,1.0,1.0,119.0,1.0,119.0,119.0,119.0,1.0,1.0,1.0,119.0,1.0,119.0,119.0,119.0,1.0,1.0,1.0,119.0,1.0,119.0,119.0,119.0,1.0,1.0,1.0,119.0,1.0,119.0,119.0,119.0,1.0,1.0,1.0,119.0,1.0
119.5,119.5,119.5,1.0,1.0,1.0,119.5,1.0,119.5,119.5,119.5,1.0,1.0,1.0,119.5,1.0,119.5,119.5,119.5,1.0,1.0,1.0,119.5,1.0,119.5,119.5,119.5,1.0,1.0,1.0,119.5,1.0,119.5,119.5,119.5,1.0,1.0,1.0,119.5,1.0,119.5,119.5,119.5,1.0,1.0,1.0,119.5,1.0
120.0,120.0,120.0,1.0,1.0,1.0,120.0,1.0,120.0,120.0,120.0,1.0,1.0,1.0,120.0,1.0,120.0,120.0,120.0,1.0,1.0,1.0,120.0,1.0,120.0,120.0,120.0,1.0,1.0,1.0,120.0,1.0,120.0,120.0,120.0,1.0,1.0,1.0,120.0,1.0,120.0,120.0,120.0,1.0,1.0,1.0,120.0,1.0
120.5,120.5,120.5,1.0,1.0,1.0,120.5,1.0,120.5,120.5,120.5,1.0,1.0,1.0,120.5,1.0,120.5,120.5,120.5,1.0,1.0,1.0,120.5,1.0,120.5,120.5,120.5,1.0,1.0,1.0,120.5,1.0,120.5,120.5,120.5,1.0,1.0,1.0,120.5,1.0,120.5,120.5,120.5,1.0,1.0,1.0,120.5,1.0
121.0,121.0,121.0,1.0,1.0,1.0,121.0,1.0,121.0,121.0,121.0,1.0,1.0,1.0,121.0,1.0,121.0,121.0,121.0,1.0,1.0,1.0,121.0,1.0,121.0,121.0,121.0,1.0,1.0,1.0,121.0,1.0,121.0,121.0,121.0,1.0,1.0,1.0,121.0,1.0,121.0,121.0,121.0,1.0,1.0,1.0,121.0,1.0
121.5,121.5,121.5,1.0,1.0,1.0,121.5,1.0,121.5,121.5,121.5,1.0,1.0,1.0,121.5,1.0,121.5,121.5,121.5,1.0,1.0,1.0,121.5,1.0,121.5,121.5,121.5,1.0,1.0,1.0,121.5,1.0,121.5,121.5,121.5,1.0,1.0,1.0,121.5,1.0,121.5,121.5,121.5,1.0,1.0,1.0,121.5,1.0
122.0,122.0,122.0,1.0,1.0,1.0,122.0,1.0,122.0,122.0,122.0,1.0,1.0,1.0,122.0,1.0,122.0,122.0,122.0,1.0,1.0,1.0,122.0,1.0,122.0,122.0,122.0,1.0,1.0,1.0,122.0,1.0,122.0,122.0,122.0,1.0,1.0,1.0,122.0,1.0,122.0,122.0,122.0,1.0,1.0,1.0,122.0,1.0
122.5,122.5,122.5,1.0,1.0,1.0,122.5,1.0,122.5,122.5,122.5,1.0,1.0,1.0,122.5,1.0,122.5,122.5,122.5,1.0,1.0,1.0,122.5,1.0,122.5,122.5,122.5,1.0,1.0,1.0,122.5,1.0,122.5,122.5,122.5,1.0,1.0,1.0,122.5,1.0,122.5,122.5,122.5,1.0,1.0,1.0,122.5,1.0
123.0,123.0,123.0,1.0,1.0,1.0,123.0,1.0,123.0,123.0,123.0,1.0,1.0,1.0,123.0,1.0,123.0,123.0,123.0,1.0,1.0,1.0,123.0,1.0,123.0,123.0,123.0,1.0,1.0,1.0,123.0,1.0,123.0,123.0,123.0,1.0,1.0,1.0,123.0,1.0,123.0,123.0,123.0,1.0,1.0,1.0,123.0,1.0
123.5,123.5,123.5,1.0,1.0,1.0,123.5,1.0,123.5,123.5,123.5,1.0,1.0,1.0,123.5,1.0,123.5,123.5,123.5,1.0,1.0,1.0,123.5,1.0,123.5,123.5,123.5,1.0,1.0,1.0,123.5,1.0,123.5,123.5,123.5,1.0,1.0,1.0,123.5,1.0,123.5,123.5,123.5,1.0,1.0,1.0,123.5,1.0
124.0,124.0,124.0,1.0,1.0,1.0,124.0,1.0,124.0,124.0,124.0,1.0,1.0,1.0,124.0,1.0,124.0,124.0,124.0,1.0,1.0,1.0,124.0,1.0,124.0,124.0,124.0,1.0,1.0,1.0,124.0,1.0,124.0,124.0,124.0,1.0,1.0,1.0,124.0,1.0,124.0,124.0,124.0,1.0,1.0,1.0,124.0,1.0
124.5,124.5,124.5,1.0,1.0,1.0,124.5,1.0,124.5,124.5,124.5,1.0,1.0,1.0,124.5,1.0,124.5,124.5,124.5,1.0,1.0,1.0,124.5,1.0,124.5,124.5,124.5,1.0,1.0,1.0,124.5,1.0,124.5,124.5,124.5,1.0,1.0,1.0,124.5,1.0,124.5,124.5,124.5,1.0,1.0,1.0,124.5,1.0
125.0,125.0,125.0,1.0,1.0,1.0,125.0,1.0,125.0,125.0,125.0,1.0,1.0,1.0,125.0,1.0,125.0,125.0,125.0,1.0,1.0,1.0,125.0,1.0,125.0,125.0,125.0,1.0,1.0,1.0,125.0,1.0,125.0,125.0,125.0,1.0,1.0,1.0,125.0,1.0,125.0,125.0,125.0,1.0,1.0,1.0,125.0,1.0
125.5,125.5,125.5,1.0,1.0,1.0,125.5,1.0,125.5,125.5,125.5,1.0,1.0,1.0,125.5,1.0,125.5,125.5,125.5,1.0,1.0,1.0,125.5,1.0,125.5,125.5,125.5,1.0,1.0,1.0,125.5,1.0,125.5,125.5,125.5,1.0,1.0,1.0,125.5,1.0,125.5,125.5,125.5,1.0,1.0,1.0,125.5,1.0
126.0,126.0,126.0,1.0,1.0,1.0,126.0,1.0,126.0,126.0,126.0,1.0,1.0,1.0,126.0,1.0,126.0,126.0,126.0,1.0,1.0,1.0,126.0,1.0,126.0,126.0,126.0,1.0,1.0,1.0,126.0,1.0,126.0,126.0,126.0,1.0,1.0,1.0,126.0,1.0,126.0,126.0,126.0,1.0,1.0,1.0,126.0,1.0
126.5,126.5,126.5,1.0,1.0,1.0,126.5,1.0,126.5,126.5,126.5,1.0,1.0,1.0,126.5,1.0,126.5,126.5,126.5,1.0,1.0,1.0,126.5,1.0,126.5,126.5,126.5,1.0,1.0,1.0,126.5,1.0,126.5,126.5,126.5,1.0,1.0,1.0,126.5,1.0,126.5,126.5,126.5,1.0,1.0,1.0,126.5,1.0
127.0,127.0,127.0,1.0,1.0,1.0,127.0,1.0,127.0,127.0,127.0,1.0,1.0,1.0,127.0,1.0,127.0,127.0,127.0,1.0,1.0,1.0,127.0,1.0,127.0,127.0,127.0,1.0,1.0,1.0,127.0,1.0,127.0,127.0,127.0,1.0,1.0,1.0,127.0,1.0,127.0,127.0,127.0,1.0,1.0,1.0,127.0,1.0
127.5,127.5,127.5,1.0,1.0,1.0,127.5,1.0,127.5,127.5,127.5,1.0,1.0,1.0,127.5,1.0,127.5,127.5,127.5,1.0,1.0,1.0,127.5,1.0,127.5,127.5,127.5,1.0,1.0,1.0,127.5,1.0,127.5,127.5,127.5,1.0,1.0,1.0,127.5,1.0,127.5,127.5,127.5,1.0,1.0,1.0,127.5,1.0
128.0,128.0,128.0,1.0,1.0,1.0,128.0,1.0,128.0,128.0,128.0,1.0,1.0,1.0,128.0,1.0,128.0,128.0,128.0,1.0,1.0,1.0,128.0,1.0,128.0,128.0,128.0,1.0,1.0,1.0,128.0,1.0,128.0,128.0,128.0,1.0,1.0,1.0,128.0,1.0,128.0,128.0,128.0,1.0,1.0,1.0,128.0,1.0
128.5,128.5,128.5,1.0,1.0,1.0,128.5,1.0,128.5,128.5,128.5,1.0,1.0,1.0,128.5,1.0,128.5,128.5,128.5,1.0,1.0,1.0,128.5,1.0,128.5,128.5,128.5,1.0,1.0,1.0,128.5,1.0,128.5,128.5,128.5,1.0,1.0,1.0,128.5,1.0,128.5,128.5,128.5,1.0,1.0,1.0,128.5,1.0
129.0,129.0,129.0,1.0,1.0,1.0,129.0,1.0,129.0,129.0,129.0,1.0,1.0,1.0,129.0,1.0,129.0,129.0,129.0,1.0,1.0,1.0,129.0,1.0,129.0,129.0,129.0,1.0,1.0,1.0,129.0,1.0,129.0,129.0,129.0,1.0,1.0,1.0,129.0,1.0,129.0,129.0,129.0,1.0,1.0,1.0,129.0,1.0
129.5,129.5,129.5,1.0,1.0,1.0,129.5,1.0,129.5,129.5,129.5,1.0,1.0,1.0,129.5,1.0,129.5,129.5,129.5,1.0,1.0,1.0,129.5,1.0,129.5,129.5,129.5,1.0,1.0,1.0,129.5,1.0,129.5,129.5,129.5,1.0,1.0,1.0,129.5,1.0,129.5,129.5,129.5,1.0,1.0,1.0,129.5,1.0


==> figs/plots/data/throughput_all_downlink.csv <==
NCR_0_x,NCR_0_y,NCR_1_x,NCR_1_y,NCR_1_2_x,NCR_1_2_y,NCR_2_x,NCR_2_y,NCR_2_1_x,NCR_2_1_y,NCR_2_1_0_x,NCR_2_1_0_y
0.005388668303381859,0.00033875338753387534,0.015545722000502261,0.00033875338753387534,0.0327635,0.00033875338753387534,0.03426071221949585,0.00033875338753387534,0.05141773092144744,0.00033875338753387534,0.026208875,0.00033875338753387534
0.02305888124981234,0.0020325203252032522,0.035558809102143235,0.006097560975609756,0.050990973587987966,0.001016260162601626,0.05271541722677311,0.001016260162601626,0.06895167429597827,0.0013550135501355014,0.04444827026585072,0.0020325203252032522
0.04072909419624283,0.004065040650406504,0.05557189620378421,0.01388888888888889,0.06921844717597593,0.005758807588075881,0.07117012223405036,0.0013550135501355014,0.08648561767050911,0.0016937669376693768,0.06268766553170144,0.00508130081300813
0.058399307142673315,0.00508130081300813,0.07558498330542518,0.02100271002710027,0.0874459207639639,0.008807588075880758,0.08962482724132761,0.0023712737127371273,0.10401956104503994,0.0020325203252032522,0.08092706079755216,0.007452574525745257
0.0760695200891038,0.008130081300813007,0.09559807040706615,0.029132791327913278,0.10567339435195186,0.012195121951219513,0.10807953224860488,0.004065040650406504,0.12155350441957077,0.0033875338753387536,0.09916645606340288,0.011178861788617886
0.09373973303553428,0.011856368563685637,0.11561115750870712,0.04302168021680217,0.12390086793993982,0.01727642276422764,0.12653423725588214,0.006436314363143632,0.1390874477941016,0.0047425474254742545,0.1174058513292536,0.01592140921409214
0.11140994598196477,0.01727642276422764,0.13562424461034808,0.05691056910569106,0.1421283415279278,0.02168021680216802,0.1449889422631594,0.007113821138211383,0.15662139116863244,0.005758807588075881,0.13564524659510432,0.019986449864498643
0.12908015892839525,0.02676151761517615,0.15563733171198907,0.0714769647696477,0.16035581511591576,0.029132791327913278,0.16344364727043664,0.007791327913279133,0.1741553345431633,0.007113821138211383,0.15388464186095505,0.023373983739837397
0.14675037187482573,0.032859078590785906,0.17565041881363003,0.08197831978319783,0.17858328870390372,0.03387533875338754,0.1818983522777139,0.01016260162601626,0.1916892779176941,0.009146341463414634,0.17212403712680577,0.031504065040650404
0.1644205848212562,0.04302168021680217,0.19566350591527099,0.09823848238482386,0.19681076229189168,0.041327913279132794,0.20035305728499114,0.01388888888888889,0.20922322129222495,0.01016260162601626,0.1903634323926565,0.03794037940379404
0.1820907977676867,0.051490514905149054,0.21567659301691197,0.11280487804878049,0.21503823587987964,0.04607046070460705,0.2188077622922684,0.016937669376693765,0.22675716466675577,0.011517615176151762,0.2086028276585072,0.04607046070460705
0.19976101071411717,0.06097560975609756,0.23568968011855296,0.13245257452574524,0.23326570946786762,0.05589430894308943,0.2372624672995457,0.018970189701897018,0.2442911080412866,0.014905149051490514,0.22684222292435793,0.0535230352303523
0.21743122366054768,0.06944444444444445,0.2557027672201939,0.15006775067750677,0.25149318305585555,0.06334688346883469,0.25571717230682295,0.02371273712737127,0.26182505141581747,0.018292682926829267,0.24508161819020866,0.06063685636856369
0.23510143660697816,0.07926829268292683,0.2757158543218349,0.1686991869918699,0.26972065664384354,0.07452574525745258,0.2741718773141002,0.02811653116531165,0.2793589947903483,0.02371273712737127,0.2633210134560594,0.0701219512195122
0.25277164955340864,0.08943089430894309,0.2957289414234759,0.18462059620596205,0.2879481302318315,0.08604336043360433,0.29262658232137745,0.032520325203252036,0.2968929381648791,0.0287940379403794,0.2815604087219101,0.07926829268292683
0.2704418624998391,0.10535230352303523,0.31574202852511685,0.19952574525745256,0.30617560381981945,0.09383468834688347,0.3110812873286547,0.03692411924119241,0.3144268815394099,0.03319783197831978,0.29979980398776085,0.0880758807588076
0.2881120754462696,0.12195121951219512,0.3357551156267578,0.21443089430894308,0.32440307740780744,0.10636856368563685,0.32953599233593195,0.04031165311653117,0.33196082491394074,0.03658536585365854,0.31803919925361157,0.09654471544715447
0.3057822883927001,0.13651761517615174,0.35576820272839876,0.22865853658536583,0.3426305509957954,0.11517615176151762,0.3479906973432092,0.0467479674796748,0.3494947682884716,0.0453929539295393,0.3362785945194623,0.10941734417344173
0.32345250133913056,0.1524390243902439,0.3757812898300397,0.2401761517615176,0.36085802458378335,0.12398373983739838,0.36644540235048645,0.05115176151761518,0.36702871166300244,0.051490514905149054,0.354517989785313,0.11856368563685638
0.34112271428556107,0.16971544715447154,0.39579437693168074,0.2537262872628726,0.37908549817177134,0.13245257452574524,0.3849001073577637,0.056571815718157184,0.3845626550375333,0.057926829268292686,0.37275738505116374,0.12838753387533874
0.3587929272319915,0.18428184281842816,0.4158074640333217,0.2706639566395664,0.39731297175975927,0.14159891598915988,0.40335481236504095,0.061653116531165314,0.40209659841206413,0.06402439024390244,0.39099678031701446,0.13787262872628725
0.37646314017842203,0.19850948509485095,0.43582055113496265,0.2872628726287263,0.41554044534774726,0.1510840108401084,0.42180951737231825,0.06978319783197832,0.419630541786595,0.0687669376693767,0.4092361755828652,0.14939024390243902
0.3941333531248525,0.2140921409214092,0.45583363823660367,0.2984417344173442,0.43376791893573524,0.16124661246612465,0.4402642223795955,0.07520325203252033,0.4371644851611257,0.07384823848238482,0.4274755708487159,0.1592140921409214
0.411803566071283,0.23102981029810296,0.4758467253382446,0.31504065040650403,0.45199539252372317,0.17208672086720866,0.45871892738687275,0.07960704607046071,0.45469842853565656,0.07859078590785908,0.4457149661145666,0.17073170731707316
0.4294737790177135,0.24593495934959347,0.4958598124398856,0.3268970189701897,0.47022286611171116,0.18326558265582654,0.47717363239415,0.08604336043360433,0.4722323719101874,0.08434959349593496,0.46395436138041735,0.1825880758807588
0.44714399196414395,0.26592140921409213,0.5158728995415266,0.3404471544715447,0.48845033969969914,0.1947831978319783,0.49562833740142725,0.09146341463414634,0.48976631528471826,0.08773712737127372,0.48219375664626807,0.19444444444444442
0.46481420491057446,0.2842140921409214,0.5358859866431676,0.3539972899728997,0.506677813287687,0.20460704607046068,0.5140830424087045,0.0975609756097561,0.5073002586592491,0.09112466124661246,0.5004331519121188,0.20494579945799457
0.4824844178570049,0.2964092140921409,0.5558990737448085,0.3661924119241192,0.5249052868756751,0.21205962059620595,0.5325377474159818,0.10365853658536585,0.52483420203378,0.09552845528455285,0.5186725471779695,0.2140921409214092
0.5001546308034354,0.3167344173441734,0.5759121608464496,0.377710027100271,0.5431327604636631,0.2208672086720867,0.5509924524232591,0.11077235772357724,0.5423681454083108,0.10128726287262872,0.5369119424438202,0.22696476964769646
0.5178248437498658,0.3340108401084011,0.5959252479480905,0.3882113821138211,0.561360234051651,0.22764227642276422,0.5694471574305363,0.11483739837398374,0.5599020887828415,0.10636856368563685,0.555151337709671,0.23678861788617886
0.5354950566962963,0.3529810298102981,0.6159383350497315,0.3997289972899729,0.579587707639639,0.23373983739837398,0.5879018624378136,0.1209349593495935,0.5774360321573724,0.11314363143631437,0.5733907329755217,0.24525745257452572
0.5531652696427268,0.3692411924119241,0.6359514221513725,0.4051490514905149,0.5978151812276269,0.24390243902439024,0.6063565674450908,0.12601626016260162,0.5949699755319032,0.11856368563685638,0.5916301282413724,0.2513550135501355
0.5708354825891573,0.3875338753387534,0.6559645092530134,0.41429539295392953,0.6160426548156148,0.25338753387533874,0.6248112724523681,0.13550135501355012,0.6125039189064341,0.12703252032520324,0.6098695235072231,0.2588075880758807
0.5885056955355877,0.40548780487804875,0.6759775963546544,0.42073170731707316,0.6342701284036028,0.263550135501355,0.6432659774596454,0.14193766937669375,0.6300378622809649,0.13346883468834686,0.6281089187730738,0.26659891598915986
0.6061759084820183,0.42242547425474253,0.6959906834562953,0.4298780487804878,0.6524976019915909,0.27168021680216803,0.6617206824669226,0.14972899728997288,0.6475718056554958,0.13922764227642276,0.6463483140389246,0.27303523035230354
0.6238461214284488,0.4451219512195122,0.7160037705579363,0.43902439024390244,0.6707250755795788,0.28048780487804875,0.6801753874741999,0.15413279132791327,0.6651057490300266,0.14532520325203252,0.6645877093047753,0.2828590785907859
0.6415163343748792,0.46341463414634143,0.7360168576595773,0.45088075880758804,0.6889525491675668,0.28895663956639567,0.6986300924814771,0.1615853658536585,0.6826396924045575,0.15345528455284552,0.682827104570626,0.2909891598915989
0.6591865473213097,0.48407859078590787,0.7560299447612183,0.4600271002710027,0.7071800227555547,0.29505420054200543,0.7170847974887544,0.16802168021680217,0.7001736357790882,0.15955284552845528,0.7010664998364767,0.29708672086720866
0.6768567602677402,0.5047425474254742,0.7760430318628593,0.46985094850948506,0.7254074963435426,0.30386178861788615,0.7355395024960316,0.17479674796747965,0.717707579153619,0.16429539295392953,0.7193058951023275,0.3055555555555555
0.6945269732141707,0.5250677506775068,0.7960561189645002,0.4779810298102981,0.7436349699315306,0.3113143631436314,0.7539942075033089,0.1825880758807588,0.7352415225281499,0.17174796747967477,0.7375452903681782,0.3116531165311653
0.7121971861606011,0.5426829268292683,0.8160692060661412,0.4888211382113821,0.7618624435195185,0.3197831978319783,0.7724489125105861,0.18868563685636855,0.7527754659026807,0.17920054200542004,0.7557846856340289,0.3187669376693767
0.7298673991070317,0.5606368563685636,0.8360822931677822,0.49627371273712734,0.7800899171075066,0.3268970189701897,0.7909036175178634,0.1978319783197832,0.7703094092772116,0.18766937669376693,0.7740240808998796,0.32588075880758804
0.7475376120534621,0.5809620596205962,0.8560953802694231,0.5050813008130082,0.7983173906954946,0.33299457994579945,0.8093583225251407,0.20494579945799457,0.7878433526517424,0.19241192411924118,0.7922634761657303,0.33299457994579945
0.7652078249998926,0.5948509485094851,0.8761084673710641,0.5159214092140921,0.8165448642834825,0.3394308943089431,0.8278130275324179,0.21036585365853658,0.8053772960262733,0.20155826558265583,0.8105028714315811,0.3414634146341463
0.782878037946323,0.611111111111111,0.8961215544727051,0.5233739837398373,0.8347723378714704,0.34789972899728994,0.8462677325396952,0.21985094850948508,0.822911239400804,0.2113821138211382,0.8287422666974318,0.3499322493224932
0.8005482508927536,0.627710027100271,0.9161346415743461,0.5321815718157181,0.8529998114594584,0.3523035230352303,0.8647224375469724,0.23136856368563685,0.8404451827753349,0.21747967479674796,0.8469816619632825,0.35873983739837395
0.8182184638391841,0.6453252032520325,0.9361477286759871,0.5403116531165312,0.8712272850474463,0.35772357723577236,0.8831771425542497,0.23712737127371272,0.8579791261498657,0.22560975609756095,0.8652210572291332,0.36890243902439024
0.8358886767856145,0.6592140921409214,0.956160815777628,0.5453929539295392,0.8894547586354344,0.3638211382113821,0.9016318475615269,0.24728997289972898,0.8755130695243966,0.2347560975609756,0.883460452494984,0.3763550135501355
0.8535588897320451,0.6717479674796748,0.976173902879269,0.5508130081300813,0.9076822322234224,0.37127371273712734,0.9200865525688042,0.25406504065040647,0.8930470128989274,0.24085365853658536,0.9016998477608347,0.38414634146341464
0.8712291026784755,0.6910569105691057,0.9961869899809099,0.5565718157181572,0.9259097058114103,0.37533875338753386,0.9385412575760815,0.2621951219512195,0.9105809562734583,0.24796747967479674,0.9199392430266854,0.391260162601626
0.888899315624906,0.6998644986449865,1.0162000770825508,0.5633468834688347,0.9441371793993982,0.38075880758807584,0.9569959625833587,0.2713414634146341,0.9281148996479891,0.25406504065040647,0.9381786382925361,0.3983739837398374
0.9065695285713364,0.7144308943089431,1.0362131641841918,0.570460704607046,0.9623646529873862,0.388550135501355,0.975450667590636,0.2787940379403794,0.94564884302252,0.2594850948509485,0.9564180335583868,0.40684281842818426
0.924239741517767,0.7289972899728997,1.0562262512858327,0.5772357723577236,0.9805921265753741,0.39600271002710025,0.9939053725979132,0.2842140921409214,0.9631827863970508,0.26998644986449866,0.9746574288242376,0.41700542005420055
0.9419099544641975,0.7378048780487805,1.0762393383874738,0.5840108401084011,0.9988196001633622,0.4014227642276423,1.0123600776051904,0.29065040650406504,0.9807167297715815,0.2784552845528455,0.9928968240900883,0.42445799457994576
0.9595801674106279,0.7516937669376693,1.0962524254891146,0.5887533875338753,1.0170470737513502,0.4088753387533875,1.0308147826124676,0.2981029810298103,0.9982506731461124,0.2869241192411924,1.011136219355939,0.4336043360433604
0.9772503803570584,0.7642276422764227,1.1162655125907557,0.5955284552845528,1.035274547339338,0.41666666666666663,1.0492694876197448,0.30521680216802166,1.0157846165206432,0.29573170731707316,1.0293756146217898,0.4386856368563686
0.9949205933034889,0.7737127371273712,1.1362785996923968,0.6012872628726287,1.053502020927326,0.42513550135501355,1.0677241926270222,0.3130081300813008,1.0333185598951742,0.30284552845528456,1.0476150098876404,0.44546070460704607
1.0125908062499196,0.7828590785907859,1.1562916867940376,0.6039972899728997,1.071729494515314,0.43021680216802166,1.0861788976342994,0.3214769647696477,1.050852503269705,0.30691056910569103,1.065854405153491,0.4502032520325203
1.03026101919635,0.7903116531165312,1.1763047738956787,0.611449864498645,1.089956968103302,0.4352981029810298,1.1046336026415766,0.32994579945799457,1.0683864466442357,0.31402439024390244,1.084093800419342,0.45731707317073167
1.0479312321427805,0.7974254742547425,1.1963178609973195,0.6189024390243902,1.1081844416912898,0.4417344173441734,1.123088307648854,0.34417344173441733,1.0859203900187666,0.3201219512195122,1.1023331956851927,0.4644308943089431
1.0656014450892108,0.8038617886178862,1.2163309480989606,0.6243224932249323,1.1264119152792778,0.44850948509485095,1.1415430126561312,0.3553523035230352,1.1034543333932973,0.33028455284552843,1.1205725909510433,0.47323848238482386
1.0832716580356414,0.8119918699186992,1.2363440352006014,0.6290650406504065,1.144639388867266,0.4559620596205962,1.1599977176634084,0.3634823848238482,1.1209882767678283,0.33875338753387535,1.138811986216894,0.48136856368563685
1.100941870982072,0.8211382113821138,1.2563571223022425,0.6368563685636857,1.1628668624552538,0.4627371273712737,1.1784524226706856,0.3705962059620596,1.138522220142359,0.3458672086720867,1.1570513814827448,0.48814363143631434
1.1186120839285023,0.8309620596205962,1.2763702094038833,0.6436314363143631,1.1810943360432418,0.4722222222222222,1.196907127677963,0.383130081300813,1.15605616351689,0.3526422764227642,1.1752907767485956,0.49898373983739835
1.1362822968749329,0.8360433604336043,1.2963832965055244,0.6497289972899729,1.1993218096312297,0.4779810298102981,1.2153618326852402,0.39363143631436315,1.1735901068914207,0.3604336043360433,1.1935301720144462,0.505420054200542
1.1539525098213634,0.8441734417344173,1.3163963836071655,0.654810298102981,1.2175492832192176,0.4830623306233062,1.2338165376925174,0.4034552845528455,1.1911240502659515,0.3692411924119241,1.2117695672802968,0.5142276422764227
1.1716227227677938,0.850609756097561,1.3364094707088063,0.6578590785907859,1.2357767568072056,0.49254742547425473,1.2522712426997948,0.4132791327913279,1.2086579936404824,0.3773712737127371,1.2300089625461477,0.5210027100271003
1.1892929357142243,0.856029810298103,1.3564225578104474,0.6636178861788617,1.2540042303951935,0.5033875338753387,1.270725947707072,0.4247967479674797,1.2261919370150132,0.38787262872628725,1.2482483578119985,0.5287940379403794
1.206963148660655,0.8631436314363143,1.3764356449120883,0.6693766937669376,1.2722317039831816,0.5132113821138211,1.2891806527143492,0.4380081300813008,1.2437258803895441,0.3956639566395664,1.266487753077849,0.5386178861788617
1.2246333616070852,0.8705962059620596,1.3964487320137293,0.6758130081300813,1.2904591775711696,0.518970189701897,1.3076353577216264,0.44986449864498645,1.2612598237640749,0.4027777777777778,1.2847271483436997,0.5470867208672087
1.2423035745535158,0.8770325203252033,1.4164618191153702,0.6802168021680217,1.3086866511591575,0.5237127371273712,1.3260900627289038,0.46036585365853655,1.2787937671386058,0.4132791327913279,1.3029665436095506,0.556910569105691
1.2599737874999462,0.8841463414634146,1.4364749062170112,0.6849593495934959,1.3269141247471454,0.5315040650406504,1.344544767736181,0.4722222222222222,1.2963277105131366,0.42445799457994576,1.3212059388754014,0.5684281842818428
1.2776440004463767,0.8878726287262872,1.456487993318652,0.6920731707317073,1.3451415983351334,0.5376016260162602,1.3629994727434582,0.4830623306233062,1.3138616538876675,0.43021680216802166,1.339445334141252,0.5772357723577236
1.2953142133928073,0.8960027100271003,1.4765010804202932,0.6964769647696477,1.3633690719231213,0.5453929539295392,1.3814541777507356,0.49390243902439024,1.3313955972621982,0.4407181571815718,1.3576847294071026,0.5890921409214092
1.3129844263392376,0.9058265582655827,1.4965141675219342,0.7029132791327913,1.3815965455111094,0.55420054200542,1.3999088827580128,0.5033875338753387,1.348929540636729,0.4491869918699187,1.3759241246729534,0.5978997289972899
1.3306546392856682,0.9115853658536586,1.516527254623575,0.7100271002710027,1.3998240190990974,0.5579268292682926,1.41836358776529,0.5155826558265583,1.36646348401126,0.45799457994579945,1.3941635199388043,0.6050135501355013
1.3483248522320987,0.9186991869918699,1.5365403417252161,0.7184959349593496,1.4180514926870853,0.5643631436314362,1.4368182927725672,0.5254065040650406,1.3839974273857907,0.4627371273712737,1.4124029152046549,0.6144986449864499
1.365995065178529,0.9251355013550135,1.556553428826857,0.7259485094850948,1.4362789662750732,0.5728319783197832,1.4552729977798446,0.5348915989159891,1.4015313707603216,0.46883468834688347,1.4306423104705055,0.6260162601626016
1.3836652781249597,0.9312330623306233,1.576566515928498,0.7323848238482384,1.4545064398630612,0.5826558265582655,1.4737277027871218,0.5484417344173441,1.4190653141348524,0.4803523035230352,1.4488817057363563,0.635840108401084
1.4013354910713902,0.9359756097560975,1.596579603030139,0.7378048780487805,1.472733913451049,0.5931571815718157,1.492182407794399,0.5640243902439024,1.4365992575093833,0.48814363143631434,1.4671211010022072,0.6429539295392954
1.4190057040178206,0.9400406504065041,1.61659269013178,0.7452574525745257,1.490961387039037,0.6009485094850948,1.5106371128016762,0.5765582655826558,1.454133200883914,0.49830623306233063,1.4853604962680578,0.6490514905149052
1.4366759169642511,0.9444444444444444,1.636605777233421,0.752710027100271,1.5091888606270252,0.611449864498645,1.5290918178089536,0.5911246612466124,1.4716671442584448,0.5081300813008129,1.5035998915339084,0.6578590785907859
1.4543461299106817,0.9485094850948509,1.656618864335062,0.7628726287262872,1.527416334215013,0.6209349593495935,1.5475465228162308,0.606029810298103,1.4892010876329758,0.5179539295392954,1.5218392867997592,0.662940379403794
1.472016342857112,0.9559620596205962,1.676631951436703,0.7693089430894309,1.545643807803001,0.6321138211382114,1.566001227823508,0.6219512195121951,1.5067350310075065,0.5264227642276422,1.54007868206561,0.6673441734417344
1.4896865558035426,0.9603658536585366,1.6966450385383438,0.7754065040650406,1.563871281390989,0.6405826558265583,1.5844559328307855,0.6409214092140921,1.5242689743820375,0.5396341463414634,1.5583180773314607,0.6761517615176151
1.507356768749973,0.9630758807588076,1.7166581256399849,0.7859078590785907,1.582098754978977,0.6473577235772358,1.6029106378380626,0.6554878048780488,1.5418029177565682,0.5470867208672087,1.5765574725973113,0.6852981029810298
1.5250269816964035,0.9695121951219512,1.7366712127416257,0.8025067750677507,1.6003262285669648,0.6551490514905149,1.6213653428453398,0.6697154471544715,1.5593368611310992,0.559620596205962,1.594796867863162,0.6991869918699187
1.542697194642834,0.9728997289972899,1.7566842998432668,0.8262195121951219,1.618553702154953,0.6646341463414634,1.639820047852617,0.6866531165311653,1.5768708045056299,0.5714769647696477,1.613036263129013,0.7083333333333334
1.5603674075892644,0.9773035230352304,1.7766973869449079,0.8865176151761518,1.636781175742941,0.681910569105691,1.6582747528598945,0.7025745257452575,1.5944047478801606,0.5857046070460704,1.6312756583948635,0.7164634146341463
1.578037620535695,0.978319783197832,1.7967104740465487,0.9193766937669376,1.6550086493309288,0.6991869918699187,1.6767294578671716,0.7201897018970189,1.6119386912546916,0.5951897018970189,1.6495150536607142,0.7215447154471545
1.5957078334821255,0.9823848238482384,1.8167235611481898,0.950880758807588,1.6732361229189168,0.7137533875338753,1.6951841628744488,0.736111111111111,1.6294726346292223,0.6080623306233062,1.667754448926565,0.7269647696476965
1.6133780464285559,0.9844173441734417,1.8367366482498306,0.9549457994579945,1.6914635965069047,0.7296747967479674,1.7136388678817263,0.7740514905149052,1.6470065780037533,0.6283875338753387,1.6859938441924158,0.731029810298103
1.6310482593749864,0.9867886178861789,1.8567497353514717,0.9698509485094851,1.7096910700948926,0.7439024390243902,1.7320935728890035,0.9044715447154471,1.664540521378284,0.6476964769647696,1.7042332394582664,0.7388211382113821
1.648718472321417,0.9878048780487805,1.8767628224531125,0.9769647696476965,1.7279185436828808,0.7696476964769647,1.7505482778962806,0.9576558265582655,1.682074464752815,0.6663279132791328,1.722472634724117,0.7618563685636857
1.6663886852678473,0.9884823848238482,1.8967759095547536,0.9827235772357723,1.7461460172708687,0.8766937669376693,1.7690029829035578,0.9817073170731707,1.6996084081273457,0.6900406504065041,1.7407120299899679,0.8316395663956639
1.684058898214278,0.9908536585365854,1.9167889966563945,0.9867886178861789,1.7643734908588566,0.9254742547425474,1.7874576879108353,0.991869918699187,1.7171423515018767,0.8062330623306233,1.7589514252558187,0.9180216802168022
1.7017291111607085,0.9935636856368564,1.9368020837580355,0.9922086720867208,1.7826009644468446,0.9563008130081301,1.8059123929181125,0.9976287262872628,1.7346762948764074,0.9095528455284553,1.7771908205216693,0.9468157181571816
1.7193993241071388,0.997289972899729,1.9568151708596766,0.9925474254742547,1.8008284380348325,0.9847560975609756,1.8243670979253896,0.9993224932249323,1.7522102382509381,0.9640921409214092,1.79543021578752,0.9532520325203252
1.7370695370535694,0.9983062330623306,1.9768282579613174,0.9935636856368564,1.8190559116228204,0.9874661246612466,1.842821802932667,0.9993224932249323,1.769744181625469,0.986111111111111,1.8136696110533708,0.9939024390243902
1.75473975,1.0,1.9968413450629583,1.0,1.8372833852108084,1.0,1.8612765079399443,1.0,1.787278125,1.0,1.8319090063192214,1.0


==> figs/plots/data/throughput_all_uplink.csv <==
NCR_0_x,NCR_0_y,NCR_1_x,NCR_1_y,NCR_1_2_x,NCR_1_2_y,NCR_2_x,NCR_2_y,NCR_2_1_x,NCR_2_1_y,NCR_2_1_0_x,NCR_2_1_0_y
0.0,0.030826558265582654,0.0,0.01524390243902439,0.0,0.0016937669376693768,9.9e-05,0.00033875338753387534,0.0,0.00033875338753387534,0.0,0.0013550135501355014
0.015598701323149848,0.12567750677506773,0.03759781842872722,0.19105691056910568,0.02801505086996926,0.08130081300813008,0.02548731853466271,0.028455284552845527,0.02389936173834457,0.026422764227642274,0.027486368736546588,0.07859078590785908
0.031197402646299697,0.16700542005420052,0.07519563685745444,0.25609756097560976,0.05603010173993852,0.12262872628726287,0.05087563706932542,0.049796747967479675,0.04779872347668914,0.04302168021680217,0.054972737473093176,0.1182249322493225
0.04679610396944955,0.2032520325203252,0.11279345528618165,0.3018292682926829,0.08404515260990778,0.15955284552845528,0.07626395560398813,0.07181571815718157,0.07169808521503371,0.06097560975609756,0.08245910620963977,0.1565040650406504
0.062394805292599394,0.23949864498644985,0.15039127371490887,0.3377371273712737,0.11206020347987704,0.18902439024390244,0.10165227413865084,0.08943089430894309,0.09559744695337828,0.07452574525745258,0.10994547494618635,0.18699186991869918
0.07799350661574925,0.279810298102981,0.1879890921436361,0.3661924119241192,0.1400752543498463,0.21476964769647694,0.12704059267331355,0.10196476964769648,0.11949680869172286,0.09010840108401084,0.13743184368273295,0.2127371273712737
0.0935922079388991,0.3224932249322493,0.2255869105723633,0.39329268292682923,0.16809030521981555,0.24085365853658536,0.15242891120797625,0.11585365853658537,0.14339617043006742,0.10196476964769648,0.16491821241927954,0.2401761517615176
0.10919090926204894,0.36077235772357724,0.2631847290010905,0.4176829268292683,0.19610535608978483,0.2605013550135501,0.17781722974263894,0.1344850948509485,0.167295532168412,0.11483739837398374,0.19240458115582612,0.2625338753387534
0.12478961058519879,0.3976964769647696,0.30078254742981775,0.4352981029810298,0.22412040695975408,0.28116531165311653,0.20320554827730167,0.14905149051490513,0.19119489390675656,0.12669376693766937,0.2198909498923727,0.27676151761517614
0.14038831190834863,0.4268292682926829,0.338380365858545,0.45291327913279134,0.25213545782972335,0.2984417344173442,0.2285938668119644,0.1632791327913279,0.21509425564510112,0.138550135501355,0.2473773186289193,0.296070460704607
0.1559870132314985,0.46476964769647694,0.3759781842872722,0.470189701897019,0.2801505086996926,0.3167344173441734,0.25398218534662714,0.17818428184281843,0.2389936173834457,0.14972899728997288,0.2748636873654659,0.3143631436314363
0.17158571455464833,0.4928861788617886,0.4135760027159994,0.48407859078590787,0.30816555956966185,0.33672086720867206,0.2793705038812898,0.19004065040650406,0.26289297912179027,0.15955284552845528,0.3023500561020125,0.33231707317073167
0.1871844158777982,0.5277777777777778,0.4511738211447266,0.497289972899729,0.3361806104396311,0.35060975609756095,0.30475882241595253,0.20223577235772355,0.28679234086013483,0.1714092140921409,0.3298364248385591,0.34823848238482386
0.20278311720094802,0.5579268292682926,0.4887716395734538,0.5105013550135501,0.36419566130960035,0.3651761517615176,0.33014714095061526,0.2117208672086721,0.3106917025984794,0.1785230352303523,0.35732279357510566,0.35907859078590787
0.21838181852409788,0.5823170731707317,0.526369458002181,0.5281165311653117,0.39221071217956965,0.3787262872628726,0.3555354594852779,0.22594850948509485,0.334591064336824,0.1880081300813008,0.38480916231165224,0.37974254742547425
0.23398051984724771,0.606029810298103,0.5639672764309083,0.5409891598915989,0.4202257630495389,0.3963414634146341,0.38092377801994065,0.2388211382113821,0.35849042607516857,0.19579945799457993,0.4122955310481988,0.3963414634146341
0.24957922117039757,0.6310975609756098,0.6015650948596355,0.549119241192412,0.44824081391950815,0.41124661246612465,0.4063120965546034,0.2530487804878049,0.3823897878135131,0.20765582655826556,0.4397818997847454,0.4078590785907859
0.26517792249354744,0.654810298102981,0.6391629132883627,0.5586043360433605,0.4762558647894774,0.42073170731707316,0.4317004150892661,0.2632113821138211,0.4062891495518577,0.2171409214092141,0.467268268521292,0.41802168021680214
0.28077662381669727,0.6758130081300813,0.67676073171709,0.5694444444444444,0.5042709156594467,0.43191056910569103,0.4570887336239288,0.27947154471544716,0.43018851129020225,0.2252710027100271,0.4947546372578386,0.4298780487804878
0.2963753251398471,0.6961382113821138,0.7143585501458172,0.5789295392953929,0.532285966529416,0.44275067750677505,0.4824770521585915,0.29065040650406504,0.45408787302854686,0.23272357723577233,0.5222410059943852,0.44004065040650403
0.311974026462997,0.7181571815718157,0.7519563685745444,0.5918021680216802,0.5603010173993852,0.45426829268292684,0.5078653706932542,0.30589430894308944,0.4779872347668914,0.24051490514905147,0.5497273747309318,0.4502032520325203
0.3275727277861468,0.7384823848238482,0.7895541870032716,0.6002710027100271,0.5883160682693545,0.4644308943089431,0.5332536892279168,0.3218157181571816,0.5018865965052359,0.24898373983739835,0.5772137434674783,0.4586720867208672
0.34317142910929666,0.7537262872628726,0.8271520054319988,0.6144986449864499,0.6163311191393237,0.47289972899728994,0.5586420077625796,0.33739837398373984,0.5257859582435805,0.2564363143631436,0.604700112204025,0.4644308943089431
0.3587701304324465,0.7706639566395663,0.8647498238607261,0.6273712737127372,0.644346170009293,0.4817073170731707,0.5840303262972423,0.34925474254742545,0.5496853199819252,0.2649051490514905,0.6321864809405715,0.4766260162601626
0.3743688317555964,0.7835365853658537,0.9023476422894532,0.6341463414634146,0.6723612208792622,0.4915311653116531,0.609418644831905,0.3604336043360433,0.5735846817202697,0.27303523035230354,0.6596728496771181,0.48509485094850946
0.3899675330787462,0.7943766937669376,0.9399454607181804,0.6422764227642276,0.7003762717492314,0.4986449864498645,0.6348069633665677,0.37161246612466126,0.5974840434586143,0.279810298102981,0.6871592184136647,0.4898373983739837
0.40556623440189604,0.8079268292682926,0.9775432791469076,0.6483739837398373,0.7283913226192007,0.5064363143631436,0.6601952819012304,0.38414634146341464,0.6213834051969588,0.2872628726287263,0.7146455871502113,0.49457994579945797
0.42116493572504593,0.8170731707317073,1.015141097575635,0.6541327913279132,0.7564063734891701,0.510840108401084,0.6855836004358932,0.3943089430894309,0.6452827669353034,0.29166666666666663,0.7421319558867578,0.5030487804878049
0.43676363704819576,0.8282520325203252,1.052738916004362,0.6598915989159891,0.7844214243591393,0.5152439024390244,0.7109719189705558,0.40413279132791324,0.669182128673648,0.3004742547425474,0.7696183246233045,0.5125338753387534
0.4523623383713456,0.8357046070460704,1.0903367344330894,0.6649728997289973,0.8124364752291086,0.521680216802168,0.7363602375052185,0.41429539295392953,0.6930814904119925,0.3062330623306233,0.797104693359851,0.5203252032520325
0.46796103969449543,0.8462059620596206,1.1279345528618165,0.6710704607046071,0.8404515260990778,0.5260840108401084,0.7617485560398812,0.4261517615176152,0.7169808521503371,0.3167344173441734,0.8245910620963977,0.5267615176151761
0.4835597410176453,0.8556910569105691,1.1655323712905439,0.6795392953929539,0.868466576969047,0.5304878048780488,0.787136874574544,0.43766937669376693,0.7408802138886816,0.3252032520325203,0.8520774308329442,0.5365853658536586
0.49915844234079515,0.8658536585365854,1.203130189719271,0.6883468834688347,0.8964816278390163,0.5328590785907859,0.8125251931092067,0.44850948509485095,0.7647795756270263,0.3336720867208672,0.8795637995694908,0.5433604336043361
0.514757143663945,0.8773712737127372,1.240728008147998,0.6924119241192411,0.9244966787089856,0.535230352303523,0.8379135116438694,0.4586720867208672,0.7886789373653709,0.3431571815718157,0.9070501683060375,0.5470867208672087
0.5303558449870949,0.8838075880758808,1.2783258265767254,0.698170731707317,0.9525117295789548,0.5403116531165312,0.8633018301785321,0.4681571815718157,0.8125782991037154,0.35128726287262874,0.934536537042584,0.5548780487804877
0.5459545463102446,0.8909214092140921,1.3159236450054526,0.7025745257452575,0.980526780448924,0.5443766937669376,0.8886901487131948,0.47628726287262874,0.83647766084206,0.35772357723577236,0.9620229057791306,0.5602981029810298
0.5615532476333945,0.9014227642276422,1.35352146343418,0.7052845528455285,1.0085418313188934,0.548780487804878,0.9140784672478576,0.48577235772357724,0.8603770225804045,0.364159891598916,0.9895092745156772,0.5741869918699187
0.5771519489565444,0.907520325203252,1.391119281862907,0.7096883468834688,1.0365568821888627,0.5548780487804877,0.9394667857825202,0.49762872628726285,0.8842763843187491,0.37838753387533874,1.0169956432522238,0.5799457994579945
0.5927506502796942,0.9115853658536586,1.4287171002916343,0.7130758807588076,1.064571933058832,0.5579268292682926,0.9648551043171829,0.5084688346883469,0.9081757460570937,0.3888888888888889,1.0444820119887703,0.584349593495935
0.6083493516028441,0.9190379403794038,1.4663149187203615,0.7208672086720868,1.0925869839288012,0.5657181571815718,0.9902434228518456,0.5193089430894309,0.9320751077954382,0.3953252032520325,1.0719683807253169,0.5873983739837398
0.623948052925994,0.9251355013550135,1.5039127371490888,0.7242547425474255,1.1206020347987704,0.5752032520325203,1.0156317413865086,0.5267615176151761,0.9559744695337828,0.40108401084010836,1.0994547494618636,0.5928184281842819
0.6395467542491438,0.9302168021680217,1.541510555577816,0.7279810298102981,1.1486170856687397,0.5873983739837398,1.0410200599211712,0.5372628726287263,0.9798738312721273,0.4092140921409214,1.1269411181984101,0.5972222222222222
0.6551454555722936,0.9369918699186992,1.5791083740065432,0.7357723577235772,1.176632136538709,0.5924796747967479,1.0664083784558338,0.549119241192412,1.0037731930104719,0.41802168021680214,1.1544274869349567,0.6046747967479674
0.6707441568954435,0.9390243902439024,1.6167061924352704,0.7391598915989159,1.2046471874086782,0.5948509485094851,1.0917966969904966,0.5609756097560975,1.0276725547488166,0.43089430894308944,1.1819138556715032,0.6084010840108401
0.6863428582185933,0.9437669376693767,1.6543040108639977,0.7449186991869918,1.2326622382786474,0.5985772357723577,1.1171850155251593,0.5677506775067751,1.051571916487161,0.4386856368563686,1.20940022440805,0.6161924119241192
0.7019415595417432,0.9474932249322493,1.6919018292927248,0.7540650406504065,1.2606772891486167,0.6016260162601625,1.142573334059822,0.5762195121951219,1.0754712782255056,0.44952574525745254,1.2368865931445965,0.6229674796747967
0.717540260864893,0.9498644986449865,1.7294996477214521,0.7591463414634146,1.288692340018586,0.6056910569105691,1.1679616525944847,0.5836720867208672,1.0993706399638503,0.4576558265582656,1.264372961881143,0.6287262872628726
0.7331389621880429,0.9532520325203252,1.7670974661501793,0.7638888888888888,1.3167073908885552,0.6100948509485095,1.1933499711291475,0.592140921409214,1.1232700017021948,0.46985094850948506,1.2918593306176895,0.6338075880758808
0.7487376635111928,0.9552845528455285,1.8046952845789064,0.7669376693766937,1.3447224417585244,0.6138211382113821,1.2187382896638101,0.6053523035230353,1.1471693634405393,0.47628726287262874,1.3193456993542363,0.6392276422764227
0.7643363648343425,0.9590108401084011,1.8422931030076337,0.7764227642276422,1.3727374926284936,0.6175474254742548,1.2441266081984728,0.6138211382113821,1.171068725178884,0.48712737127371275,1.3468320680907828,0.6426151761517616
0.7799350661574924,0.9627371273712737,1.8798909214363608,0.7818428184281843,1.400752543498463,0.6216124661246613,1.2695149267331356,0.6260162601626016,1.1949680869172286,0.5010162601626016,1.3743184368273293,0.6470189701897019
0.7955337674806423,0.9640921409214092,1.9174887398650882,0.7896341463414634,1.4287675943684321,0.627710027100271,1.2949032452677982,0.6344850948509485,1.218867448655573,0.516260162601626,1.401804805563876,0.6521002710027101
0.8111324688037921,0.9674796747967479,1.9550865582938153,0.7936991869918699,1.4567826452384014,0.6371951219512195,1.320291563802461,0.6490514905149052,1.2427668103939176,0.5287940379403794,1.4292911743004226,0.6581978319783198
0.826731170126942,0.9698509485094851,1.9926843767225426,0.8025067750677507,1.4847976961083706,0.6460027100271003,1.3456798823371237,0.657520325203252,1.2666661721322623,0.5362466124661246,1.4567775430369692,0.6636178861788617
0.8423298714500919,0.9715447154471545,2.03028219515127,0.8289295392953929,1.5128127469783401,0.6673441734417344,1.3710682008717865,0.6666666666666666,1.2905655338706068,0.548780487804878,1.4842639117735157,0.6700542005420054
0.8579285727732416,0.9742547425474255,2.067880013579997,0.8309620596205962,1.5408277978483094,0.6714092140921409,1.396456519406449,0.674119241192412,1.3144648956089513,0.5623306233062331,1.5117502805100624,0.6785230352303523
0.8735272740963915,0.9745934959349594,2.105477832008724,0.8323170731707317,1.5688428487182786,0.6758130081300813,1.4218448379411117,0.681910569105691,1.338364257347296,0.57079945799458,1.539236649246609,0.6842818428184282
0.8891259754195414,0.9769647696476965,2.1430756504374515,0.8340108401084011,1.5968578995882479,0.6785230352303523,1.4472331564757746,0.6920731707317073,1.3622636190856405,0.5813008130081301,1.5667230179831555,0.6886856368563685
0.9047246767426912,0.9786585365853658,2.180673468866179,0.8380758807588076,1.6248729504582171,0.6808943089430894,1.4726214750104372,0.700880758807588,1.386162980823985,0.5901084010840109,1.594209386719702,0.6951219512195121
0.9203233780658411,0.9813685636856369,2.2182712872949057,0.8567073170731707,1.6528880013281864,0.6856368563685636,1.4980097935451,0.7083333333333334,1.4100623425623298,0.5992547425474255,1.6216957554562488,0.7015582655826558
0.9359220793889909,0.9827235772357723,2.255869105723633,0.8594173441734417,1.6809030521981556,0.6900406504065041,1.5233981120797626,0.7161246612466124,1.4339617043006743,0.6107723577235772,1.6491821241927953,0.7090108401084011
0.9515207807121407,0.9847560975609756,2.2934669241523604,0.8702574525745257,1.7089181030681249,0.695460704607046,1.5487864306144254,0.725609756097561,1.4578610660390188,0.6161924119241192,1.6766684929293418,0.7117208672086721
0.9671194820352906,0.986449864498645,2.3310647425810878,0.8780487804878049,1.736933153938094,0.7052845528455285,1.574174749149088,0.7327235772357723,1.4817604277773633,0.6212737127371274,1.7041548616658884,0.7137533875338753
0.9827181833584404,0.9874661246612466,2.3686625610098146,0.8794037940379403,1.7649482048080634,0.7174796747967479,1.599563067683751,0.7415311653116531,1.505659789515708,0.630420054200542,1.7316412304024351,0.7201897018970189
0.9983168846815903,0.9881436314363143,2.406260379438542,0.891260162601626,1.7929632556780326,0.7286585365853658,1.6249513862184135,0.7510162601626016,1.5295591512540525,0.6378726287262872,1.7591275991389816,0.7276422764227642
1.0139155860047402,0.9898373983739838,2.4438581978672693,0.8932926829268293,1.8209783065480019,0.7323848238482384,1.6503397047530761,0.7584688346883469,1.553458512992397,0.6449864498644986,1.7866139678755282,0.736449864498645
1.02951428732789,0.9915311653116531,2.481456016295996,0.9085365853658537,1.848993357417971,0.7381436314363143,1.675728023287739,0.7686314363143631,1.5773578747307417,0.6585365853658537,1.814100336612075,0.744579945799458
1.0451129886510397,0.991869918699187,2.5190538347247236,0.9146341463414634,1.8770084082879404,0.7428861788617886,1.7011163418224016,0.7774390243902439,1.6012572364690862,0.6663279132791328,1.8415867053486215,0.7577913279132791
1.0607116899741897,0.9928861788617886,2.556651653153451,0.9173441734417344,1.9050234591579096,0.7442411924119241,1.7265046603570644,0.7835365853658537,1.6251565982074307,0.6856368563685636,1.869073074085168,0.7655826558265583
1.0763103912973395,0.9928861788617886,2.5942494715821782,0.9308943089430894,1.9330385100278789,0.7577913279132791,1.751892978891727,0.790650406504065,1.6490559599457753,0.6974932249322493,1.8965594428217145,0.7693089430894309
1.0919090926204893,0.9932249322493225,2.631847290010905,0.9380081300813008,1.961053560897848,0.7747289972899729,1.7772812974263899,0.799119241192412,1.67295532168412,0.7157859078590786,1.9240458115582613,0.7730352303523035
1.1075077939436393,0.9942411924119241,2.6694451084396325,0.9390243902439024,1.9890686117678174,0.7771002710027101,1.8026696159610525,0.8174119241192411,1.6968546834224645,0.7279810298102981,1.9515321802948078,0.7909891598915989
1.123106495266789,0.994579945799458,2.70704292686836,0.9410569105691057,2.017083662637787,0.7818428184281843,1.8280579344957153,0.8218157181571816,1.720754045160809,0.7411924119241192,1.9790185490313543,0.8113143631436315
1.1387051965899389,0.994579945799458,2.744640745297087,0.9420731707317073,2.045098713507756,0.823170731707317,1.853446253030378,0.8434959349593496,1.7446534068991537,0.7628726287262872,2.006504917767901,0.8272357723577236
1.1543038979130888,0.9952574525745257,2.782238563725814,0.9518970189701896,2.0731137643777253,0.8340108401084011,1.8788345715650405,0.8607723577235772,1.7685527686374982,0.7815040650406504,2.0339912865044476,0.8313008130081301
1.1699025992362386,0.9955962059620596,2.8198363821545414,0.9535907859078591,2.1011288152476943,0.8468834688346883,1.9042228900997034,0.8733062330623306,1.7924521303758427,0.8163956639566395,2.061477655240994,0.8512872628726287
1.1855013005593884,0.9955962059620596,2.8574342005832687,0.9549457994579945,2.129143866117664,0.8641598915989159,1.929611208634366,0.8987127371273712,1.8163514921141874,0.8329945799457994,2.0889640239775407,0.8624661246612466
1.2011000018825384,0.9966124661246613,2.895032019011996,0.959349593495935,2.157158916987633,0.8868563685636857,1.9549995271690288,0.912940379403794,1.840250853852532,0.8482384823848238,2.1164503927140874,0.8641598915989159
1.2166987032056882,0.9969512195121951,2.932629837440723,0.9674796747967479,2.1851739678576023,0.8990514905149052,1.9803878457036914,0.9183604336043361,1.8641502155908765,0.8712737127371274,2.1439367614506337,0.8766937669376693
1.232297404528838,0.997289972899729,2.9702276558694503,0.9742547425474255,2.2131890187275713,0.9068428184281843,2.005776164238354,0.923780487804878,1.888049577329221,0.8990514905149052,2.1714231301871805,0.8980352303523035
1.247896105851988,0.997289972899729,3.0078254742981776,0.9779810298102981,2.241204069597541,0.9132791327913279,2.031164482773017,0.9542682926829268,1.9119489390675657,0.9170054200542005,2.1989094989237272,0.9044715447154471
1.2634948071751377,0.9976287262872628,3.0454232927269045,0.978319783197832,2.26921912046751,0.9268292682926829,2.0565528013076797,0.9668021680216802,1.9358483008059102,0.9329268292682926,2.2263958676602735,0.9275067750677507
1.2790935084982875,0.9976287262872628,3.083021111155632,0.978319783197832,2.2972341713374793,0.9478319783197832,2.0819411198423423,0.9705284552845528,1.9597476625442547,0.9400406504065041,2.2538822363968203,0.9342818428184282
1.2946922098214375,0.9976287262872628,3.120618929584359,0.9803523035230353,2.3252492222074483,0.9505420054200542,2.107329438377005,0.9769647696476965,1.9836470242825994,0.9488482384823849,2.281368605133367,0.9356368563685636
1.3102909111445873,0.9983062330623306,3.1582167480130865,0.9847560975609756,2.353264273077418,0.9552845528455285,2.1327177569116675,0.9874661246612466,2.0075463860209437,0.9695121951219512,2.3088549738699133,0.940379403794038
1.325889612467737,0.9983062330623306,3.1958145664418134,0.9867886178861789,2.381279323947387,0.9563008130081301,2.1581060754463306,0.9881436314363143,2.0314457477592884,0.9766260162601625,2.33634134260646,0.9498644986449865
1.341488313790887,0.9983062330623306,3.2334123848705407,0.9901761517615176,2.4092943748173563,0.9573170731707317,2.183494393980993,0.9881436314363143,2.055345109497633,0.986449864498645,2.3638277113430064,0.9590108401084011
1.3570870151140368,0.9983062330623306,3.271010203299268,0.9915311653116531,2.437309425687326,0.9623983739837398,2.208882712515656,0.9928861788617886,2.0792444712359774,0.9891598915989159,2.391314080079553,0.9607046070460704
1.3726857164371866,0.9983062330623306,3.3086080217279954,0.9949186991869918,2.465324476557295,0.9691734417344173,2.2342710310503184,0.9932249322493225,2.103143832974322,0.9894986449864499,2.4188004488161,0.9613821138211383
1.3882844177603366,0.9983062330623306,3.3462058401567223,0.9962737127371274,2.4933395274272643,0.9705284552845528,2.259659349584981,0.9935636856368564,2.127043194712667,0.9898373983739838,2.446286817552646,0.9623983739837398
1.4038831190834864,0.9983062330623306,3.3838036585854496,0.9962737127371274,2.5213545782972333,0.9722222222222222,2.285047668119644,0.9942411924119241,2.150942556451011,0.9901761517615176,2.473773186289193,0.9691734417344173
1.4194818204066362,0.9983062330623306,3.421401477014177,0.9962737127371274,2.5493696291672028,0.9813685636856369,2.3104359866543067,0.9955962059620596,2.174841918189356,0.9901761517615176,2.5012595550257397,0.9698509485094851
1.435080521729786,0.9983062330623306,3.4589992954429043,0.9962737127371274,2.577384680037172,0.9888211382113821,2.3358243051889693,0.9955962059620596,2.1987412799277006,0.9901761517615176,2.528745923762286,0.9708672086720868
1.450679223052936,0.9983062330623306,3.496597113871631,0.9966124661246613,2.6053997309071413,0.9939024390243902,2.361212623723632,0.9955962059620596,2.222640641666045,0.9915311653116531,2.5562322924988328,0.9732384823848238
1.4662779243760857,0.9986449864498644,3.5341949323003585,0.9976287262872628,2.6334147817771103,0.9939024390243902,2.386600942258295,0.9955962059620596,2.2465400034043896,0.9915311653116531,2.583718661235379,0.9932249322493225
1.4818766256992355,0.9986449864498644,3.571792750729086,0.9979674796747967,2.6614298326470798,0.9939024390243902,2.4119892607929576,0.9955962059620596,2.2704393651427344,0.9922086720867208,2.611205029971926,0.9942411924119241
1.4974753270223855,0.9986449864498644,3.6093905691578128,0.9986449864498644,2.689444883517049,0.9939024390243902,2.4373775793276202,0.9955962059620596,2.2943387268810786,0.9932249322493225,2.6386913987084726,0.9955962059620596
1.5130740283455353,0.9986449864498644,3.64698838758654,0.9993224932249323,2.7174599343870183,0.994579945799458,2.462765897862283,0.9966124661246613,2.3182380886194234,0.9962737127371274,2.666177767445019,0.9955962059620596
1.528672729668685,0.9993224932249323,3.6845862060152674,0.9993224932249323,2.7454749852569873,0.9952574525745257,2.4881542163969455,0.9966124661246613,2.342137450357768,0.9962737127371274,2.6936641361815656,0.9962737127371274
1.544271430991835,1.0,3.7221840244439948,1.0,2.7734900361269568,1.0,2.5135425349316085,1.0,2.3660368120961124,1.0,2.7211505049181124,1.0


==> figs/plots/data/throughput_per_block_downlink.csv <==
NCR_0_Q1_x,NCR_0_Q1_y,NCR_0_Q2_x,NCR_0_Q2_y,NCR_0_Q3_x,NCR_0_Q3_y,NCR_1_Q1_x,NCR_1_Q1_y,NCR_1_Q2_x,NCR_1_Q2_y,NCR_1_Q3_x,NCR_1_Q3_y,NCR_1_2_Q1_x,NCR_1_2_Q1_y,NCR_1_2_Q2_x,NCR_1_2_Q2_y,NCR_1_2_Q3_x,NCR_1_2_Q3_y,NCR_2_Q1_x,NCR_2_Q1_y,NCR_2_Q2_x,NCR_2_Q2_y,NCR_2_Q3_x,NCR_2_Q3_y,NCR_2_1_Q1_x,NCR_2_1_Q1_y,NCR_2_1_Q2_x,NCR_2_1_Q2_y,NCR_2_1_Q3_x,NCR_2_1_Q3_y,NCR_2_1_0_Q1_x,NCR_2_1_0_Q1_y,NCR_2_1_0_Q2_x,NCR_2_1_0_Q2_y,NCR_2_1_0_Q3_x,NCR_2_1_0_Q3_y
0.005388668303381859,0.00101010101010101,0.009600850295779721,0.0010030090270812437,0.0353175832415116,0.0010362694300518134,0.01657739275895391,0.00101010101010101,0.05337204196011943,0.0010030090270812437,0.015545722000502261,0.0010362694300518134,0.0327635,0.00101010101010101,0.05609637704882464,0.0010030090270812437,0.051041816403472856,0.0010362694300518134,0.0823602745986017,0.00101010101010101,0.1882675,0.0010030090270812437,0.03426071221949585,0.0010362694300518134,0.11166223752811341,0.00101010101010101,0.05141773092144744,0.0010030090270812437,0.11915054632958033,0.0010362694300518134,0.026208875,0.00101010101010101,0.03256839220318285,0.0010030090270812437,0.034513875,0.0010362694300518134
0.022837828189083503,0.00505050505050505,0.027228515949357705,0.0020060180541624875,0.05238028519260855,0.002072538860103627,0.03492974373266063,0.0101010101010101,0.07300304502176427,0.0010030090270812437,0.035557630961379955,0.008290155440414507,0.050675225073296554,0.0030303030303030303,0.0740881650100568,0.0010030090270812437,0.06891115762249797,0.004145077720207254,0.09990298070632042,0.0030303030303030303,0.20516658088828227,0.0010030090270812437,0.0520332712177381,0.0031088082901554403,0.12858765053287993,0.00101010101010101,0.06894870396846657,0.004012036108324975,0.13598586341339156,0.0010362694300518134,0.044244966233911304,0.00202020202020202,0.05074354992152667,0.0010030090270812437,0.052436201686192785,0.004145077720207254
0.04028698807478515,0.00909090909090909,0.04485618160293569,0.0020060180541624875,0.0694429871437055,0.0031088082901554403,0.053282094706367356,0.022222222222222223,0.09263404808340911,0.0010030090270812437,0.05556953992225765,0.017616580310880828,0.0685869501465931,0.012121212121212121,0.09207995297128896,0.0010030090270812437,0.08678049884152307,0.010362694300518133,0.11744568681403916,0.00404040404040404,0.22206566177656453,0.0020060180541624875,0.06980583021598033,0.004145077720207254,0.14551306353764648,0.00101010101010101,0.0864796770154857,0.0050150451354062184,0.15282118049720278,0.0010362694300518134,0.06228105746782261,0.00808080808080808,0.0689187076398705,0.0010030090270812437,0.07035852837238557,0.007253886010362694
0.0577361479604868,0.01111111111111111,0.062483847256513673,0.0020060180541624875,0.08650568909480247,0.008290155440414507,0.07163444568007407,0.03636363636363636,0.11226505114505395,0.0010030090270812437,0.07558144888313535,0.02383419689119171,0.08649867521988967,0.015151515151515152,0.11007174093252112,0.0010030090270812437,0.10464984006054817,0.019689119170984454,0.1349883929217579,0.00808080808080808,0.2389647426648468,0.0020060180541624875,0.08757838921422258,0.005181347150259067,0.162438476542413,0.00101010101010101,0.10401065006250482,0.006018054162487462,0.169656497581014,0.0010362694300518134,0.08031714870173391,0.013131313131313131,0.08709386535821433,0.0010030090270812437,0.08828085505857834,0.00932642487046632
0.07518530784618845,0.01414141414141414,0.08011151291009166,0.0050150451354062184,0.10356839104589942,0.012435233160621761,0.0899867966537808,0.047474747474747475,0.13189605420669878,0.0010030090270812437,0.09559335784401304,0.03730569948186528,0.10441040029318623,0.01616161616161616,0.12806352889375328,0.0010030090270812437,0.12251918127957329,0.026943005181347148,0.15253109902947665,0.0101010101010101,0.2558638235531291,0.0050150451354062184,0.10535094821246482,0.008290155440414507,0.17936388954717952,0.00101010101010101,0.12154162310952395,0.00802407221664995,0.18649181466482523,0.0010362694300518134,0.09835323993564521,0.0202020202020202,0.10526902307655815,0.0010030090270812437,0.10620318174477113,0.013471502590673574
0.09263446773189009,0.0202020202020202,0.09773917856366965,0.006018054162487462,0.12063109299699637,0.016580310880829015,0.10833914762748752,0.06464646464646465,0.15152705726834362,0.0010030090270812437,0.11560526680489074,0.053886010362694296,0.12232212536648278,0.023232323232323233,0.14605531685498543,0.0010030090270812437,0.1403885224985984,0.03316062176165803,0.1700738051371954,0.012121212121212121,0.2727629044414113,0.0050150451354062184,0.12312350721070707,0.010362694300518133,0.19628930255194607,0.00101010101010101,0.13907259615654308,0.012036108324974926,0.20332713174863645,0.0010362694300518134,0.11638933116955652,0.026262626262626262,0.12344418079490198,0.0010030090270812437,0.12412550843096391,0.022797927461139896
0.11008362761759174,0.031313131313131314,0.11536684421724763,0.010030090270812439,0.13769379494809333,0.019689119170984454,0.12669149860119425,0.08383838383838385,0.17115806032998845,0.0010030090270812437,0.13561717576576843,0.07979274611398963,0.14023385043977935,0.02828282828282828,0.1640471048162176,0.0010030090270812437,0.15825786371762351,0.04455958549222798,0.1876165112449141,0.015151515151515152,0.28966198532969356,0.0050150451354062184,0.1408960662089493,0.011398963730569946,0.2132147155567126,0.00202020202020202,0.1566035692035622,0.015045135406218657,0.22016244883244768,0.0010362694300518134,0.13442542240346783,0.03333333333333333,0.14161933851324582,0.0020060180541624875,0.14204783511715668,0.02797927461139896
0.1275327875032934,0.048484848484848485,0.13299450987082562,0.01303911735205617,0.1547564968991903,0.025906735751295335,0.14504384957490096,0.1,0.1907890633916333,0.0020060180541624875,0.1556290847266461,0.10259067357512953,0.1581455755130759,0.03838383838383838,0.18203889277744975,0.0020060180541624875,0.1761272049366486,0.05284974093264248,0.20515921735263282,0.023232323232323233,0.30656106621797585,0.006018054162487462,0.15866862520719155,0.012435233160621761,0.23014012856147914,0.00202020202020202,0.17413454225058134,0.01905717151454363,0.2369977659162589,0.0010362694300518134,0.15246151363737911,0.03838383838383838,0.15979449623158964,0.0020060180541624875,0.15997016180334947,0.031088082901554404
0.14498194738899503,0.05858585858585859,0.1506221755244036,0.0160481444332999,0.17181919885028724,0.035233160621761656,0.1633962005486077,0.1181818181818182,0.21042006645327813,0.0030090270812437314,0.1756409936875238,0.11191709844559586,0.17605730058637245,0.047474747474747475,0.2000306807386819,0.0020060180541624875,0.19399654615567372,0.06528497409326425,0.22270192346035156,0.02727272727272727,0.32346014710625814,0.007021063189568706,0.1764411842054338,0.015544041450777202,0.24706554156624566,0.00404040404040404,0.19166551529760045,0.025075225677031094,0.2538330830000701,0.0010362694300518134,0.17049760487129043,0.049494949494949494,0.17796965394993347,0.0020060180541624875,0.17789248848954226,0.04455958549222798
0.16243110727469667,0.07373737373737374,0.16824984117798159,0.021063189568706116,0.1888819008013842,0.04041450777202072,0.1817485515223144,0.14242424242424243,0.23005106951492296,0.0030090270812437314,0.19565290264840152,0.13782383419689118,0.193969025659669,0.05353535353535353,0.21802246869991407,0.0020060180541624875,0.21186588737469883,0.07150259067357513,0.2402446295680703,0.031313131313131314,0.3403592279945404,0.007021063189568706,0.19421374320367601,0.017616580310880828,0.2639909545710122,0.00505050505050505,0.20919648834461957,0.02708124373119358,0.2706684000838814,0.0010362694300518134,0.18853369610520174,0.06363636363636364,0.1961448116682773,0.0020060180541624875,0.19581481517573504,0.05803108808290155
0.17988026716039832,0.08585858585858587,0.18587750683155957,0.02708124373119358,0.20594460275248114,0.042487046632124346,0.20010090249602114,0.16464646464646465,0.2496820725765678,0.004012036108324975,0.2156648116092792,0.16062176165803108,0.21188075073296556,0.06262626262626263,0.23601425666114623,0.0020060180541624875,0.22973522859372394,0.08808290155440415,0.25778733567578904,0.03434343434343434,0.3572583088828226,0.009027081243731194,0.21198630220191828,0.02383419689119171,0.28091636757577876,0.007070707070707071,0.2267274613916387,0.031093279839518553,0.2875037171676926,0.0010362694300518134,0.20656978733911305,0.0686868686868687,0.21431996938662112,0.0030090270812437314,0.21373714186192783,0.06632124352331606
0.19732942704609996,0.10202020202020202,0.20350517248513755,0.03711133400200602,0.2230073047035781,0.05077720207253886,0.21845325346972788,0.1808080808080808,0.2693130756382126,0.006018054162487462,0.2356767205701569,0.18860103626943003,0.2297924758062621,0.07070707070707072,0.2540060446223784,0.0020060180541624875,0.24760456981274903,0.10362694300518135,0.2753300417835078,0.04242424242424243,0.3741573897711049,0.011033099297893681,0.22975886120016054,0.025906735751295335,0.2978417805805452,0.007070707070707071,0.24425843443865783,0.03911735205616851,0.30433903425150377,0.0010362694300518134,0.22460587857302433,0.07777777777777778,0.23249512710496495,0.004012036108324975,0.2316594685481206,0.08186528497409326
0.21477858693180163,0.1191919191919192,0.22113283813871554,0.03911735205616851,0.24007000665467507,0.06321243523316063,0.23680560444343457,0.2111111111111111,0.28894407869985744,0.007021063189568706,0.2556886295310346,0.21554404145077719,0.2477042008795587,0.0797979797979798,0.27199783258361054,0.0030090270812437314,0.26547391103177415,0.12227979274611399,0.2928727478912265,0.048484848484848485,0.3910564706593872,0.012036108324974926,0.24753142019840274,0.03005181347150259,0.3147671935853118,0.007070707070707071,0.2617894074856769,0.0481444332998997,0.321174351335315,0.0010362694300518134,0.24264196980693564,0.08686868686868687,0.2506702848233088,0.0050150451354062184,0.24958179523431337,0.09844559585492228
0.23222774681750327,0.1292929292929293,0.23876050379229352,0.044132397191574725,0.257132708605772,0.07461139896373058,0.2551579554171413,0.23232323232323232,0.3085750817615023,0.00802407221664995,0.2757005384919123,0.2404145077720207,0.2656159259528552,0.09595959595959597,0.2899896205448427,0.0030090270812437314,0.28334325225079926,0.13056994818652848,0.31041545399894527,0.05454545454545454,0.40795555154766944,0.012036108324974926,0.265303979196645,0.035233160621761656,0.3316926065900783,0.007070707070707071,0.2793203805326961,0.062186559679037114,0.3380096684191263,0.0010362694300518134,0.26067806104084695,0.09393939393939395,0.2688454425416526,0.006018054162487462,0.26750412192050615,0.11398963730569948
0.24967690670320491,0.14646464646464646,0.2563881694458715,0.054162487462387165,0.27419541055686897,0.10051813471502591,0.27351030639084806,0.2585858585858586,0.3282060848231471,0.010030090270812439,0.29571244745278996,0.25906735751295334,0.2835276510261518,0.11515151515151516,0.30798140850607486,0.004012036108324975,0.3012125934698243,0.14507772020725387,0.32795816010666395,0.05757575757575758,0.4248546324359517,0.015045135406218657,0.28307653819488726,0.04041450777202072,0.34861801959484484,0.007070707070707071,0.2968513535797152,0.07723169508525576,0.35484498550293747,0.0031088082901554403,0.27871415227475826,0.10404040404040404,0.28702060025999643,0.006018054162487462,0.28542644860669897,0.12538860103626942
0.26712606658890653,0.16262626262626262,0.2740158350994495,0.06318956870611836,0.29125811250796596,0.12124352331606218,0.29186265736455475,0.28484848484848485,0.34783708788479195,0.010030090270812439,0.3157243564136677,0.27668393782383416,0.3014393760994483,0.1292929292929293,0.32597319646730705,0.007021063189568706,0.3190819346888495,0.15958549222797927,0.3455008662143827,0.0696969696969697,0.44175371332423397,0.015045135406218657,0.30084909719312947,0.04870466321243523,0.3655434325996114,0.007070707070707071,0.3143823266267344,0.09027081243731193,0.37168030258674867,0.004145077720207254,0.2967502435086696,0.12424242424242425,0.30519575797834025,0.006018054162487462,0.3033487752928917,0.13471502590673573
0.2845752264746082,0.17676767676767677,0.2916435007530275,0.07422266800401203,0.3083208144590629,0.13782383419689118,0.3102150083382615,0.30808080808080807,0.3674680909464368,0.01303911735205617,0.3357362653745454,0.29740932642487045,0.3193511011727449,0.14343434343434344,0.3439649844285392,0.009027081243731194,0.33695127590787455,0.17616580310880828,0.36304357232210144,0.07373737373737374,0.45865279421251626,0.017051153460381142,0.3186216561913717,0.05492227979274611,0.3824688456043779,0.00808080808080808,0.3319132996737535,0.10030090270812436,0.3885156196705599,0.005181347150259067,0.3147863347425809,0.1383838383838384,0.3233709156966841,0.007021063189568706,0.3212711019790845,0.14611398963730568
0.30202438636030987,0.19090909090909092,0.30927116640660546,0.08224674022066199,0.32538351641015983,0.15233160621761657,0.32856735931196823,0.33434343434343433,0.3870990940080816,0.01303911735205617,0.35574817433542305,0.31813471502590673,0.3372628262460415,0.15555555555555556,0.3619567723897713,0.010030090270812439,0.3548206171268997,0.18756476683937823,0.3805862784298202,0.08080808080808081,0.47555187510079855,0.017051153460381142,0.336394215189614,0.05906735751295337,0.39939425860914446,0.00808080808080808,0.3494442727207726,0.12437311935807421,0.40535093675437117,0.00621761658031088,0.3328224259764922,0.15858585858585858,0.3415460734150279,0.00802407221664995,0.33919342866527724,0.16476683937823833
0.3194735462460115,0.21212121212121213,0.32689883206018344,0.09528585757271815,0.34244621836125677,0.1626943005181347,0.3469197102856749,0.3565656565656566,0.40673009706972646,0.01303911735205617,0.3757600832963008,0.33886010362694297,0.355174551319338,0.1696969696969697,0.3799485603510035,0.011033099297893681,0.3726899583459248,0.19689119170984454,0.3981289845375389,0.08787878787878789,0.49245095598908073,0.017051153460381142,0.3541667741878562,0.06424870466321243,0.4163196716139109,0.00909090909090909,0.3669752457677917,0.14242728184553663,0.42218625383818237,0.007253886010362694,0.3508585172104035,0.1717171717171717,0.35972123113337173,0.009027081243731194,0.3571157553514701,0.1782383419689119
0.33692270613171316,0.23636363636363636,0.3445264977137614,0.10832497492477432,0.3595089203123537,0.17512953367875647,0.36527206125938166,0.3666666666666667,0.4263611001313713,0.017051153460381142,0.39577199225717846,0.35647668393782384,0.3730862763926346,0.18282828282828284,0.3979403483122357,0.011033099297893681,0.39055929956494995,0.20725388601036268,0.41567169064525766,0.09696969696969697,0.509350036877363,0.017051153460381142,0.37193933318609845,0.07357512953367876,0.4332450846186775,0.0101010101010101,0.38450621881481084,0.15947843530591777,0.43902157092199356,0.008290155440414507,0.3688946084443148,0.18383838383838386,0.37789638885171556,0.010030090270812439,0.37503808203766287,0.1937823834196891
0.35437186601741477,0.25555555555555554,0.3621541633673394,0.119358074222668,0.37657162226345064,0.18756476683937823,0.38362441223308835,0.38686868686868686,0.44599210319301613,0.01905717151454363,0.41578390121805614,0.3782383419689119,0.3909980014659311,0.198989898989899,0.4159321362734678,0.011033099297893681,0.408428640783975,0.21450777202072538,0.4332143967529764,0.10202020202020202,0.5262491177656453,0.020060180541624874,0.3897118921843407,0.07772020725388601,0.4501704976234441,0.01111111111111111,0.40203719186182996,0.17452357071213642,0.4558568880058048,0.00932642487046632,0.38693069967822613,0.20101010101010103,0.3960715465700594,0.010030090270812439,0.3929604087238556,0.20518134715025904
0.37182102590311644,0.2767676767676768,0.3797818290209174,0.1303911735205617,0.3936343242145477,0.2082901554404145,0.4019767632067951,0.403030303030303,0.46562310625466097,0.022066198595787363,0.4357958101789339,0.4020725388601036,0.4089097265392277,0.21616161616161617,0.43392392423469994,0.011033099297893681,0.42629798200300006,0.23419689119170983,0.4507571028606951,0.1101010101010101,0.5431481986539276,0.021063189568706116,0.4074844511825829,0.08601036269430053,0.46709591062821054,0.01414141414141414,0.4195681649088491,0.1875626880641926,0.47269220508961607,0.00932642487046632,0.4049667909121374,0.22121212121212122,0.4142467042884032,0.012036108324974926,0.4108827354100484,0.21554404145077719
0.38927018578881806,0.2878787878787879,0.3974094946744954,0.14142427281845538,0.41069702616564463,0.2248704663212435,0.42032911418050184,0.4292929292929293,0.4852541093163058,0.024072216649949848,0.45580771913981155,0.41968911917098445,0.4268214516125242,0.23434343434343435,0.45191571219593213,0.012036108324974926,0.44416732322202523,0.2466321243523316,0.46829980896841383,0.12121212121212122,0.5600472795422098,0.021063189568706116,0.4252570101808252,0.09740932642487046,0.4840213236329771,0.01616161616161616,0.4370991379558682,0.1995987963891675,0.48952752217342727,0.00932642487046632,0.4230028821460487,0.2383838383838384,0.43242186200674704,0.015045135406218657,0.42880506209624125,0.2248704663212435
0.4067193456745197,0.3111111111111111,0.41503716032807336,0.15245737211634905,0.42775972811674157,0.2404145077720207,0.4386814651542085,0.4484848484848485,0.5048851123779506,0.026078234704112337,0.47581962810068923,0.44559585492227977,0.4447331766858208,0.2515151515151515,0.4699075001571643,0.014042126379137413,0.4620366644410503,0.26424870466321243,0.4858425150761326,0.1272727272727273,0.5769463604304921,0.021063189568706116,0.44302956917906744,0.10673575129533679,0.5009467366377436,0.01818181818181818,0.4546301110028873,0.21163490471414242,0.5063628392572385,0.00932642487046632,0.44103897337996,0.2545454545454546,0.45059701972509086,0.0160481444332999,0.446727388782434,0.24145077720207253
0.4241685055602214,0.33131313131313134,0.43266482598165135,0.16148445336008024,0.4448224300678385,0.26632124352331604,0.45703381612791527,0.46161616161616165,0.5245161154395955,0.03911735205616851,0.49583153706156696,0.4632124352331606,0.4626449017591174,0.26161616161616164,0.48789928811839645,0.015045135406218657,0.47990600566007546,0.28186528497409324,0.5033852211838513,0.13232323232323234,0.5938454413187744,0.023069207622868605,0.46080212817730964,0.11191709844559586,0.5178721496425102,0.01818181818181818,0.4721610840499064,0.22668004012036108,0.5231981563410497,0.010362694300518133,0.4590750646138713,0.27171717171717175,0.4687721774434347,0.022066198595787363,0.46464971546862677,0.25181347150259065
0.441617665445923,0.3505050505050505,0.45029249163522933,0.17452357071213642,0.46188513201893544,0.2860103626943005,0.475386167101622,0.48282828282828283,0.5441471185012403,0.04714142427281846,0.5158434460224447,0.4860103626943005,0.4805566268324139,0.2787878787878788,0.5058910760796286,0.015045135406218657,0.4977753468791005,0.29533678756476683,0.5209279272915701,0.1383838383838384,0.6107445222070567,0.024072216649949848,0.4785746871755519,0.12020725388601036,0.5347975626472767,0.01919191919191919,0.48969205709692565,0.23470411233701105,0.540033473424861,0.012435233160621761,0.47711115584778263,0.29494949494949496,0.4869473351617785,0.025075225677031094,0.4825720421548195,0.26528497409326424
0.4590668253316247,0.37272727272727274,0.4679201572888073,0.18355065195586762,0.4789478339700324,0.30051813471502586,0.4937385180753287,0.495959595959596,0.5637781215628852,0.04714142427281846,0.5358553549833224,0.5005181347150259,0.4984683519057105,0.29292929292929293,0.5238828640408608,0.0160481444332999,0.5156446880981257,0.29948186528497406,0.5384706333992888,0.14747474747474748,0.6276436030953388,0.028084252758274822,0.49634724617379417,0.12953367875647667,0.5517229756520432,0.0202020202020202,0.5072230301439448,0.242728184553661,0.5568687905086722,0.013471502590673574,0.49514724708169394,0.30707070707070705,0.5051224928801223,0.026078234704112337,0.5004943688410123,0.28082901554404144
0.4765159852173263,0.38585858585858585,0.4855478229423853,0.19759277833500502,0.4960105359211293,0.32020725388601035,0.5120908690490354,0.5060606060606061,0.58340912462453,0.05015045135406219,0.5558672639442,0.5129533678756477,0.516380076979007,0.3090909090909091,0.541874652002093,0.018054162487462385,0.5335140293171508,0.30984455958549223,0.5560133395070076,0.15353535353535355,0.6445426839836211,0.029087261785356068,0.5141198051720365,0.14093264248704662,0.5686483886568098,0.022222222222222223,0.5247540031909639,0.2547642928786359,0.5737041075924834,0.013471502590673574,0.5131833383156053,0.3191919191919192,0.5232976505984661,0.026078234704112337,0.5184166955272052,0.29326424870466317
0.49396514510302797,0.4070707070707071,0.5031754885959633,0.2086258776328987,0.5130732378722264,0.34093264248704663,0.5304432200227421,0.5171717171717172,0.6030401276861749,0.05015045135406219,0.5758791729050777,0.533678756476684,0.5342918020523035,0.3282828282828283,0.5598664399633251,0.020060180541624874,0.5513833705361758,0.31917098445595854,0.5735560456147263,0.16363636363636364,0.6614417648719034,0.0320962888665998,0.5318923641702786,0.14922279792746113,0.5855738016615762,0.022222222222222223,0.542284976237983,0.2688064192577733,0.5905394246762946,0.013471502590673574,0.5312194295495165,0.3424242424242424,0.54147280831681,0.02708124373119358,0.5363390222133979,0.31191709844559584
0.5114143049887295,0.43333333333333335,0.5208031542495413,0.2196589769307924,0.5301359398233233,0.36269430051813467,0.5487955709964488,0.5343434343434343,0.6226711307478198,0.05015045135406219,0.5958910818659555,0.5450777202072539,0.5522035271256001,0.3383838383838384,0.5778582279245572,0.022066198595787363,0.569252711755201,0.32953367875647666,0.5910987517224451,0.17272727272727273,0.6783408457601857,0.0320962888665998,0.5496649231685209,0.15751295336787563,0.6024992146663428,0.023232323232323233,0.5598159492850021,0.2818455366098295,0.6073747417601059,0.015544041450777202,0.5492555207834279,0.3585858585858586,0.5596479660351538,0.02708124373119358,0.5542613488995907,0.32124352331606215
0.5288634648744311,0.4585858585858586,0.5384308199031193,0.23069207622868607,0.5471986417744202,0.38756476683937824,0.5671479219701555,0.5525252525252525,0.6423021338094645,0.051153460381143434,0.6159029908268332,0.5647668393782384,0.5701152521988966,0.3464646464646465,0.5958500158857895,0.025075225677031094,0.587122052974226,0.33471502590673574,0.6086414578301638,0.17777777777777778,0.6952399266484679,0.033099297893681046,0.5674374821667632,0.1626943005181347,0.6194246276711094,0.025252525252525252,0.5773469223320212,0.29989969909729186,0.624210058843917,0.020725388601036267,0.5672916120173391,0.3757575757575758,0.5778231237534976,0.02708124373119358,0.5721836755857835,0.32746113989637304
0.5463126247601329,0.4717171717171717,0.5560584855566972,0.2407221664994985,0.5642613437255172,0.40725388601036266,0.5855002729438623,0.5656565656565656,0.6619331368711093,0.05215646940822467,0.6359148997877109,0.5740932642487047,0.5880269772721933,0.3565656565656566,0.6138418038470216,0.031093279839518553,0.6049913941932512,0.34611398963730566,0.6261841639378826,0.1898989898989899,0.7121390075367502,0.03510531594784353,0.5852100411650054,0.17098445595854922,0.6363500406758759,0.02828282828282828,0.5948778953790403,0.3149448345035105,0.6410453759277283,0.02383419689119171,0.5853277032512505,0.38585858585858585,0.5959982814718415,0.02708124373119358,0.5901060022719763,0.33678756476683935
0.5637617846458345,0.49292929292929294,0.5736861512102752,0.25376128385155466,0.5813240456766141,0.42797927461139895,0.603852623917569,0.5818181818181818,0.6815641399327542,0.05315947843530592,0.6559268087485886,0.5865284974093264,0.6059387023454899,0.3717171717171717,0.6318335918082537,0.03610832497492478,0.6228607354122763,0.35336787564766836,0.6437268700456013,0.196969696969697,0.7290380884250325,0.040120361083249755,0.6029826001632477,0.17927461139896372,0.6532754536806424,0.03232323232323232,0.6124088684260595,0.3329989969909729,0.6578806930115395,0.024870466321243522,0.6033637944851618,0.398989898989899,0.6141734391901853,0.028084252758274822,0.608028328958169,0.34611398963730566
0.5812109445315361,0.5050505050505051,0.5913138168638532,0.2738214643931795,0.598386747627711,0.4476683937823834,0.6222049748912757,0.592929292929293,0.7011951429943991,0.0571715145436309,0.6759387177094662,0.5937823834196891,0.6238504274187864,0.3888888888888889,0.6498253797694858,0.03811434302908726,0.6407300766313013,0.36165803108808287,0.6612695761533199,0.20707070707070707,0.7459371693133148,0.04212637913741224,0.6207551591614899,0.19067357512953367,0.670200866685409,0.03636363636363636,0.6299398414730786,0.34503510531594783,0.6747160100953508,0.029015544041450774,0.621399885719073,0.4111111111111111,0.6323485969085291,0.031093279839518553,0.6259506556443618,0.35854922279792745
0.5986601044172378,0.5202020202020202,0.6089414825174312,0.2848545636910732,0.615449449578808,0.47357512953367875,0.6405573258649825,0.601010101010101,0.7208261460560439,0.058174523570712136,0.6959506266703439,0.6031088082901555,0.6417621524920829,0.4070707070707071,0.667817167730718,0.041123370110330994,0.6585994178503265,0.37512953367875645,0.6788122822610387,0.21616161616161617,0.7628362502015971,0.04513540621865597,0.6385277181597322,0.19689119170984454,0.6871262796901755,0.03838383838383838,0.6474708145200977,0.358074222668004,0.691551327179162,0.035233160621761656,0.6394359769529844,0.4212121212121212,0.650523754626873,0.0320962888665998,0.6438729823305546,0.36476683937823834
0.6161092643029394,0.5323232323232323,0.6265691481710092,0.31093279839518556,0.6325121515299049,0.494300518134715,0.6589096768386892,0.6111111111111112,0.7404571491176887,0.0641925777331996,0.7159625356312216,0.6124352331606218,0.6596738775653794,0.41414141414141414,0.6858089556919502,0.04212637913741224,0.6764687590693516,0.38445595854922276,0.6963549883687574,0.22424242424242424,0.7797353310898792,0.04914744232698095,0.6563002771579745,0.2093264248704663,0.704051692694942,0.0404040404040404,0.6650017875671168,0.3721163490471414,0.7083866442629732,0.03730569948186528,0.6574720681868956,0.43636363636363634,0.6686989123452168,0.03410230692076229,0.6617953090167474,0.37616580310880826
0.6335584241886411,0.5474747474747474,0.6441968138245872,0.3309929789368104,0.649574853481002,0.5160621761658032,0.6772620278123959,0.6222222222222222,0.7600881521793336,0.06720160481444333,0.7359744445920994,0.6269430051813472,0.677585602638676,0.42828282828282827,0.7038007436531823,0.04212637913741224,0.6943381002883767,0.39585492227979274,0.7138976944764762,0.23232323232323232,0.7966344119781615,0.055165496489468405,0.6740728361562166,0.21450777202072538,0.7209771056997085,0.043434343434343436,0.6825327606141359,0.3831494483450351,0.7252219613467844,0.04145077720207253,0.675508159420807,0.44747474747474747,0.6868740700635606,0.03711133400200602,0.6797176357029402,0.38756476683937824
0.6510075840743427,0.5666666666666667,0.6618244794781651,0.35606820461384153,0.6666375554320989,0.533678756476684,0.6956143787861027,0.6363636363636364,0.7797191552409785,0.0712136409227683,0.755986353552977,0.6404145077720207,0.6954973277119725,0.4414141414141414,0.7217925316144145,0.04212637913741224,0.7122074415074018,0.4020725388601036,0.7314404005841949,0.24343434343434345,0.8135334928664438,0.058174523570712136,0.6918453951544589,0.22072538860103624,0.7379025187044751,0.045454545454545456,0.700063733661155,0.3971915747241725,0.7420572784305957,0.04559585492227979,0.6935442506547183,0.4575757575757576,0.7050492277819044,0.03811434302908726,0.697639962389133,0.39792746113989635
0.6684567439600444,0.5818181818181818,0.6794521451317431,0.3801404212637914,0.6837002573831958,0.5512953367875648,0.7139667297598093,0.6525252525252525,0.7993501583026232,0.078234704112337,0.7759982625138547,0.6538860103626943,0.7134090527852692,0.45151515151515154,0.7397843195756467,0.043129388164493486,0.730076782726427,0.41554404145077717,0.7489831066919137,0.2545454545454546,0.830432573754726,0.06118355065195587,0.7096179541527011,0.2310880829015544,0.7548279317092417,0.051515151515151514,0.7175947067081743,0.4072216649949849,0.7588925955144068,0.05181347150259067,0.7115803418886296,0.46565656565656566,0.7232243855002483,0.03911735205616851,0.7155622890753257,0.40829015544041447
0.685905903845746,0.602020202020202,0.6970798107853211,0.40521564694082246,0.7007629593342928,0.5699481865284974,0.732319080733516,0.6686868686868687,0.818981161364268,0.08826479438314945,0.7960101714747324,0.6601036269430052,0.7313207778585658,0.46161616161616165,0.7577761075368789,0.044132397191574725,0.747946123945452,0.42901554404145076,0.7665258127996324,0.2606060606060606,0.8473316546430083,0.06619859578736208,0.7273905131509434,0.23730569948186528,0.7717533447140081,0.05555555555555555,0.7351256797551934,0.42126379137412234,0.775727912598218,0.05492227979274611,0.7296164331225409,0.4777777777777778,0.7413995432185921,0.04212637913741224,0.7334846157615186,0.41243523316062175
0.7033550637314476,0.6202020202020202,0.7147074764388991,0.42126379137412234,0.7178256612853897,0.5896373056994819,0.7506714317072227,0.6787878787878788,0.8386121644259129,0.09729187562688064,0.8160220804356101,0.6766839378238342,0.7492325029318623,0.47575757575757577,0.775767895498111,0.04513540621865597,0.7658154651644772,0.43834196891191707,0.7840685189073512,0.2676767676767677,0.8642307355312906,0.07723169508525576,0.7451630721491856,0.2476683937823834,0.7886787577187747,0.05656565656565656,0.7526566528022125,0.43129388164493476,0.7925632296820293,0.06010362694300518,0.7476525243564522,0.4898989898989899,0.7595747009369359,0.043129388164493486,0.7514069424477113,0.42072538860103625
0.7208042236171494,0.6373737373737374,0.7323351420924771,0.4373119358074222,0.7348883632364867,0.6103626943005181,0.7690237826809295,0.6898989898989899,0.8582431674875578,0.10832497492477432,0.8360339893964878,0.6839378238341969,0.7671442280051588,0.4888888888888889,0.7937596834593431,0.04613841524573722,0.7836848063835022,0.44352331606217615,0.8016112250150699,0.2787878787878788,0.8811298164195729,0.08224674022066199,0.7629356311474279,0.2549222797927461,0.8056041707235412,0.06161616161616162,0.7701876258492316,0.4473420260782347,0.8093985467658406,0.06735751295336788,0.7656886155903635,0.498989898989899,0.7777498586552797,0.044132397191574725,0.7693292691339041,0.43730569948186526
0.738253383502851,0.6545454545454545,0.7499628077460551,0.4553660982948846,0.7519510651875837,0.627979274611399,0.7873761336546362,0.697979797979798,0.8778741705492026,0.11835506519558675,0.8560458983573656,0.6974093264248705,0.7850559530784553,0.49696969696969695,0.8117514714205752,0.0481444332998997,0.8015541476025273,0.45077720207253885,0.8191539311227886,0.2919191919191919,0.8980288973078552,0.08926780341023069,0.7807081901456701,0.2632124352331606,0.8225295837283078,0.0696969696969697,0.7877185988962507,0.4563691073219659,0.8262338638496518,0.07357512953367876,0.7837247068242748,0.5040404040404041,0.7959250163736236,0.04714142427281846,0.7872515958200968,0.44352331606217615
0.7557025433885526,0.6707070707070707,0.767590473399633,0.46740220661985954,0.7690137671386806,0.6466321243523316,0.8057284846283429,0.705050505050505,0.8975051736108474,0.12938816449348045,0.8760578073182432,0.7088082901554404,0.8029676781517519,0.5060606060606061,0.8297432593818075,0.05015045135406219,0.8194234888215525,0.4632124352331606,0.8366966372305074,0.3,0.9149279781961374,0.09628886659979939,0.7984807491439123,0.27150259067357513,0.8394549967330743,0.07272727272727274,0.8052495719432698,0.47141424272818455,0.843069180933463,0.08601036269430053,0.8017607980581861,0.5141414141414141,0.8141001740919674,0.05315947843530592,0.8051739225062896,0.4569948186528497
0.7731517032742542,0.6858585858585858,0.785218139053211,0.48144433299899697,0.7860764690897776,0.6652849740932643,0.8240808356020497,0.7111111111111111,0.9171361766724923,0.1374122367101304,0.8960697162791209,0.7139896373056995,0.8208794032250484,0.5161616161616162,0.8477350473430396,0.05015045135406219,0.8372928300405775,0.47461139896373056,0.854239343338226,0.3090909090909091,0.9318270590844197,0.10030090270812436,0.8162533081421546,0.27564766839378235,0.8563804097378408,0.0797979797979798,0.822780544990289,0.4844533600802407,0.8599044980172742,0.0922279792746114,0.8197968892920974,0.5212121212121212,0.8322753318103112,0.0571715145436309,0.8230962491924825,0.46839378238341967
0.7906008631599559,0.703030303030303,0.802845804706789,0.5015045135406219,0.8031391710408745,0.6808290155440415,0.8424331865757564,0.7181818181818181,0.9367671797341371,0.14142427281845538,0.9160816252399986,0.7233160621761658,0.8387911282983451,0.5262626262626263,0.8657268353042717,0.05215646940822467,0.8551621712596027,0.48290155440414506,0.8717820494459448,0.3191919191919192,0.9487261399727019,0.10531594784353059,0.8340258671403968,0.28186528497409324,0.8733058227426074,0.08484848484848485,0.8403115180373081,0.4914744232698094,0.8767398151010855,0.10051813471502591,0.8378329805260087,0.5353535353535354,0.850450489528655,0.05917753259779338,0.8410185758786752,0.4860103626943005
0.8080500230456575,0.7202020202020202,0.820473470360367,0.5175526579739218,0.8202018729919714,0.6953367875647668,0.8607855375494631,0.7222222222222222,0.9563981827957819,0.1444332998996991,0.9360935342008763,0.7326424870466322,0.8567028533716416,0.5333333333333333,0.883718623265504,0.054162487462387165,0.8730315124786278,0.4880829015544041,0.8893247555536635,0.32727272727272727,0.9656252208609841,0.11434302908726178,0.8517984261386391,0.29430051813471503,0.8902312357473738,0.08888888888888889,0.8578424910843272,0.49849548645937813,0.8935751321848966,0.10673575129533679,0.85586907175992,0.5424242424242425,0.8686256472469989,0.06318956870611836,0.858940902564868,0.4963730569948186
0.8254991829313592,0.7303030303030303,0.838101136013945,0.5356068204613842,0.8372645749430684,0.7129533678756477,0.8791378885231699,0.7313131313131314,0.9760291858574267,0.15045135406218657,0.9561054431617539,0.7419689119170985,0.8746145784449382,0.5404040404040404,0.9017104112267361,0.05616850551654965,0.8909008536976529,0.494300518134715,0.9068674616613823,0.3373737373737374,0.9825243017492664,0.119358074222668,0.8695709851368814,0.30466321243523314,0.9071566487521404,0.09292929292929293,0.8753734641313463,0.5135406218655968,0.9104104492687078,0.11813471502590674,0.8739051629938314,0.5545454545454546,0.8868008049653427,0.06619859578736208,0.8768632292510607,0.5036269430051814
0.8429483428170609,0.7393939393939394,0.855728801667523,0.5546639919759279,0.8543272768941654,0.7233160621761658,0.8974902394968766,0.7373737373737373,0.9956601889190716,0.15446339017051156,0.9761173521226317,0.7461139896373057,0.8925263035182347,0.5505050505050505,0.9197021991879683,0.05917753259779338,0.908770194916678,0.505699481865285,0.924410167769101,0.3474747474747475,0.9994233826375487,0.12537612838515547,0.8873435441351235,0.30984455958549223,0.9240820617569069,0.09797979797979799,0.8929044371783654,0.5215646940822468,0.9272457663525191,0.12538860103626942,0.8919412542277426,0.5676767676767677,0.9049759626836865,0.06920762286860581,0.8947855559372535,0.5129533678756477
0.8603975027027625,0.7494949494949495,0.873356467321101,0.5817452357071214,0.8713899788452624,0.7367875647668394,0.9158425904705833,0.7434343434343434,1.0152911919807164,0.16048144433299902,0.9961292610835094,0.7533678756476684,0.9104380285915312,0.5595959595959596,0.9376939871492004,0.06118355065195587,0.926639536135703,0.5098445595854922,0.9419528738768197,0.3565656565656566,1.016322463525831,0.1303911735205617,0.9051161031333658,0.3170984455958549,0.9410074747616735,0.10606060606060606,0.9104354102253847,0.526579739217653,0.9440810834363303,0.12849740932642487,0.9099773454616539,0.5787878787878787,0.9231511204020303,0.07522567703109327,0.9127078826234464,0.5191709844559586
0.8778466625884641,0.7595959595959596,0.8909841329746789,0.5947843530591775,0.8884526807963593,0.7450777202072539,0.93419494144429,0.7515151515151515,1.0349221950423613,0.1624874623871615,1.016141170044387,0.7626943005181347,0.9283497536648277,0.5636363636363636,0.9556857751104325,0.0641925777331996,0.9445088773547282,0.5160621761658032,0.9594955799845385,0.3666666666666667,1.0332215444141133,0.1374122367101304,0.922888662131608,0.32642487046632124,0.95793288776644,0.11616161616161617,0.9279663832724038,0.5315947843530592,0.9609164005201416,0.13886010362694298,0.9280134366955652,0.5858585858585859,0.9413262781203742,0.078234704112337,0.9306302093096391,0.5264248704663212
0.8952958224741657,0.7676767676767677,0.9086117986282569,0.6158475426278837,0.9055153827474562,0.7575129533678756,0.9525472924179967,0.7575757575757576,1.054553198104006,0.16649949849548648,1.0361530790052647,0.7699481865284974,0.9462614787381243,0.5696969696969697,0.9736775630716648,0.06519558676028084,0.9623782185737533,0.5305699481865285,0.9770382860922572,0.3757575757575758,1.0501206253023954,0.14242728184553663,0.9406612211298503,0.33160621761658027,0.9748583007712065,0.1292929292929293,0.9454973563194229,0.5366098294884655,0.9777517176039527,0.14507772020725387,0.9460495279294765,0.592929292929293,0.959501435838718,0.08224674022066199,0.9485525359958319,0.538860103626943
0.9127449823598675,0.7777777777777778,0.9262394642818349,0.6379137412236711,0.9225780846985532,0.7699481865284974,0.9708996433917034,0.7606060606060606,1.0741842011656508,0.17051153460381144,1.0561649879661423,0.7751295336787565,0.964173203811421,0.5777777777777778,0.9916693510328969,0.06619859578736208,0.9802475597927784,0.5398963730569949,0.994580992199976,0.38181818181818183,1.0670197061906777,0.14944834503510532,0.9584337801280925,0.33989637305699477,0.9917837137759731,0.13535353535353536,0.963028329366442,0.5456369107321967,0.994587034687764,0.15233160621761657,0.9640856191633879,0.6101010101010101,0.9776765935570618,0.08826479438314945,0.9664748626820246,0.5440414507772021
0.9301941422455691,0.7838383838383839,0.9438671299354129,0.649949849548646,0.9396407866496501,0.7772020725388601,0.9892519943654102,0.7646464646464647,1.0938152042272957,0.17352056168505517,1.07617689692702,0.7813471502590674,0.9820849288847175,0.5878787878787879,1.009661138994129,0.06920762286860581,0.9981169010118035,0.5523316062176166,1.0121236983076947,0.38383838383838387,1.08391878707896,0.1584754262788365,0.9762063391263348,0.34715025906735747,1.0087091267807395,0.14343434343434344,0.9805593024134611,0.5536609829488466,1.0114223517715752,0.15544041450777202,0.9821217103972991,0.6222222222222222,0.9958517512754056,0.09428284854563691,0.9843971893682175,0.5564766839378239
0.9476433021312707,0.793939393939394,0.9614947955889909,0.6629889669007022,0.956703488600747,0.78860103626943,1.007604345339117,0.7727272727272727,1.1134462072889404,0.18254764292878636,1.0961888058878977,0.7875647668393783,0.9999966539580141,0.591919191919192,1.0276529269553611,0.07221664994984954,1.0159862422308288,0.5585492227979275,1.0296664044154133,0.3888888888888889,1.1008178679672422,0.17051153460381144,0.9939788981245771,0.35129533678756475,1.025634539785506,0.15151515151515152,0.9980902754604802,0.5636910732196591,1.0282576688553864,0.15958549222797927,1.0001578016312105,0.6303030303030303,1.0140269089937495,0.09929789368104312,1.0023195160544103,0.5626943005181347
0.9650924620169723,0.806060606060606,0.9791224612425689,0.6770310932798396,0.9737661905518441,0.8010362694300518,1.0259566963128237,0.7808080808080808,1.1330772103505853,0.1855566700100301,1.1162007148487754,0.7927461139896373,1.0179083790313106,0.601010101010101,1.0456447149165933,0.07723169508525576,1.0338555834498537,0.5740932642487047,1.047209110523132,0.39494949494949494,1.1177169488555245,0.1875626880641926,1.0117514571228192,0.36062176165803106,1.0425599527902727,0.15555555555555556,1.0156212485074994,0.5777331995987964,1.0450929859391977,0.16373056994818652,1.0181938928651217,0.6383838383838384,1.0322020667120932,0.10531594784353059,1.020241842740603,0.5772020725388601
0.982541621902674,0.8191919191919192,0.9967501268961468,0.6860581745235708,0.990828892502941,0.8124352331606217,1.0443090472865304,0.7909090909090909,1.1527082134122302,0.18956870611835508,1.136212623809653,0.8010362694300518,1.0358201041046071,0.6080808080808081,1.0636365028778254,0.0802407221664995,1.051724924668879,0.583419689119171,1.0647518166308507,0.40101010101010104,1.1346160297438068,0.20762286860581747,1.0295240161210615,0.36891191709844556,1.0594853657950392,0.1595959595959596,1.0331522215545186,0.5877632898696089,1.061928303023009,0.17098445595854922,1.036229984099033,0.6434343434343435,1.050377224430437,0.11033099297893681,1.0381641694267958,0.5823834196891192
0.9999907817883756,0.8262626262626263,1.0143777925497248,0.7011033099297894,1.007891594454038,0.8196891191709844,1.062661398260237,0.8010101010101011,1.172339216473875,0.19859578736208627,1.1562245327705307,0.8020725388601037,1.0537318291779036,0.6181818181818182,1.0816282908390575,0.08124373119358073,1.069594265887904,0.5865284974093264,1.0822945227385696,0.4121212121212121,1.1515151106320891,0.21163490471414242,1.0472965751193037,0.3782383419689119,1.0764107787998056,0.16363636363636364,1.0506831946015376,0.5927783350050151,1.07876362010682,0.17409326424870464,1.0542660753329443,0.6505050505050505,1.0685523821487808,0.11534603811434302,1.0560864961129885,0.5844559585492228
1.0174399416740774,0.8303030303030303,1.0320054582033027,0.7091273821464393,1.024954296405135,0.8269430051813471,1.0810137492339438,0.8090909090909091,1.19197021953552,0.20361083249749248,1.1762364417314086,0.8082901554404145,1.0716435542512002,0.6282828282828283,1.0996200788002897,0.08324974924774323,1.0874636071069292,0.594818652849741,1.0998372288462883,0.41919191919191917,1.1684141915203714,0.21865596790371114,1.0650691341175458,0.38341968911917096,1.093336191804572,0.1717171717171717,1.0682141676485568,0.5997993981945838,1.0955989371906314,0.17927461139896372,1.0723021665668557,0.6606060606060606,1.0867275398671246,0.11735205616850551,1.0740088227991813,0.5875647668393783
1.034889101559779,0.8353535353535354,1.0496331238568806,0.7171514543630894,1.042016998356232,0.8352331606217617,1.0993661002076505,0.8141414141414142,1.2116012225971646,0.20762286860581747,1.1962483506922863,0.8145077720207254,1.0895552793244967,0.6353535353535353,1.1176118667615218,0.08625877632898696,1.1053329483259542,0.5989637305699482,1.117379934954007,0.42828282828282827,1.1853132724086535,0.2296890672016048,1.082841693115788,0.3937823834196891,1.1102616048093388,0.18686868686868688,1.0857451406955758,0.608826479438315,1.1124342542744425,0.18860103626943003,1.090338257800767,0.6747474747474748,1.1049026975854686,0.12036108324974924,1.091931149485374,0.5958549222797928
1.0523382614454806,0.8404040404040404,1.0672607895104587,0.7271815446339017,1.059079700307329,0.8424870466321244,1.1177184511813572,0.8191919191919192,1.2312322256588095,0.21163490471414242,1.216260259653164,0.8248704663212435,1.1074670043977932,0.6474747474747474,1.1356036547227544,0.0872617853560682,1.1232022895449794,0.6031088082901555,1.1349226410617257,0.4353535353535354,1.2022123532969358,0.23971915747241726,1.1006142521140303,0.39792746113989635,1.1271870178141052,0.19393939393939394,1.103276113742595,0.6188565697091274,1.1292695713582537,0.19585492227979273,1.1083743490346782,0.6797979797979798,1.1230778553038123,0.12738214643931797,1.109853476171567,0.6031088082901555
1.0697874213311824,0.8464646464646465,1.0848884551640368,0.732196589769308,1.0761424022584258,0.8466321243523316,1.136070802155064,0.8232323232323232,1.2508632287204544,0.21865596790371114,1.2362721686140417,0.8290155440414508,1.12537872947109,0.6626262626262627,1.1535954426839865,0.09127382146439318,1.1410716307640045,0.61139896373057,1.1524653471694444,0.44343434343434346,1.219111434185218,0.2477432296890672,1.1183868111122726,0.40829015544041447,1.1441124308188717,0.19595959595959597,1.120807086789614,0.6258776328986961,1.146104888442065,0.20207253886010362,1.1264104402685895,0.6909090909090909,1.141253013022156,0.13640922768304917,1.1277758028577598,0.6155440414507772
1.087236581216884,0.8555555555555555,1.1025161208176146,0.7452357071213641,1.0932051042095228,0.8538860103626943,1.1544231531287708,0.8262626262626263,1.270494231782099,0.22768304914744233,1.2562840775749193,0.8373056994818653,1.1432904545443865,0.6707070707070707,1.1715872306452186,0.09227683049147442,1.1589409719830297,0.6186528497409327,1.1700080532771633,0.4494949494949495,1.2360105150735003,0.2597793380140421,1.1361593701105148,0.41865284974093264,1.1610378438236382,0.20303030303030303,1.1383380598366333,0.6349047141424273,1.1629402055258762,0.20518134715025904,1.144446531502501,0.698989898989899,1.1594281707405,0.14142427281845538,1.1456981295439526,0.6196891191709845
1.1046857411025857,0.8646464646464647,1.1201437864711925,0.7562688064192579,1.1102678061606197,0.861139896373057,1.1727755041024774,0.8343434343434344,1.290125234843744,0.23069207622868607,1.276295986535797,0.8435233160621761,1.161202179617683,0.6787878787878788,1.1895790186064508,0.09628886659979939,1.1768103132020546,0.6321243523316062,1.187550759384882,0.46060606060606063,1.2529095959617826,0.2738214643931795,1.153931929108757,0.42797927461139895,1.1779632568284049,0.20505050505050507,1.1558690328836523,0.6449348044132398,1.1797755226096875,0.21761658031088082,1.1624826227364122,0.706060606060606,1.1776033284588439,0.15145436308926782,1.1636204562301453,0.6290155440414508
1.1221349009882873,0.8757575757575757,1.1377714521247706,0.761283851554664,1.1273305081117166,0.8663212435233161,1.1911278550761841,0.8444444444444444,1.3097562379053889,0.23570712136409228,1.2963078954966747,0.8538860103626943,1.1791139046909795,0.6909090909090909,1.207570806567683,0.10130391173520562,1.1946796544210798,0.6393782383419689,1.2050934654926007,0.4717171717171717,1.269808676850065,0.28585757271815443,1.1717044881069993,0.4321243523316062,1.1948886698331713,0.21717171717171718,1.1734000059306715,0.6569709127382147,1.1966108396934987,0.2248704663212435,1.1805187139703235,0.7161616161616162,1.1957784861771876,0.1574724172517553,1.181542782916338,0.6404145077720207
1.139584060873989,0.8787878787878788,1.1553991177783487,0.769307923771314,1.1443932100628136,0.8756476683937824,1.2094802060498908,0.8484848484848485,1.3293872409670338,0.238716148445336,1.3163198044575524,0.8601036269430052,1.197025629764276,0.702020202020202,1.225562594528915,0.11033099297893681,1.212548995640105,0.6404145077720207,1.2226361716003193,0.4787878787878788,1.2867077577383472,0.2928786359077232,1.1894770471052416,0.44352331606217615,1.2118140828379378,0.22323232323232323,1.1909309789776907,0.6649949849548646,1.2134461567773098,0.2321243523316062,1.1985548052042347,0.7212121212121212,1.2139536438955314,0.1675025075225677,1.1994651096025308,0.6466321243523316
1.1570332207596905,0.8828282828282829,1.1730267834319266,0.7793380140421264,1.1614559120139105,0.8860103626943006,1.2278325570235975,0.8515151515151516,1.3490182440286786,0.24573721163490472,1.33633171341843,0.8642487046632125,1.2149373548375726,0.7090909090909091,1.2435543824901472,0.119358074222668,1.23041833685913,0.6507772020725389,1.240178877708038,0.49393939393939396,1.3036068386266295,0.3029087261785356,1.2072496061034839,0.4569948186528497,1.2287394958427045,0.23030303030303031,1.2084619520247097,0.6720160481444334,1.2302814738611212,0.24559585492227978,1.216590896438146,0.7292929292929293,1.2321288016138752,0.1765295887662989,1.2173874362887236,0.6569948186528498
1.1744823806453921,0.8868686868686869,1.1906544490855044,0.7873620862587764,1.1785186139650075,0.8911917098445596,1.2461849079973042,0.8585858585858586,1.3686492470903233,0.25175526579739216,1.3563436223793077,0.8704663212435233,1.2328490799108691,0.7151515151515152,1.2615461704513793,0.12637913741223672,1.248287678078155,0.6590673575129534,1.257721583815757,0.49696969696969695,1.3205059195149118,0.31594784353059174,1.2250221651017261,0.4632124352331606,1.245664908847471,0.23434343434343435,1.225992925071729,0.6850551654964895,1.2471167909449323,0.25388601036269426,1.2346269876720575,0.7313131313131314,1.2503039593322192,0.18856569709127383,1.2353097629749163,0.6632124352331606
1.191931540531094,0.8898989898989899,1.2082821147390825,0.7963891675025075,1.1955813159161044,0.8953367875647669,1.264537258971011,0.8606060606060606,1.3882802501519682,0.2647943831494483,1.3763555313401854,0.8766839378238342,1.2507608049841659,0.7262626262626263,1.2795379584126114,0.13440320962888666,1.2661570192971803,0.6766839378238342,1.2752642899234756,0.5060606060606061,1.337405000403194,0.3299899699097292,1.2427947240999684,0.4704663212435233,1.2625903218522374,0.2383838383838384,1.243523898118748,0.6960882647943832,1.2639521080287437,0.26632124352331604,1.2526630789059687,0.7383838383838384,1.268479117050563,0.19759277833500502,1.253232089661109,0.6715025906735751
1.2093807004167956,0.898989898989899,1.2259097803926606,0.802407221664995,1.2126440178672013,0.8994818652849741,1.2828896099447178,0.8676767676767677,1.407911253213613,0.27081243731193577,1.396367440301063,0.8849740932642487,1.2686725300574624,0.7323232323232324,1.2975297463738436,0.13841524573721165,1.2840263605162054,0.6829015544041451,1.2928069960311943,0.5262626262626263,1.3543040812914762,0.33801404212637914,1.2605672830982106,0.4808290155440414,1.2795157348570039,0.24444444444444446,1.2610548711657672,0.699097291875627,1.2807874251125548,0.2860103626943005,1.27069917013988,0.7464646464646465,1.2866542747689067,0.20361083249749248,1.271154416347302,0.6860103626943005
1.2268298603024972,0.9050505050505051,1.2435374460462385,0.8114343029087262,1.2297067198182983,0.9056994818652849,1.3012419609184245,0.8707070707070708,1.4275422562752578,0.27683049147442323,1.4163793492619408,0.8891191709844559,1.286584255130759,0.7383838383838384,1.3155215343350757,0.1464393179538616,1.3018957017352304,0.6901554404145078,1.310349702138913,0.5363636363636364,1.3712031621797585,0.3530591775325978,1.278339842096453,0.494300518134715,1.2964411478617706,0.2494949494949495,1.2785858442127862,0.7061183550651956,1.297622742196366,0.30569948186528495,1.2887352613737912,0.7515151515151515,1.3048294324872507,0.21664994984954866,1.2890767430334948,0.694300518134715
1.2442790201881988,0.907070707070707,1.2611651116998164,0.8234704112337011,1.2467694217693954,0.9150259067357513,1.3195943118921312,0.8737373737373737,1.4471732593369027,0.2848545636910732,1.4363912582228187,0.8922279792746114,1.3044959802040554,0.7434343434343434,1.3335133222963078,0.15145436308926782,1.3197650429542556,0.6974093264248705,1.327892408246632,0.5454545454545454,1.3881022430680408,0.362086258776329,1.296112401094695,0.5036269430051814,1.313366560866537,0.25353535353535356,1.2961168172598054,0.7131394182547643,1.3144580592801773,0.31191709844559584,1.3067713526077027,0.7616161616161616,1.3230045902055945,0.22367101303911735,1.3069990697196876,0.7067357512953368
1.2617281800739004,0.9131313131313131,1.2787927773533945,0.8294884653961886,1.2638321237204924,0.9202072538860103,1.3379466628658379,0.8747474747474747,1.4668042623985476,0.29689067201604813,1.4564031671836963,0.894300518134715,1.322407705277352,0.7484848484848485,1.35150511025754,0.15947843530591777,1.3376343841732807,0.7046632124352332,1.3454351143543506,0.5525252525252525,1.405001323956323,0.37311935807422264,1.3138849600929372,0.5119170984455959,1.3302919738713035,0.2585858585858586,1.3136477903068244,0.7191574724172518,1.3312933763639885,0.32746113989637304,1.324807443841614,0.7767676767676768,1.3411797479239382,0.23269809428284854,1.3249213964058804,0.7129533678756477
1.279177339959602,0.9161616161616162,1.2964204430069726,0.8395185556670011,1.2808948256715893,0.9233160621761658,1.3562990138395445,0.8777777777777778,1.4864352654601924,0.3049147442326981,1.476415076144574,0.8994818652849741,1.3403194303506485,0.7585858585858586,1.369496898218772,0.16148445336008024,1.3555037253923057,0.7098445595854922,1.3629778204620693,0.5646464646464646,1.4219004048446053,0.3831494483450351,1.3316575190911795,0.522279792746114,1.3472173868760702,0.26464646464646463,1.3311787633538437,0.7311935807422267,1.3481286934477996,0.33575129533678755,1.3428435350755252,0.7868686868686868,1.359354905642282,0.24874623871614845,1.3428437230920731,0.7233160621761658
1.2966264998453036,0.9212121212121213,1.3140481086605504,0.8555667001003009,1.2979575276226862,0.9284974093264249,1.3746513648132515,0.8787878787878788,1.5060662685218373,0.3119358074222668,1.4964269851054517,0.9077720207253887,1.358231155423945,0.7626262626262627,1.3874886861800042,0.16649949849548648,1.3733730666113309,0.722279792746114,1.380520526569788,0.5737373737373738,1.4387994857328876,0.39317953861584753,1.3494300780894217,0.5378238341968912,1.3641427998808366,0.26666666666666666,1.3487097364008627,0.7402206619859579,1.364964010531611,0.34611398963730566,1.3608796263094365,0.8,1.3775300633606258,0.25877632898696085,1.3607660497782659,0.7305699481865285
1.3140756597310055,0.9282828282828283,1.3316757743141283,0.8615847542627884,1.3150202295737832,0.9367875647668393,1.3930037157869581,0.8828282828282829,1.525697271583482,0.3189568706118355,1.5164388940663294,0.9160621761658031,1.3761428804972418,0.7757575757575758,1.4054804741412363,0.17051153460381144,1.391242407830356,0.7284974093264249,1.3980632326775067,0.5828282828282828,1.45569856662117,0.40320962888665995,1.367202637087664,0.5430051813471503,1.381068212885603,0.2767676767676768,1.366240709447882,0.7492477432296891,1.3817993276154221,0.35233160621761656,1.3789157175433477,0.8090909090909091,1.3957052210789698,0.2657973921765296,1.3786883764644586,0.7367875647668394
1.331524819616707,0.9363636363636364,1.3493034399677064,0.8756268806419258,1.33208293152488,0.9398963730569948,1.4113560667606648,0.8878787878787879,1.545328274645127,0.33400200601805413,1.536450803027207,0.9202072538860103,1.3940546055705383,0.7797979797979798,1.423472262102469,0.17452357071213642,1.4091117490493812,0.7357512953367876,1.4156059387852256,0.5898989898989899,1.472597647509452,0.42226680040120357,1.3849751960859062,0.5533678756476684,1.3979936258903698,0.2828282828282828,1.3837716824949011,0.7532597793380141,1.3986346446992333,0.36165803108808287,1.3969518087772592,0.8151515151515152,1.4138803787973135,0.27883650952858574,1.3966107031506514,0.7430051813471503
1.3489739795024087,0.9393939393939394,1.3669311056212845,0.8866599799398195,1.349145633475977,0.9419689119170984,1.4297084177343715,0.8909090909090909,1.5649592777067718,0.34503510531594783,1.5564627119880847,0.922279792746114,1.4119663306438348,0.7868686868686868,1.441464050063701,0.1875626880641926,1.4269810902684061,0.7440414507772021,1.4331486448929442,0.603030303030303,1.4894967283977343,0.43029087261785354,1.4027477550841485,0.5606217616580311,1.4149190388951363,0.28585858585858587,1.4013026555419201,0.757271815446339,1.4154699617830446,0.37409326424870465,1.4149879000111705,0.8202020202020202,1.4320555365156573,0.29989969909729186,1.4145330298368441,0.7523316062176166
1.3664231393881103,0.9444444444444444,1.3845587712748624,0.8956870611835507,1.366208335427074,0.9461139896373058,1.4480607687080782,0.895959595959596,1.5845902807684165,0.35606820461384153,1.5764746209489624,0.9253886010362694,1.4298780557171313,0.7929292929292929,1.4594558380249332,0.19658976930792377,1.4448504314874313,0.7523316062176166,1.450691351000663,0.6090909090909091,1.5063958092860166,0.4483450351053159,1.4205203140823908,0.5772020725388601,1.4318444518999027,0.29393939393939394,1.4188336285889394,0.769307923771314,1.4323052788668558,0.38756476683937824,1.4330239912450817,0.8272727272727273,1.4502306942340013,0.3099297893681043,1.4324553565230371,0.7575129533678756
1.383872299273812,0.9494949494949495,1.4021864369284402,0.9027081243731194,1.383271037378171,0.9492227979274611,1.466413119681785,0.895959595959596,1.6042212838300614,0.36810431293881646,1.59648652990984,0.927461139896373,1.4477897807904279,0.797979797979798,1.4774476259861653,0.20962888665997995,1.4627197727064565,0.7637305699481866,1.4682340571083816,0.6181818181818182,1.5232948901742989,0.46238716148445336,1.438292873080633,0.5823834196891192,1.4487698649046692,0.30707070707070705,1.4363646016359584,0.7753259779338014,1.4491405959506671,0.3937823834196891,1.451060082478993,0.8353535353535354,1.468405851952345,0.316950852557673,1.4503776832092299,0.7699481865284974
1.4013214591595136,0.9515151515151515,1.4198141025820183,0.9087261785356069,1.4003337393292679,0.9544041450777202,1.4847654706554916,0.9,1.6238522868917062,0.38214643931795383,1.6164984388707178,0.9305699481865285,1.4657015058637244,0.807070707070707,1.4954394139473974,0.2286860581745236,1.4805891139254816,0.772020725388601,1.4857767632161005,0.6292929292929293,1.5401939710625812,0.46940822467402205,1.4560654320788753,0.594818652849741,1.4656952779094359,0.31414141414141417,1.4538955746829776,0.7873620862587764,1.4659759130344783,0.39999999999999997,1.4690961737129045,0.8404040404040404,1.4865810096706888,0.3239719157472417,1.4683000098954226,0.7772020725388601
1.4187706190452152,0.9545454545454546,1.4374417682355964,0.9157472417251755,1.4173964412803648,0.9585492227979274,1.5031178216291985,0.902020202020202,1.6434832899533511,0.4002006018054162,1.6365103478315954,0.9347150259067357,1.483613230937021,0.8111111111111111,1.5134312019086296,0.24573721163490472,1.4984584551445066,0.7730569948186529,1.5033194693238192,0.6393939393939394,1.5570930519508634,0.49047141424272817,1.4738379910771175,0.6051813471502591,1.4826206909142023,0.3202020202020202,1.4714265477299966,0.79839518555667,1.4828112301182894,0.41450777202072536,1.4871322649468157,0.8444444444444444,1.5047561673890326,0.33701103309929786,1.4862223365816154,0.7844559585492228
1.436219778930917,0.9606060606060606,1.4550694338891743,0.9207622868605818,1.4344591432314617,0.9585492227979274,1.5214701726029052,0.908080808080808,1.663114293014996,0.41424272818455365,1.6565222567924731,0.9409326424870467,1.5015249560103177,0.8171717171717172,1.5314229898698617,0.26078234704112335,1.5163277963635318,0.7844559585492228,1.520862175431538,0.6525252525252525,1.5739921328391457,0.5155466399197594,1.4916105500753598,0.627979274611399,1.4995461039189688,0.3303030303030303,1.4889575207770158,0.8074222668004012,1.4996465472021008,0.4238341968911917,1.505168356180727,0.8474747474747475,1.5229313251073764,0.3420260782347041,1.5041446632678082,0.7958549222797927
1.4536689388166186,0.9626262626262626,1.4726970995427522,0.9287863590772317,1.4515218451825587,0.960621761658031,1.5398225235766119,0.9171717171717172,1.6827452960766407,0.42126379137412234,1.6765341657533508,0.9461139896373058,1.5194366810836142,0.8232323232323232,1.5494147778310938,0.26980942828485455,1.534197137582557,0.7917098445595855,1.5384048815392566,0.6676767676767676,1.590891213727428,0.5346038114343029,1.509383109073602,0.6352331606217617,1.5164715169237355,0.34444444444444444,1.5064884938240348,0.8134403209628887,1.516481864285912,0.43626943005181346,1.5232044474146382,0.8535353535353536,1.5411064828257204,0.34704112337011034,1.522066989954001,0.8
1.4711180987023202,0.9707070707070707,1.4903247651963303,0.9358074222668005,1.4685845471336558,0.9678756476683937,1.5581748745503186,0.9222222222222223,1.7023762991382856,0.4353059177532598,1.6965460747142287,0.9512953367875647,1.5373484061569107,0.8262626262626263,1.567406565792326,0.2828485456369107,1.5520664788015819,0.8041450777202073,1.5559475876469753,0.6777777777777778,1.6077902946157103,0.5486459378134404,1.527155668071844,0.6466321243523316,1.533396929928502,0.35454545454545455,1.524019466871054,0.8214643931795387,1.5333171813697233,0.4476683937823834,1.5412405386485495,0.8575757575757575,1.5592816405440642,0.358074222668004,1.5399893166401937,0.8031088082901554
1.4885672585880219,0.9757575757575757,1.5079524308499084,0.9398194583751254,1.4856472490847528,0.9699481865284975,1.5765272255240252,0.9272727272727272,1.7220073021999305,0.4523570712136409,1.7165579836751064,0.9575129533678757,1.5552601312302072,0.8373737373737373,1.585398353753558,0.28986960882647944,1.569935820020607,0.8134715025906736,1.5734902937546942,0.692929292929293,1.6246893755039924,0.5656970912738215,1.5449282270700864,0.6663212435233161,1.5503223429332684,0.3717171717171717,1.541550439918073,0.8264794383149449,1.5501524984535344,0.4569948186528497,1.559276629882461,0.8616161616161616,1.577456798262408,0.3671013039117352,1.5579116433263864,0.8145077720207254
1.5060164184737235,0.9777777777777777,1.5255800965034862,0.9478435305917754,1.5027099510358497,0.9720207253886011,1.594879576497732,0.9323232323232323,1.7416383052615751,0.4824473420260782,1.736569892635984,0.9637305699481865,1.5731718563035038,0.8414141414141414,1.6033901417147902,0.29889669007021064,1.5878051612396322,0.8207253886010363,1.5910329998624129,0.703030303030303,1.6415884563922747,0.5857572718154463,1.5627007860683286,0.6756476683937824,1.5672477559380351,0.3878787878787879,1.5590814129650923,0.8324974924774323,1.5669878155373456,0.46528497409326425,1.5773127211163722,0.8747474747474747,1.595631955980752,0.38716148445336007,1.5758339700125792,0.8196891191709844
1.523465578359425,0.9797979797979798,1.5432077621570641,0.9528585757271816,1.5197726529869466,0.9792746113989638,1.6132319274714388,0.9353535353535354,1.76126930832322,0.5626880641925778,1.7565818015968617,0.9699481865284975,1.5910835813768003,0.8444444444444444,1.6213819296760223,0.312938816449348,1.6056745024586574,0.8300518134715026,1.6085757059701316,0.7121212121212122,1.658487537280557,0.6108324974924775,1.580473345066571,0.6963730569948187,1.5841731689428016,0.402020202020202,1.5766123860121115,0.8415245737211635,1.583823132621157,0.4797927461139896,1.5953488123502835,0.8858585858585859,1.6138071136990957,0.4062186559679037,1.5937562966987722,0.8300518134715026
1.5409147382451267,0.9828282828282828,1.5608354278106422,0.9598796389167503,1.5368353549380436,0.9813471502590674,1.6315842784451455,0.9383838383838384,1.780900311384865,0.7041123370110332,1.7765937105577394,0.9751295336787564,1.6089953064500968,0.8515151515151516,1.6393737176372545,0.34704112337011034,1.6235438436776823,0.8352331606217617,1.6261184120778502,0.7272727272727273,1.6753866181688393,0.6328986960882649,1.5982459040648131,0.7160621761658031,1.601098581947568,0.4202020202020202,1.5941433590591305,0.8465396188565697,1.600658449704968,0.49119170984455957,1.6133849035841947,0.8898989898989899,1.6319822714174395,0.42126379137412234,1.611678623384965,0.8352331606217617
1.5583638981308285,0.9868686868686869,1.5784630934642203,0.9618856569709128,1.5538980568891405,0.9854922279792746,1.6499366294188522,0.9424242424242424,1.8005313144465098,0.8194583751253761,1.796605619518617,0.9792746113989638,1.6269070315233936,0.8616161616161616,1.6573655055984866,0.3711133400200602,1.6414131848967075,0.8487046632124352,1.643661118185569,0.7383838383838384,1.6922856990571216,0.6559679037111334,1.6160184630630554,0.722279792746114,1.6180239949523345,0.43434343434343436,1.6116743321061497,0.8565697091273822,1.6174937667887792,0.49948186528497407,1.631420994818106,0.8929292929292929,1.6501574291357832,0.42828485456369103,1.6296009500711577,0.8383419689119171
1.5758130580165302,0.9868686868686869,1.5960907591177982,0.970912738214644,1.5709607588402374,0.9865284974093265,1.668288980392559,0.9484848484848485,1.8201623175081547,0.8736208625877633,1.8166175284794948,0.9823834196891191,1.64481875659669,0.8767676767676768,1.6753572935597187,0.3981945837512537,1.6592825261157327,0.8569948186528498,1.6612038242932878,0.7464646464646465,1.7091847799454039,0.6940822467402207,1.6337910220612977,0.7357512953367876,1.6349494079571012,0.46464646464646464,1.6292053051531687,0.8615847542627884,1.6343290838725906,0.5098445595854922,1.6494570860520175,0.896969696969697,1.668332586854127,0.436308926780341,1.6475232767573504,0.844559585492228
1.5932622179022318,0.9878787878787879,1.613718424771376,0.974924774322969,1.5880234607913344,0.9875647668393782,1.6866413313662656,0.9515151515151515,1.8397933205697994,0.884653961885657,1.8366294374403724,0.9844559585492229,1.6627304816699866,0.8848484848484849,1.6933490815209509,0.43329989969909727,1.6771518673347576,0.8642487046632125,1.6787465304010065,0.7575757575757576,1.7260838608336861,0.8234704112337011,1.65156358105954,0.7523316062176166,1.6518748209618677,0.49292929292929294,1.646736278200188,0.8706118355065195,1.6511644009564017,0.5316062176165803,1.6674931772859287,0.9,1.686507744572471,0.44433299899699097,1.6654456034435432,0.8487046632124352
1.6107113777879334,0.9888888888888889,1.6313460904249542,0.9789368104312939,1.6050861627424313,0.9886010362694301,1.7049936823399723,0.9545454545454546,1.8594243236314443,0.9237713139418255,1.8566413464012501,0.9865284974093265,1.6806422067432831,0.8878787878787879,1.7113408694821834,0.4613841524573721,1.6950212085537828,0.877720207253886,1.6962892365087252,0.7646464646464647,1.7429829417219682,0.9398194583751254,1.6693361400577822,0.7678756476683938,1.6688002339666341,0.5080808080808081,1.664267251247207,0.8866599799398195,1.6679997180402129,0.5492227979274612,1.68552926851984,0.902020202020202,1.7046829022908148,0.4553660982948846,1.683367930129736,0.8528497409326425
1.628160537673635,0.98989898989899,1.6489737560785322,0.9789368104312939,1.6221488646935283,0.9906735751295337,1.7233460333136792,0.9626262626262626,1.8790553266930892,0.9448345035105317,1.8766532553621278,0.9865284974093265,1.6985539318165797,0.8949494949494949,1.7293326574434156,0.5005015045135406,1.712890549772808,0.8829015544041451,1.713831942616444,0.798989898989899,1.7598820226102505,0.9618856569709128,1.6871086990560245,0.7772020725388601,1.6857256469714008,0.5282828282828282,1.6817982242942262,0.9027081243731194,1.6848350351240242,0.5709844559585493,1.7035653597537512,0.9040404040404041,1.7228580600091585,0.4824473420260782,1.7012902568159287,0.8621761658031089
1.6456096975593366,0.991919191919192,1.6666014217321101,0.9799398194583752,1.6392115666446252,0.9917098445595854,1.7416983842873859,0.9727272727272728,1.8986863297547338,0.9608826479438315,1.8966651643230055,0.9875647668393782,1.7164656568898762,0.898989898989899,1.7473244454046477,0.7522567703109329,1.7307598909918331,0.922279792746114,1.7313746487241628,0.9303030303030303,1.7767811034985328,0.9819458375125376,1.7048812580542667,0.8,1.7026510599761673,0.5555555555555556,1.6993291973412452,0.9157472417251755,1.7016703522078354,0.6062176165803109,1.7216014509876627,0.9090909090909091,1.7410332177275025,0.6248746238716149,1.7192125835021215,0.8994818652849741
1.6630588574450382,0.991919191919192,1.684229087385688,0.9839518555667002,1.6562742685957221,0.9937823834196892,1.7600507352610926,0.9838383838383838,1.9183173328163787,0.9729187562688064,1.9166770732838831,0.9875647668393782,1.7343773819631727,0.9363636363636364,1.7653162333658798,0.8304914744232699,1.748629232210858,0.9575129533678757,1.7489173548318815,0.9666666666666667,1.793680184386815,0.9949849548645938,1.722653817052509,0.8528497409326425,1.7195764729809337,0.7545454545454545,1.7168601703882644,0.9488465396188566,1.7185056692916467,0.772020725388601,1.739637542221574,0.9575757575757576,1.7592083754458463,0.8144433299899699,1.7371349101883142,0.9119170984455959
1.68050801733074,0.9929292929292929,1.701856753039266,0.9879638916750251,1.6733369705468193,0.9937823834196892,1.7784030862347993,0.9939393939393939,1.9379483358780236,0.9879638916750251,1.936688982244761,0.9886010362694301,1.7522891070364695,0.9808080808080808,1.783308021327112,0.9027081243731194,1.7664985734298833,0.9647668393782384,1.7664600609396002,0.9686868686868687,1.8105792652750974,0.9949849548645938,1.740426376050751,0.9409326424870467,1.7365018859857002,0.8939393939393939,1.7343911434352834,0.970912738214644,1.7353409863754579,0.8818652849740932,1.7576736334554852,0.9868686868686869,1.77738353316419,0.8826479438314945,1.755057236874507,0.9471502590673575
1.6979571772164417,0.996969696969697,1.7194844186928442,0.9939819458375125,1.6903996724979162,0.9958549222797928,1.796755437208506,0.997979797979798,1.9575793389396685,0.9879638916750251,1.9567008912056387,0.9896373056994818,1.770200832109766,0.98989898989899,1.801299809288344,0.9578736208625878,1.7843679146489084,0.9699481865284975,1.7840027670473189,0.9878787878787879,1.8274783461633797,0.9979939819458375,1.7581989350489933,0.9595854922279793,1.753427298990467,0.9363636363636364,1.7519221164823027,0.9859578736208626,1.752176303459269,0.9720207253886011,1.7757097246893965,0.9929292929292929,1.7955586908825338,0.8956870611835507,1.7729795635607,0.9564766839378238
1.7154063371021433,0.998989898989899,1.737112084346422,0.9949849548645938,1.7074623744490132,0.9958549222797928,1.8151077881822126,0.998989898989899,1.9772103420013134,0.9879638916750251,1.9767128001665164,0.9927461139896373,1.7881125571830625,0.996969696969697,1.8192915972495762,0.9638916750250752,1.8022372558679334,0.9989637305699481,1.8015454731550375,0.997979797979798,1.844377427051662,0.9979939819458375,1.7759714940472355,0.9865284974093265,1.7703527119952334,0.9858585858585859,1.769453089529322,0.9909729187562688,1.7690116205430804,0.9813471502590674,1.7937458159233077,0.9959595959595959,1.8137338486008776,0.9819458375125376,1.7909018902468927,0.9689119170984456
1.732855496987845,1.0,1.75473975,1.0,1.7245250764001099,1.0,1.8334601391559193,1.0,1.9968413450629583,1.0,1.9967247091273939,1.0,1.806024282256359,1.0,1.8372833852108084,1.0,1.8201065970869585,1.0,1.8190881792627562,1.0,1.8612765079399443,1.0,1.793744053045478,1.0,1.787278125,1.0,1.786984062576341,1.0,1.7858469376268915,1.0,1.811781907157219,1.0,1.8319090063192214,1.0,1.8088242169330855,1.0


==> figs/plots/data/throughput_per_block_uplink.csv <==
NCR_0_Q1_x,NCR_0_Q1_y,NCR_0_Q2_x,NCR_0_Q2_y,NCR_0_Q3_x,NCR_0_Q3_y,NCR_1_Q1_x,NCR_1_Q1_y,NCR_1_Q2_x,NCR_1_Q2_y,NCR_1_Q3_x,NCR_1_Q3_y,NCR_1_2_Q1_x,NCR_1_2_Q1_y,NCR_1_2_Q2_x,NCR_1_2_Q2_y,NCR_1_2_Q3_x,NCR_1_2_Q3_y,NCR_2_Q1_x,NCR_2_Q1_y,NCR_2_Q2_x,NCR_2_Q2_y,NCR_2_Q3_x,NCR_2_Q3_y,NCR_2_1_Q1_x,NCR_2_1_Q1_y,NCR_2_1_Q2_x,NCR_2_1_Q2_y,NCR_2_1_Q3_x,NCR_2_1_Q3_y,NCR_2_1_0_Q1_x,NCR_2_1_0_Q1_y,NCR_2_1_0_Q2_x,NCR_2_1_0_Q2_y,NCR_2_1_0_Q3_x,NCR_2_1_0_Q3_y
0.0,0.049494949494949494,0.0,0.023069207622868605,0.0,0.019689119170984454,0.0,0.023232323232323233,0.012180625,0.0010030090270812437,0.0,0.022797927461139896,0.0,0.00101010101010101,0.001269414647416785,0.0010030090270812437,0.0,0.004145077720207254,0.0001,0.00101010101010101,0.0005579098834674214,0.0010030090270812437,9.9e-05,0.0010362694300518134,0.031114070415727262,0.00101010101010101,0.0,0.0010030090270812437,0.005078442531002463,0.0010362694300518134,0.0,0.00101010101010101,0.010554954661145356,0.0010030090270812437,0.0,0.0031088082901554403
0.012615679376953395,0.17070707070707072,0.015598701323149848,0.078234704112337,0.01539845395414371,0.11502590673575129,0.025339676068317295,0.24646464646464647,0.049655406812565604,0.004012036108324975,0.02621423501178003,0.25077720207253884,0.026006279208579636,0.1101010101010101,0.02927164314721012,0.0010030090270812437,0.02787515518842805,0.13056994818652848,0.025488308433652608,0.03838383838383838,0.025914047610753332,0.00802407221664995,0.023378512438562937,0.035233160621761656,0.054699148614519036,0.00101010101010101,0.023770493832358797,0.07422266800401203,0.027354089109750786,0.002072538860103627,0.025995675941710147,0.10707070707070708,0.037934707694044015,0.0030090270812437314,0.02748519059578331,0.12124352331606218
0.02523135875390679,0.21515151515151515,0.031197402646299697,0.10732196589769308,0.03079690790828742,0.15336787564766838,0.05067935213663459,0.3292929292929293,0.08713018862513121,0.009027081243731194,0.05242847002356006,0.32331606217616576,0.05201255841715927,0.17979797979797982,0.057273871647003455,0.0020060180541624875,0.0557503103768561,0.18031088082901553,0.05087661686730522,0.0686868686868687,0.05127018533803924,0.011033099297893681,0.04665802487712588,0.06424870466321243,0.0782842268133108,0.0030303030303030303,0.04754098766471759,0.12136409227683048,0.04962973568849911,0.004145077720207254,0.05199135188342029,0.16565656565656567,0.06531446072694268,0.0050150451354062184,0.05497038119156662,0.18341968911917098
0.03784703813086018,0.25757575757575757,0.04679610396944955,0.13340020060180544,0.04619536186243113,0.19689119170984454,0.07601902820495188,0.3939393939393939,0.1246049704376968,0.014042126379137413,0.0786427050353401,0.38031088082901554,0.07801883762573891,0.22626262626262628,0.08527610014679679,0.0020060180541624875,0.08362546556528415,0.24559585492227978,0.07626492530095783,0.09595959595959597,0.07662632306532514,0.018054162487462385,0.06993753731568882,0.09430051813471503,0.10186930501210258,0.00404040404040404,0.07131148149707639,0.1715145436308927,0.07190538226724744,0.00621761658031088,0.07798702782513044,0.2181818181818182,0.09269421375984133,0.007021063189568706,0.08245557178734994,0.2404145077720207
0.05046271750781358,0.28383838383838383,0.062394805292599394,0.15646940822467403,0.06159381581657484,0.23316062176165803,0.10135870427326918,0.4484848484848485,0.16207975225026242,0.015045135406218657,0.10485694004712012,0.4238341968911917,0.10402511683431855,0.25555555555555554,0.11327832864659013,0.007021063189568706,0.1115006207537122,0.28808290155440414,0.10165323373461044,0.12424242424242425,0.10198246079261106,0.01905717151454363,0.09321704975425175,0.11606217616580311,0.12545438321089433,0.00606060606060606,0.09508197532943519,0.20762286860581747,0.09418102884599576,0.008290155440414507,0.10398270376684059,0.2696969696969697,0.12007396679273999,0.011033099297893681,0.10994076238313324,0.27668393782383416
0.06307839688476698,0.3292929292929293,0.07799350661574925,0.1855566700100301,0.07699226977071855,0.28082901554404144,0.12669838034158648,0.4777777777777778,0.19955453406282803,0.01905717151454363,0.13107117505890015,0.46113989637305697,0.13003139604289818,0.30707070707070705,0.14128055714638346,0.00802407221664995,0.13937577594214023,0.3170984455958549,0.12704154216826302,0.14646464646464646,0.12733859851989698,0.023069207622868605,0.11649656219281469,0.13471502590673573,0.1490394614096861,0.00606060606060606,0.11885246916179398,0.24674022066198598,0.11645667542474408,0.011398963730569946,0.12997837970855072,0.31414141414141417,0.14745371982563865,0.011033099297893681,0.13742595297891655,0.30466321243523314
0.07569407626172037,0.36363636363636365,0.0935922079388991,0.21364092276830493,0.09239072372486226,0.32849740932642485,0.15203805640990375,0.5161616161616162,0.2370293158753936,0.025075225677031094,0.1572854100706802,0.49740932642487046,0.15603767525147783,0.3464646464646465,0.1692827856461768,0.009027081243731194,0.1672509311305683,0.35129533678756475,0.15242985060191563,0.1606060606060606,0.15269473624718288,0.025075225677031094,0.13977607463137762,0.15544041450777202,0.17262453960847787,0.00808080808080808,0.14262296299415278,0.27883650952858574,0.1387323220034924,0.013471502590673574,0.15597405565026087,0.35353535353535354,0.17483347285853731,0.01303911735205617,0.16491114357469988,0.34093264248704663
0.08830975563867377,0.40404040404040403,0.10919090926204894,0.23570712136409228,0.10778917767900596,0.3792746113989637,0.17737773247822106,0.5424242424242425,0.27450409768795925,0.031093279839518553,0.18349964508246022,0.5284974093264249,0.18204395446005744,0.38383838383838387,0.19728501414597013,0.011033099297893681,0.19512608631899636,0.37202072538860104,0.17781815903556825,0.18484848484848485,0.1780508739744688,0.03009027081243731,0.16305558706994056,0.1782383419689119,0.19620961780726964,0.0101010101010101,0.16639345682651158,0.31093279839518556,0.16100796858224073,0.020725388601036267,0.18196973159197102,0.3888888888888889,0.20221322589143598,0.015045135406218657,0.19239633417048319,0.37305699481865284
0.10092543501562716,0.44343434343434346,0.12478961058519879,0.2567703109327984,0.12318763163314968,0.42694300518134715,0.20271740854653836,0.5767676767676768,0.31197887950052483,0.03811434302908726,0.20971388009424025,0.5461139896373057,0.2080502336686371,0.41515151515151516,0.22528724264576347,0.014042126379137413,0.2230012415074244,0.39689119170984455,0.20320646746922086,0.20404040404040405,0.2034070117017547,0.03811434302908726,0.1863350995085035,0.19585492227979273,0.2197946960060614,0.013131313131313131,0.19016395065887037,0.33901705115346037,0.18328361516098904,0.02383419689119171,0.20796540753368117,0.4111111111111111,0.22959297892433464,0.0160481444332999,0.2198815247662665,0.39585492227979274
0.11354111439258055,0.47373737373737373,0.14038831190834863,0.28786359077231694,0.13858608558729338,0.4632124352331606,0.22805708461485566,0.604040404040404,0.3494536613130904,0.044132397191574725,0.23592811510602027,0.572020725388601,0.23405651287721674,0.4414141414141414,0.25328947114555683,0.015045135406218657,0.25087639669585243,0.41968911917098445,0.22859477590287347,0.22424242424242424,0.2287631494290406,0.041123370110330994,0.20961461194706643,0.21139896373056993,0.24337977420485318,0.01717171717171717,0.21393444449122917,0.36609829488465395,0.20555926173973735,0.029015544041450774,0.23396108347539132,0.44343434343434346,0.2569727319572333,0.01905717151454363,0.2473667153620498,0.41865284974093264
0.12615679376953395,0.5080808080808081,0.1559870132314985,0.3309929789368104,0.1539845395414371,0.5025906735751295,0.25339676068317296,0.6292929292929293,0.38692844312565605,0.05015045135406219,0.2621423501178003,0.5968911917098446,0.26006279208579636,0.4686868686868687,0.28129169964535017,0.018054162487462385,0.27875155188428047,0.45077720207253885,0.25398308433652605,0.24646464646464647,0.25411928715632653,0.04714142427281846,0.23289412438562937,0.23316062176165803,0.266964852403645,0.02121212121212121,0.23770493832358797,0.39317953861584753,0.22783490831848568,0.03005181347150259,0.25995675941710145,0.4696969696969697,0.28435248499013194,0.022066198595787363,0.2748519059578331,0.44352331606217615
0.13877247314648736,0.5252525252525253,0.17158571455464833,0.35707121364092276,0.1693829934955808,0.538860103626943,0.27873643675149024,0.6434343434343435,0.42440322493822163,0.054162487462387165,0.28835658512958035,0.6103626943005181,0.286069071294376,0.49393939393939396,0.3092939281451435,0.025075225677031094,0.30662670707270856,0.47564766839378236,0.2793713927701787,0.26262626262626265,0.27947542488361243,0.04914744232698095,0.2561736368241923,0.24455958549222795,0.2905499306024368,0.026262626262626262,0.26147543215594676,0.41424272818455365,0.25011055489723405,0.035233160621761656,0.2859524353588116,0.494949494949495,0.31173223802303063,0.024072216649949848,0.3023370965536164,0.4725388601036269
0.15138815252344073,0.5494949494949495,0.1871844158777982,0.3971915747241725,0.18478144744972452,0.5678756476683938,0.3040761128198075,0.6636363636363637,0.4618780067507872,0.058174523570712136,0.3145708201413604,0.6310880829015544,0.31207535050295565,0.5161616161616162,0.33729615664493684,0.028084252758274822,0.3345018622611366,0.49222797927461137,0.3047597012038313,0.2818181818181818,0.30483156261089833,0.05215646940822467,0.2794531492627553,0.26113989637305696,0.3141350088012285,0.029292929292929294,0.28524592598830556,0.4373119358074222,0.27238620147598236,0.04041450777202072,0.31194811130052175,0.5121212121212121,0.33911199105592926,0.026078234704112337,0.32982228714939976,0.4932642487046632
0.16400383190039414,0.5707070707070707,0.20278311720094802,0.4272818455366098,0.20017990140386824,0.6,0.32941578888812484,0.6747474747474748,0.49935278856335286,0.07021063189568706,0.3407850551531404,0.644559585492228,0.33808162971153527,0.5393939393939394,0.3652983851447302,0.0320962888665998,0.36237701744956463,0.5139896373056995,0.3301480096374839,0.2878787878787879,0.33018770033818423,0.0571715145436309,0.30273266170131824,0.27564766839378235,0.33772008700002026,0.03333333333333333,0.30901641982066436,0.44934804413239715,0.29466184805473067,0.04559585492227979,0.3379437872422319,0.5363636363636364,0.36649174408882795,0.028084252758274822,0.35730747774518307,0.505699481865285
0.17661951127734754,0.594949494949495,0.21838181852409788,0.45135406218655966,0.21557835535801192,0.6176165803108808,0.3547554649564421,0.693939393939394,0.5368275703759184,0.0872617853560682,0.36699929016492044,0.6601036269430052,0.3640879089201149,0.5555555555555556,0.3933006136445235,0.03510531594784353,0.3902521726379927,0.5295336787564767,0.3555363180711365,0.3101010101010101,0.3555438380654702,0.0641925777331996,0.32601217413988115,0.29119170984455955,0.36130516519881206,0.03737373737373737,0.33278691365302315,0.46940822467402205,0.31693749463347903,0.05284974093264248,0.36393946318394205,0.5545454545454546,0.3938714971217266,0.0320962888665998,0.38479266834096637,0.5274611398963731
0.18923519065430092,0.6191919191919192,0.23398051984724771,0.4724172517552658,0.23097680931215564,0.6373056994818653,0.38009514102475944,0.704040404040404,0.574302352188484,0.10030090270812436,0.39321352517670044,0.6715025906735751,0.39009418812869456,0.5767676767676768,0.42130284214431685,0.03610832497492478,0.41812732782642076,0.5512953367875648,0.38092462650478914,0.32626262626262625,0.3808999757927561,0.06820461384152457,0.34929168657844406,0.30362694300518134,0.38489024339760386,0.045454545454545456,0.35655740748538195,0.4864593781344032,0.33921314121222734,0.05595854922279792,0.3899351391256522,0.593939393939394,0.4212512501546253,0.03811434302908726,0.4122778589367497,0.5430051813471503
0.20185087003125432,0.6404040404040404,0.24957922117039757,0.5075225677031093,0.24637526326629935,0.6601036269430052,0.4054348170930767,0.7161616161616162,0.6117771340010496,0.10531594784353059,0.4194277601884805,0.689119170984456,0.4161004673372742,0.601010101010101,0.4493050706441102,0.043129388164493486,0.4460024830148488,0.5699481865284974,0.4063129349384417,0.3474747474747475,0.406256113520042,0.0732196589769308,0.372571199017007,0.32020725388601035,0.4084753215963956,0.048484848484848485,0.38032790131774075,0.5065195586760282,0.36148878779097565,0.05803108808290155,0.41593081506736235,0.6171717171717171,0.4486310031875239,0.041123370110330994,0.439763049532533,0.5595854922279793
0.21446654940820772,0.6646464646464647,0.26517792249354744,0.5366098294884655,0.26177371722044307,0.6870466321243524,0.430774493161394,0.7272727272727273,0.6492519158136152,0.10832497492477432,0.44564199520026054,0.7046632124352332,0.4421067465458538,0.6242424242424243,0.4773072991439035,0.044132397191574725,0.47387763820327683,0.5823834196891192,0.4317012433720943,0.3606060606060606,0.4316122512473279,0.0802407221664995,0.39585071145557,0.3326424870466321,0.43206039979518734,0.05353535353535353,0.40409839515009954,0.5245737211634905,0.38376443436972396,0.06217616580310881,0.4419264910090725,0.6323232323232323,0.47601075622042255,0.043129388164493486,0.4672482401283163,0.5751295336787565
0.2270822287851611,0.6919191919191919,0.28077662381669727,0.5636910732196591,0.27717217117458676,0.7098445595854922,0.4561141692297113,0.7383838383838384,0.6867266976261808,0.11634904714142427,0.47185623021204054,0.7170984455958549,0.4681130257544335,0.6393939393939394,0.5053095276436969,0.05015045135406219,0.5017527933917049,0.5937823834196891,0.45708955180574695,0.37676767676767675,0.4569683889746138,0.09428284854563691,0.4191302238941329,0.35025906735751294,0.45564547799397914,0.05757575757575758,0.42786888898245834,0.5356068204613842,0.40604008094847227,0.07150259067357513,0.46792216695078265,0.6424242424242425,0.5033905092533212,0.0481444332998997,0.4947334307240996,0.594818652849741
0.2396979081621145,0.7090909090909091,0.2963753251398471,0.5867602808425276,0.2925706251287305,0.7347150259067358,0.4814538452980286,0.7484848484848485,0.7242014794387466,0.12136409227683048,0.4980704652238206,0.7253886010362695,0.4941193049630131,0.6525252525252525,0.5333117561434901,0.058174523570712136,0.529627948580133,0.6103626943005181,0.48247786023939954,0.39191919191919194,0.48232452670189974,0.09729187562688064,0.4424097363326958,0.36062176165803106,0.47923055619277094,0.05858585858585859,0.45163938281481714,0.5486459378134404,0.42831572752722064,0.07875647668393783,0.4939178428924928,0.6535353535353535,0.5307702622862198,0.054162487462387165,0.522218621319883,0.6051813471502591
0.2523135875390679,0.7242424242424242,0.311974026462997,0.6138415245737212,0.3079690790828742,0.7575129533678756,0.5067935213663459,0.7616161616161616,0.7616762612513122,0.12637913741223672,0.5242847002356006,0.7316062176165803,0.5201255841715927,0.6636363636363637,0.5613139846432835,0.06920762286860581,0.5575031037685609,0.6227979274611399,0.5078661686730521,0.4090909090909091,0.5076806644291856,0.11133400200601805,0.4656892487712588,0.37616580310880826,0.5028156343915626,0.0595959595959596,0.47540987664717593,0.5636910732196591,0.45059137410596894,0.08290155440414508,0.5199135188342029,0.6696969696969697,0.5581500153191185,0.058174523570712136,0.5497038119156662,0.6196891191709845
0.2649292669160213,0.7373737373737373,0.3275727277861468,0.6389167502507523,0.32336753303701793,0.7730569948186529,0.5321331974346631,0.7777777777777778,0.7991510430638777,0.13841524573721165,0.5504989352473807,0.7450777202072539,0.5461318633801724,0.6727272727272727,0.5893162131430769,0.07723169508525576,0.585378258956989,0.6404145077720207,0.5332544771067048,0.42525252525252527,0.5330368021564714,0.12437311935807421,0.48896876120982175,0.38963730569948185,0.5264007125903544,0.06666666666666668,0.49918037047953473,0.5807422266800402,0.47286702068471725,0.09119170984455958,0.545909194775913,0.6767676767676768,0.5855297683520172,0.0641925777331996,0.5771890025114496,0.6331606217616581
0.2775449462929747,0.7494949494949495,0.34317142910929666,0.6609829488465396,0.3387659869911616,0.783419689119171,0.5574728735029805,0.7828282828282829,0.8366258248764433,0.16649949849548648,0.5767131702591607,0.7523316062176166,0.572138142588752,0.6787878787878788,0.6173184416428702,0.08425275827482447,0.6132534141454171,0.6455958549222798,0.5586427855403574,0.44343434343434346,0.5583929398837574,0.1354062186559679,0.5122482736483845,0.4020725388601036,0.5499857907891462,0.07171717171717172,0.5229508643118935,0.5897693079237714,0.4951426672634656,0.09637305699481866,0.5719048707176232,0.6838383838383838,0.6129095213849158,0.06820461384152457,0.6046741931072328,0.6404145077720207
0.29016062566992806,0.7606060606060606,0.3587701304324465,0.6860581745235708,0.3541644409453053,0.7968911917098446,0.5828125495712978,0.7878787878787878,0.8741006066890089,0.18856569709127383,0.6029274052709407,0.7637305699481866,0.5981444217973316,0.6818181818181819,0.6453206701426635,0.09027081243731193,0.6411285693338451,0.6590673575129534,0.58403109397401,0.45353535353535357,0.5837490776110433,0.14744232698094284,0.5355277860869475,0.42072538860103625,0.573570868987938,0.07474747474747476,0.5467213581442523,0.600802407221665,0.5174183138422138,0.10569948186528498,0.5979005466593333,0.6919191919191919,0.6402892744178145,0.07422266800401203,0.6321593837030162,0.6590673575129534
0.30277630504688147,0.7717171717171717,0.3743688317555964,0.7001003009027081,0.36956289489944905,0.8124352331606217,0.608152225639615,0.7909090909090909,0.9115753885015745,0.19358074222668006,0.6291416402827208,0.7761658031088083,0.6241507010059113,0.694949494949495,0.6733228986424569,0.09628886659979939,0.6690037245222732,0.6704663212435233,0.6094194024076626,0.4666666666666667,0.6091052153383292,0.15947843530591777,0.5588072985255105,0.43730569948186526,0.5971559471867297,0.08080808080808081,0.5704918519766111,0.6118355065195588,0.5396939604209622,0.11295336787564766,0.6238962226010435,0.702020202020202,0.6676690274507131,0.07622868605817452,0.6596445742987995,0.6704663212435233
0.31539198442383487,0.7838383838383839,0.3899675330787462,0.7121364092276831,0.38496134885359273,0.8217616580310881,0.6334919017079323,0.7929292929292929,0.9490501703141401,0.1995987963891675,0.6553558752945008,0.7875647668393783,0.6501569802144909,0.705050505050505,0.7013251271422503,0.10130391173520562,0.6968788797107013,0.677720207253886,0.6348077108413152,0.4787878787878788,0.6344613530656151,0.16649949849548648,0.5820868109640734,0.4487046632124352,0.6207410253855214,0.08484848484848485,0.59426234580897,0.6238716148445337,0.5619696069997105,0.12020725388601036,0.6498918985427536,0.7121212121212122,0.6950487804836117,0.08124373119358073,0.6871297648945828,0.677720207253886
0.3280076638007883,0.8010101010101011,0.40556623440189604,0.7261785356068206,0.4003598028077365,0.8352331606217617,0.6588315777762497,0.8,0.9865249521267057,0.20260782347041123,0.6815701103062808,0.8010362694300518,0.6761632594230705,0.7171717171717171,0.7293273556420435,0.1033099297893681,0.7247540348991293,0.6911917098445596,0.6601960192749678,0.495959595959596,0.659817490792901,0.18054162487462388,0.6053663234026364,0.4569948186528497,0.6443261035843132,0.08888888888888889,0.6180328396413287,0.6359077231695086,0.5842452535784588,0.12538860103626942,0.6758875744844638,0.7212121212121212,0.7224285335165105,0.08525576730190572,0.7146149554903661,0.6818652849740933
0.3406233431777417,0.8121212121212121,0.42116493572504593,0.7342026078234705,0.41575825676188016,0.8487046632124352,0.684171253844567,0.806060606060606,1.0239997339392715,0.20461384152457374,0.7077843453180608,0.8072538860103627,0.7021695386316502,0.7242424242424242,0.7573295841418368,0.10932798395185556,0.7526291900875574,0.6953367875647668,0.6855843277086204,0.5040404040404041,0.6851736285201869,0.19558676028084254,0.6286458358411993,0.46943005181347147,0.667911181783105,0.09292929292929293,0.6418033334736875,0.6389167502507523,0.6065209001572072,0.13160621761658028,0.7018832504261739,0.7222222222222222,0.7498082865494091,0.09929789368104312,0.7421001460861494,0.689119170984456
0.3532390225546951,0.8232323232323232,0.43676363704819576,0.7472417251755267,0.43115671071602385,0.8580310880829015,0.7095109299128842,0.8151515151515152,1.061474515751837,0.20962888665997995,0.7339985803298409,0.8145077720207254,0.7281758178402298,0.7313131313131314,0.7853318126416302,0.11334002006018054,0.7805043452759854,0.6984455958549223,0.710972636142273,0.5121212121212121,0.7105297662474729,0.2086258776328987,0.6519253482797622,0.47668393782383417,0.6914962599818968,0.098989898989899,0.6655738273060463,0.6509528585757273,0.6287965467359555,0.13782383419689118,0.7278789263678841,0.7303030303030303,0.7771880395823078,0.11133400200601805,0.7695853366819327,0.6963730569948187
0.36585470193164843,0.8303030303030303,0.4523623383713456,0.7582748244734203,0.4465551646701676,0.8632124352331606,0.7348506059812016,0.8232323232323232,1.0989492975644026,0.21664994984954866,0.7602128153416209,0.8259067357512954,0.7541820970488095,0.7353535353535353,0.8133340411414236,0.11534603811434302,0.8083795004644134,0.7036269430051814,0.7363609445759256,0.5212121212121212,0.7358859039747587,0.22066198595787362,0.6752048607183252,0.4849740932642487,0.7150813381806885,0.11111111111111112,0.6893443211384052,0.6569709127382147,0.6510721933147038,0.14196891191709843,0.7538746023095942,0.7333333333333334,0.8045677926152064,0.11735205616850551,0.797070527277716,0.7046632124352332
0.37847038130860183,0.8383838383838383,0.46796103969449543,0.773319959879639,0.4619536186243113,0.8694300518134715,0.7601902820495189,0.8363636363636364,1.1364240793769682,0.22567703109327986,0.7864270503534009,0.8341968911917098,0.7801883762573891,0.7383838383838384,0.8413362696412169,0.11835506519558675,0.8362546556528415,0.7181347150259068,0.7617492530095783,0.5343434343434343,0.7612420417020447,0.2337011033099298,0.698484373156888,0.49119170984455957,0.7386664163794804,0.12323232323232323,0.7131148149707639,0.6710130391173521,0.6733478398934521,0.14922279792746113,0.7798702782513044,0.7434343434343434,0.8319475456481051,0.12036108324974924,0.8245557178734993,0.7098445595854922
0.39108606068555524,0.8484848484848485,0.4835597410176453,0.7853560682046139,0.477352072578455,0.8797927461139896,0.7855299581178361,0.8383838383838383,1.1738988611895338,0.24573721163490472,0.812641285365181,0.8404145077720208,0.8061946554659687,0.7484848484848485,0.8693384981410102,0.12337011033099297,0.8641298108412695,0.7202072538860104,0.7871375614432309,0.5484848484848485,0.7865981794293305,0.24373119358074224,0.721763885595451,0.49844559585492226,0.7622514945782721,0.1303030303030303,0.7368853088031226,0.6810431293881646,0.6956234864722004,0.15544041450777202,0.8058659541930145,0.7494949494949495,0.8593272986810038,0.12938816449348045,0.8520409084692826,0.7160621761658031
0.40370174006250864,0.8575757575757575,0.49915844234079515,0.7963891675025075,0.4927505265325987,0.8891191709844559,0.8108696341861534,0.8444444444444444,1.2113736430020994,0.25376128385155466,0.838855520376961,0.8424870466321244,0.8322009346745484,0.7505050505050506,0.8973407266408036,0.12337011033099297,0.8920049660296976,0.7243523316062176,0.8125258698768835,0.5585858585858586,0.8119543171566165,0.2567703109327984,0.745043398034014,0.5067357512953368,0.7858365727770639,0.13737373737373737,0.7606558026354815,0.6920762286860582,0.7178991330509488,0.16165803108808288,0.8318616301347247,0.7636363636363637,0.8867070517139024,0.1394182547642929,0.879526099065066,0.7233160621761658
0.41631741943946204,0.8656565656565657,0.514757143663945,0.8094282848545638,0.5081489804867424,0.8994818652849741,0.8362093102544708,0.8484848484848485,1.248848424814665,0.2567703109327984,0.865069755388741,0.8476683937823835,0.858207213883128,0.7535353535353535,0.925342955140597,0.12437311935807421,0.9198801212181257,0.7295336787564767,0.837914178310536,0.5707070707070707,0.8373104548839024,0.2668004012036108,0.768322910472577,0.5150259067357513,0.8094216509758556,0.1414141414141414,0.7844262964678403,0.7011033099297894,0.7401747796296971,0.16373056994818652,0.8578573060764348,0.7747474747474747,0.914086804746801,0.14242728184553663,0.9070112896608493,0.7284974093264249
0.42893309881641545,0.8747474747474747,0.5303558449870949,0.8194583751253761,0.5235474344408861,0.9077720207253887,0.861548986322788,0.8525252525252526,1.2863232066272305,0.2637913741223671,0.8912839904005211,0.8538860103626943,0.8842134930917076,0.7565656565656566,0.9533451836403902,0.1283851554663992,0.9477552764065537,0.7367875647668394,0.8633024867441886,0.5797979797979798,0.8626665926111883,0.2748244734202608,0.7916024229111399,0.5264248704663212,0.8330067291746474,0.14646464646464646,0.8081967903001991,0.7131394182547643,0.7624504262084454,0.16787564766839377,0.883852982018145,0.7757575757575758,0.9414665577796997,0.15646940822467403,0.9344964802566326,0.7367875647668394
0.44154877819336885,0.8818181818181818,0.5459545463102446,0.8294884653961886,0.5389458883950299,0.910880829015544,0.8868886623911053,0.8565656565656565,1.3237979884397961,0.26780341023069204,0.9174982254123011,0.861139896373057,0.9102197723002873,0.7565656565656566,0.9813474121401835,0.13139418254764293,0.9756304315949818,0.7419689119170985,0.8886907951778413,0.5858585858585859,0.8880227303384742,0.2818455366098295,0.8148819353497028,0.5347150259067358,0.8565918073734392,0.15353535353535355,0.8319672841325578,0.7211634904714143,0.7847260727871938,0.18134715025906734,0.9098486579598551,0.7787878787878788,0.9688463108125984,0.16048144433299902,0.9619816708524159,0.7430051813471503
0.4541644575703222,0.8868686868686869,0.5615532476333945,0.843530591775326,0.5543443423491735,0.922279792746114,0.9122283384594226,0.8646464646464647,1.3612727702523617,0.2738214643931795,0.9437124604240811,0.8694300518134715,0.936226051508867,0.7606060606060606,1.009349640639977,0.13640922768304917,1.0035055867834097,0.7450777202072539,0.9140791036114939,0.594949494949495,0.9133788680657601,0.2958876629889669,0.8381614477882657,0.5409326424870466,0.880176885572231,0.16666666666666669,0.8557377779649167,0.7301905717151455,0.807001719365942,0.18963730569948184,0.9358443339015653,0.7808080808080808,0.9962260638454971,0.17753259779338015,0.9894668614481992,0.7637305699481866
0.4667801369472756,0.8929292929292929,0.5771519489565444,0.8525576730190572,0.5697427963033173,0.9264248704663213,0.9375680145277399,0.8707070707070708,1.3987475520649273,0.28084252758274825,0.9699266954358612,0.8735751295336788,0.9622323307174465,0.7636363636363637,1.0373518691397703,0.14543630892678036,1.031380741971838,0.750259067357513,0.9394674120451465,0.6060606060606061,0.938735005793046,0.30792377131394183,0.8614409602268287,0.550259067357513,0.9037619637710227,0.19191919191919193,0.8795082717972755,0.7392176529588766,0.8292773659446904,0.1937823834196891,0.9618400098432754,0.7848484848484849,1.023605816878396,0.18254764292878636,1.0169520520439825,0.7689119170984456
0.479395816324229,0.897979797979798,0.5927506502796942,0.8575727181544635,0.585141250257461,0.9284974093264249,0.9629076905960572,0.8757575757575757,1.436222333877493,0.2868605817452357,0.9961409304476412,0.8746113989637305,0.9882386099260262,0.7676767676767677,1.0653540976395635,0.1484453360080241,1.059255897160266,0.7523316062176166,0.9648557204787991,0.6121212121212122,0.964091143520332,0.3239719157472417,0.8847204726653916,0.5637305699481866,0.9273470419698145,0.19797979797979798,0.9032787656296343,0.7472417251755267,0.8515530125234387,0.19896373056994818,0.9878356857849856,0.7929292929292929,1.0509855699112944,0.18655967903711135,1.044437242639766,0.7751295336787565
0.4920114957011824,0.9040404040404041,0.6083493516028441,0.8716148445336008,0.6005397042116046,0.933678756476684,0.9882473666643745,0.8797979797979798,1.4736971156900587,0.2958876629889669,1.0223551654594212,0.8829015544041451,1.0142448891346059,0.7727272727272727,1.0933563261393568,0.15646940822467403,1.087131052348694,0.7564766839378239,0.9902440289124518,0.6161616161616161,0.9894472812476178,0.3400200601805416,0.9079999851039545,0.5678756476683938,0.9509321201686063,0.20404040404040405,0.927049259461993,0.7582748244734203,0.873828659102187,0.2010362694300518,1.0138313617266956,0.796969696969697,1.0783653229441932,0.19157472417251756,1.071922433235549,0.778238341968912
0.5046271750781358,0.9161616161616162,0.623948052925994,0.8796389167502507,0.6159381581657484,0.938860103626943,1.0135870427326918,0.8838383838383839,1.5111718975026243,0.29789368104312935,1.0485694004712012,0.8870466321243523,1.0402511683431854,0.7777777777777778,1.1213585546391502,0.16449348044132397,1.1150062075371219,0.7709844559585493,1.0156323373461043,0.6212121212121212,1.0148034189749038,0.34804413239719156,0.9312794975425175,0.5730569948186529,0.974517198367398,0.20505050505050507,0.9508197532943519,0.7622868605817453,0.8961043056809354,0.2093264248704663,1.0398270376684058,0.798989898989899,1.1057450759770917,0.1995987963891675,1.0994076238313324,0.7865284974093264
0.5172428544550892,0.9212121212121213,0.6395467542491438,0.8886659979939819,0.6313366121198921,0.9430051813471503,1.0389267188010092,0.8888888888888888,1.5486466793151898,0.3059177532597793,1.0747836354829812,0.8901554404145078,1.066257447551765,0.7808080808080808,1.1493607831389436,0.18455366098294887,1.14288136272555,0.7813471502590674,1.0410206457797568,0.6282828282828283,1.0401595567021897,0.3630892678034102,0.9545590099810805,0.5875647668393783,0.9981022765661898,0.21313131313131314,0.9745902471267107,0.7743229689067201,0.9183799522596837,0.21761658031088082,1.065822713610116,0.8020202020202021,1.1331248290099905,0.20361083249749248,1.1268928144271158,0.7875647668393783
0.5298585338320426,0.9242424242424242,0.6551454555722936,0.8996990972918757,0.6467350660740359,0.9450777202072539,1.0642663948693263,0.8919191919191919,1.5861214611277554,0.3139418254764293,1.1009978704947614,0.8953367875647669,1.0922637267603448,0.7888888888888889,1.177363011638737,0.19157472417251756,1.170756517913978,0.7865284974093264,1.0664089542134096,0.6343434343434343,1.0655156944294755,0.3811434302908726,0.9778385224196434,0.5989637305699482,1.0216873547649816,0.23232323232323232,0.9983607409590695,0.7783350050150452,0.940655598838432,0.22072538860103624,1.091818389551826,0.803030303030303,1.1605045820428892,0.2196589769307924,1.1543780050228991,0.7875647668393783
0.542474213208996,0.9282828282828283,0.6707441568954435,0.9017051153460381,0.6621335200281795,0.9492227979274611,1.0896060709376436,0.8949494949494949,1.623596242940321,0.316950852557673,1.1272121055065414,0.8994818652849741,1.1182700059689243,0.794949494949495,1.2053652401385302,0.19558676028084254,1.198631673102406,0.7875647668393783,1.0917972626470622,0.6444444444444445,1.0908718321567614,0.39618856569709127,1.0011180348582065,0.6103626943005181,1.0452724329637735,0.23737373737373738,1.0221312347914282,0.7873620862587764,0.9629312454171803,0.2310880829015544,1.1178140654935362,0.806060606060606,1.1878843350757877,0.22367101303911735,1.1818631956186825,0.7917098445595855
0.5550898925859494,0.9343434343434344,0.6863428582185933,0.9117352056168506,0.6775319739823232,0.950259067357513,1.114945747005961,0.898989898989899,1.6610710247528866,0.3299899699097292,1.1534263405183214,0.9025906735751296,1.144276285177504,0.8020202020202021,1.2333674686383236,0.20060180541624875,1.2265068282908342,0.7906735751295337,1.1171855710807148,0.6464646464646465,1.1162279698840474,0.4082246740220662,1.0243975472967692,0.6155440414507772,1.0688575111625653,0.2474747474747475,1.045901728623787,0.79839518555667,0.9852068919959287,0.24352331606217614,1.1438097414352464,0.8141414141414142,1.2152640881086865,0.2296890672016048,1.2093483862144656,0.7937823834196891
0.5677055719629027,0.9383838383838384,0.7019415595417432,0.9157472417251755,0.692930427936467,0.9533678756476685,1.1402854230742783,0.902020202020202,1.6985458065654522,0.3490471414242728,1.1796405755301014,0.9067357512953368,1.1702825643860837,0.806060606060606,1.261369697138117,0.20561685055165496,1.2543819834792622,0.794818652849741,1.1425738795143674,0.6525252525252525,1.1415841076113333,0.42126379137412234,1.0476770597353322,0.6259067357512954,1.092442589361357,0.26161616161616164,1.069672222456146,0.8084252758274825,1.007482538574677,0.25388601036269426,1.1698054173769565,0.8151515151515152,1.242643841141585,0.24172517552657974,1.236833576810249,0.7958549222797927
0.5803212513398561,0.9434343434343434,0.717540260864893,0.9187562688064193,0.7083288818906106,0.9575129533678757,1.1656250991425956,0.9060606060606061,1.7360205883780178,0.35506519558676025,1.2058548105418814,0.910880829015544,1.1962888435946633,0.8090909090909091,1.2893719256379101,0.2106318956870612,1.2822571386676902,0.7979274611398964,1.16796218794802,0.6565656565656566,1.1669402453386193,0.4353059177532598,1.0709565721738952,0.6404145077720207,1.1160276675601488,0.2878787878787879,1.0934427162885045,0.8204613841524574,1.0297581851534252,0.26113989637305696,1.1958010933186667,0.8232323232323232,1.2700235941744837,0.25175526579739216,1.2643187674060323,0.7979274611398964
0.5929369307168095,0.9474747474747475,0.7331389621880429,0.9267803410230693,0.7237273358447543,0.9595854922279793,1.190964775210913,0.9111111111111111,1.7734953701905833,0.36409227683049145,1.2320690455536614,0.9129533678756476,1.2222951228032428,0.8090909090909091,1.3173741541377035,0.21865596790371114,1.3101322938561184,0.7989637305699482,1.1933504963816726,0.6646464646464647,1.192296383065905,0.4433299899699097,1.0942360846124581,0.6466321243523316,1.1396127457589404,0.29292929292929293,1.1172132101208634,0.8284854563691073,1.0520338317321736,0.26943005181347146,1.2217967692603768,0.8353535353535354,1.2974033472073825,0.26780341023069204,1.2918039580018157,0.7989637305699482
0.6055526100937629,0.9484848484848485,0.7487376635111928,0.9317953861584755,0.7391257897988981,0.9595854922279793,1.21630445127923,0.9121212121212121,1.810970152003149,0.3691073219658977,1.2582832805654416,0.9150259067357513,1.2483014020118226,0.8111111111111111,1.345376382637497,0.22166499498495487,1.3380074490445464,0.8041450777202073,1.2187388048153251,0.6747474747474748,1.217652520793191,0.4663991975927783,1.117515597051021,0.6518134715025907,1.1631978239577323,0.3,1.1409837039532222,0.8335005015045136,1.074309478310922,0.27461139896373055,1.247792445202087,0.8414141414141414,1.324783100240281,0.27683049147442323,1.319289148597599,0.8031088082901554
0.6181682894707163,0.9535353535353536,0.7643363648343425,0.9378134403209629,0.7545242437530417,0.9595854922279793,1.2416441273475474,0.9171717171717172,1.8484449338157147,0.39317953861584753,1.2844975155772216,0.9181347150259067,1.2743076812204022,0.8141414141414142,1.3733786111372903,0.2286860581745236,1.3658826042329744,0.8051813471502591,1.2441271132489777,0.6797979797979798,1.243008658520477,0.47943831494483446,1.140795109489584,0.655958549222798,1.1867829021565242,0.30808080808080807,1.164754197785581,0.8395185556670011,1.0965851248896703,0.27668393782383416,1.2737881211437971,0.8444444444444444,1.3521628532731798,0.2818455366098295,1.3467743391933822,0.8051813471502591
0.6307839688476697,0.9575757575757576,0.7799350661574924,0.9418254764292879,0.7699226977071855,0.9616580310880829,1.2669838034158647,0.9191919191919192,1.8859197156282803,0.4062186559679037,1.3107117505890016,0.9212435233160622,1.3003139604289817,0.8181818181818182,1.4013808396370837,0.23570712136409228,1.3937577594214026,0.8082901554404145,1.2695154216826303,0.6888888888888889,1.2683647962477629,0.49749247743229685,1.164074621928147,0.6601036269430052,1.2103679803553158,0.31414141414141417,1.18852469161794,0.8505516549648947,1.1188607714684187,0.28290155440414505,1.2997837970855073,0.8464646464646465,1.3795426063060783,0.2918756268806419,1.3742595297891655,0.8062176165803109
0.6433996482246231,0.9585858585858585,0.7955337674806423,0.9448345035105317,0.7853211516613292,0.966839378238342,1.292323479484182,0.9262626262626262,1.923394497440846,0.42226680040120357,1.3369259856007816,0.9212435233160622,1.3263202396375615,0.8212121212121212,1.4293830681368769,0.242728184553661,1.4216329146098305,0.8093264248704664,1.2949037301162831,0.692929292929293,1.2937209339750488,0.5155466399197594,1.18735413436671,0.6683937823834197,1.2339530585541076,0.3202020202020202,1.2122951854502986,0.8565697091273822,1.1411364180471668,0.2860103626943005,1.3257794730272174,0.8484848484848485,1.406922359338977,0.3009027081243731,1.401744720384949,0.8072538860103627
0.6560153276015765,0.9626262626262626,0.8111324688037921,0.9518555667001003,0.800719605615473,0.9678756476683937,1.3176631555524994,0.9282828282828283,1.9608692792534115,0.4353059177532598,1.3631402206125616,0.9233160621761658,1.352326518846141,0.8232323232323232,1.4573852966366703,0.25075225677031093,1.4495080697982585,0.8186528497409327,1.3202920385499357,0.703030303030303,1.3190770717023346,0.5376128385155466,1.210633646805273,0.6766839378238342,1.2575381367528993,0.32727272727272727,1.2360656792826574,0.8635907723169509,1.1634120646259152,0.29844559585492225,1.3517751489689276,0.8494949494949495,1.4343021123718758,0.3119358074222668,1.4292299109807323,0.8072538860103627
0.66863100697853,0.9646464646464646,0.826731170126942,0.9538615847542629,0.8161180595696166,0.9699481865284975,1.3430028316208167,0.9292929292929293,1.998344061065977,0.4593781344032096,1.3893544556243416,0.9243523316062177,1.3783327980547206,0.8252525252525252,1.4853875251364637,0.26078234704112335,1.4773832249866867,0.8238341968911918,1.3456803469835883,0.7090909090909091,1.3444332094296205,0.5526579739217653,1.2339131592438357,0.6818652849740933,1.2811232149516911,0.3393939393939394,1.2598361731150163,0.8676028084252758,1.1856877112046635,0.32435233160621757,1.3777708249106377,0.8505050505050505,1.4616818654047743,0.3189568706118355,1.4567151015765154,0.81139896373057
0.6812466863554834,0.9666666666666667,0.8423298714500919,0.9568706118355066,0.8315165135237603,0.9720207253886011,1.368342507689134,0.9323232323232323,2.035818842878543,0.5285857572718154,1.4155686906361216,0.9264248704663213,1.4043390772633004,0.8303030303030303,1.5133897536362568,0.3149448345035105,1.5052583801751147,0.8248704663212435,1.3710686554172409,0.7171717171717171,1.3697893471569065,0.567703109327984,1.2571926716823987,0.689119170984456,1.304708293150483,0.3585858585858586,1.283606666947375,0.8746238716148446,1.207963357783412,0.36165803108808287,1.4037665008523479,0.8565656565656565,1.489061618437673,0.33600802407221664,1.4842002921722988,0.8155440414507772
0.6938623657324368,0.9696969696969697,0.8579285727732416,0.9598796389167503,0.8469149674779041,0.9730569948186528,1.3936821837574511,0.9343434343434344,2.0732936246911082,0.5315947843530592,1.4417829256479018,0.9295336787564767,1.43034535647188,0.8393939393939394,1.5413919821360502,0.3219658976930792,1.5331335353635427,0.8269430051813471,1.3964569638508935,0.7232323232323232,1.3951454848841924,0.5767301905717152,1.2804721841209616,0.694300518134715,1.3282933713492746,0.3666666666666667,1.3073771607797338,0.8836509528585758,1.2302390043621603,0.37720207253886007,1.429762176794058,0.8636363636363636,1.5164413714705718,0.34704112337011034,1.5116854827680821,0.8238341968911918
0.7064780451093902,0.9727272727272728,0.8735272740963915,0.9608826479438315,0.8623134214320477,0.9761658031088083,1.4190218598257685,0.9363636363636364,2.110768406503674,0.5346038114343029,1.4679971606596818,0.938860103626943,1.4563516356804596,0.8505050505050505,1.5693942106358436,0.32698094282848544,1.561008690551971,0.8290155440414508,1.421845272284546,0.7303030303030303,1.4205016226114784,0.5897693079237714,1.3037516965595246,0.7036269430051814,1.3518784495480665,0.3787878787878788,1.3311476546120926,0.8886659979939819,1.2525146509409086,0.39896373056994816,1.4557578527357682,0.8656565656565657,1.5438211245034703,0.3520561685055165,1.5391706733638655,0.8300518134715026
0.7190937244863436,0.9727272727272728,0.8891259754195414,0.9648946840521565,0.8777118753861914,0.9761658031088083,1.4443615358940858,0.9383838383838384,2.1482431883162394,0.5376128385155466,1.4942113956714618,0.9398963730569948,1.4823579148890393,0.8606060606060606,1.597396439135637,0.3329989969909729,1.5888838457403989,0.8321243523316062,1.4472335807181986,0.7393939393939394,1.4458577603387641,0.6098294884653962,1.3270312089980876,0.7088082901554404,1.3754635277468583,0.38484848484848483,1.3549181484444515,0.892678034102307,1.2747902975196568,0.40310880829015544,1.4817535286774783,0.8686868686868687,1.571200877536369,0.3600802407221665,1.5666558639596488,0.8331606217616581
0.7317094038632969,0.9737373737373738,0.9047246767426912,0.9658976930792378,0.8931103293403352,0.9803108808290155,1.469701211962403,0.9393939393939394,2.185717970128805,0.5456369107321967,1.5204256306832418,0.9430051813471503,1.508364194097619,0.8676767676767677,1.6253986676354304,0.33600802407221664,1.6167590009288269,0.8341968911917098,1.4726218891518512,0.7414141414141414,1.47121389806605,0.6238716148445337,1.3503107214366505,0.7108808290155441,1.39904860594565,0.39292929292929296,1.3786886422768103,0.9017051153460381,1.2970659440984051,0.41968911917098445,1.5077492046191885,0.8717171717171717,1.5985806305692676,0.3711133400200602,1.594141054555432,0.8352331606217617
0.7443250832402503,0.9737373737373738,0.9203233780658411,0.9699097291875627,0.9085087832944788,0.9823834196891191,1.4950408880307204,0.9414141414141414,2.2231927519413706,0.5987963891675026,1.5466398656950218,0.9471502590673575,1.5343704733061985,0.8707070707070708,1.6534008961352236,0.3400200601805416,1.6446341561172548,0.8393782383419689,1.4980101975855038,0.7434343434343434,1.496570035793336,0.633901705115346,1.3735902338752135,0.7160621761658031,1.4226336841444418,0.402020202020202,1.402459136109169,0.9097291875626881,1.3193415906771535,0.4393782383419689,1.5337448805608986,0.8767676767676768,1.6259603836021663,0.38415245737211634,1.6216262451512153,0.8383419689119171
0.7569407626172037,0.9757575757575757,0.9359220793889909,0.9729187562688064,0.9239072372486226,0.9844559585492229,1.5203805640990378,0.9424242424242424,2.2606675337539364,0.6038114343029087,1.5728541007068018,0.950259067357513,1.5603767525147783,0.8757575757575757,1.681403124635017,0.34503510531594783,1.672509311305683,0.8455958549222798,1.5233985060191566,0.7484848484848485,1.521926173520622,0.6399197592778335,1.3968697463137763,0.7233160621761658,1.4462187623432337,0.4161616161616162,1.4262296299415278,0.9167502507522568,1.3416172372559019,0.44974093264248705,1.5597405565026088,0.8818181818181818,1.653340136635065,0.4002006018054162,1.6491114357469987,0.8414507772020725
0.7695564419941571,0.9797979797979798,0.9515207807121407,0.9769307923771314,0.9393056912027663,0.9854922279792746,1.5457202401673549,0.9464646464646465,2.2981423155665017,0.6298896690070211,1.599068335718582,0.9544041450777202,1.5863830317233578,0.8757575757575757,1.7094053531348103,0.3530591775325978,1.700384466494111,0.8497409326424871,1.5487868144528092,0.7565656565656566,1.547282311247908,0.6529588766298897,1.4201492587523392,0.7264248704663212,1.4698038405420253,0.4202020202020202,1.4500001237738867,0.9207622868605818,1.3638928838346502,0.46113989637305697,1.585736232444319,0.8848484848484849,1.6807198896679636,0.40521564694082246,1.676596626342782,0.8435233160621761
0.7821721213711105,0.9797979797979798,0.9671194820352906,0.9779338014042127,0.95470414515691,0.9854922279792746,1.5710599162356722,0.9505050505050505,2.3356170973790675,0.6479438314944835,1.625282570730362,0.9564766839378238,1.6123893109319374,0.8787878787878788,1.7374075816346035,0.3741223671013039,1.728259621682539,0.8538860103626943,1.5741751228864618,0.7626262626262627,1.5726384489751937,0.6609829488465396,1.4434287711909022,0.7284974093264249,1.4933889187408171,0.4313131313131313,1.4737706176062453,0.925777331995988,1.3861685304133984,0.47357512953367875,1.611731908386029,0.8898989898989899,1.7080996427008623,0.4112337011033099,1.7040818169385652,0.8455958549222798
0.7947878007480639,0.9797979797979798,0.9827181833584404,0.9799398194583752,0.9701025991110537,0.9886010362694301,1.5963995923039895,0.9515151515151515,2.373091879191633,0.6509528585757273,1.651496805742142,0.9585492227979274,1.6383955901405172,0.8808080808080808,1.765409810134397,0.39618856569709127,1.7561347768709672,0.8601036269430052,1.5995634313201144,0.7656565656565657,1.5979945867024796,0.6750250752256771,1.4667082836294651,0.7367875647668394,1.5169739969396088,0.4383838383838384,1.4975411114386041,0.9388164493480442,1.4084441769921467,0.4880829015544041,1.6377275843277392,0.8909090909090909,1.7354793957337609,0.42226680040120357,1.7315670075343486,0.8497409326424871
0.8074034801250173,0.9818181818181818,0.9983168846815903,0.9809428284854564,0.9855010530651974,0.9886010362694301,1.6217392683723069,0.9565656565656566,2.4105666610041987,0.687061183550652,1.677711040753922,0.9595854922279793,1.6644018693490967,0.8838383838383839,1.7934120386341903,0.4252758274824473,1.7840099320593952,0.8694300518134715,1.624951739753767,0.7696969696969697,1.6233507244297656,0.6880641925777332,1.4899877960680281,0.7450777202072539,1.5405590751384006,0.45252525252525255,1.521311605270963,0.9428284854563691,1.430719823570895,0.494300518134715,1.6637232602694494,0.8919191919191919,1.7628591487666596,0.44232698094282846,1.759052198130132,0.8507772020725388
0.8200191595019707,0.9838383838383838,1.0139155860047402,0.9859578736208626,1.0008995070193412,0.9886010362694301,1.6470789444406242,0.9565656565656566,2.4480414428167645,0.6930792377131395,1.703925275765702,0.960621761658031,1.6904081485576763,0.8858585858585859,1.8214142671339837,0.43029087261785354,1.8118850872478232,0.8735751295336788,1.6503400481874195,0.7717171717171717,1.6487068621570515,0.7001003009027081,1.513267308506591,0.7533678756476684,1.5641441533371925,0.46060606060606063,1.5450820991033218,0.9508525576730191,1.4529954701496435,0.5005181347150259,1.6897189362111595,0.8929292929292929,1.7902389017995584,0.46238716148445336,1.7865373887259153,0.8580310880829015
0.8326348388789241,0.9838383838383838,1.02951428732789,0.9869608826479439,1.0162979609734848,0.9886010362694301,1.6724186205089415,0.9595959595959596,2.48551622462933,0.7352056168505517,1.730139510777482,0.9616580310880829,1.716414427766256,0.8888888888888888,1.849416495633777,0.44032096288866596,1.8397602424362514,0.8808290155440415,1.6757283566210721,0.7797979797979798,1.6740629998843375,0.7121364092276831,1.536546820945154,0.7647668393782383,1.587729231535984,0.47070707070707074,1.5688525929356807,0.9528585757271816,1.4752711167283918,0.5025906735751295,1.7157146121528697,0.8929292929292929,1.8176186548324569,0.47943831494483446,1.8140225793216986,0.8652849740932642
0.8452505182558775,0.9858585858585859,1.0451129886510397,0.9879638916750251,1.0316964149276286,0.9917098445595854,1.6977582965772589,0.9646464646464646,2.5229910064418957,0.7502507522567704,1.756353745789262,0.9626943005181348,1.7424207069748356,0.8949494949494949,1.8774187241335702,0.45135406218655966,1.8676353976246793,0.8829015544041451,1.7011166650547247,0.7848484848484849,1.6994191376116232,0.7251755265797393,1.559826333383717,0.7740932642487047,1.611314309734776,0.48383838383838385,1.5926230867680393,0.9578736208625878,1.49754676330714,0.5077720207253886,1.7417102880945798,0.896969696969697,1.8449984078653556,0.5015045135406219,1.8415077699174818,0.8756476683937824
0.8578661976328309,0.9868686868686869,1.0607116899741897,0.9899699097291876,1.0470948688817723,0.9917098445595854,1.723097972645576,0.9686868686868687,2.560465788254461,0.7893681043129388,1.7825679808010422,0.9647668393782384,1.7684269861834152,0.895959595959596,1.9054209526333636,0.4523570712136409,1.8955105528131073,0.883937823834197,1.7265049734883773,0.7858585858585858,1.7247752753389092,0.7392176529588766,1.58310584582228,0.778238341968912,1.6348993879335676,0.5070707070707071,1.6163935806003982,0.9618856569709128,1.5198224098858883,0.5181347150259068,1.76770596403629,0.898989898989899,1.8723781608982542,0.5085255767301906,1.8689929605132651,0.8797927461139896
0.8704818770097843,0.9868686868686869,1.0763103912973395,0.9899699097291876,1.062493322835916,0.9917098445595854,1.7484376487138933,0.9737373737373738,2.597940570067027,0.7963891675025075,1.8087822158128222,0.9647668393782384,1.794433265391995,0.895959595959596,1.933423181133157,0.4724172517552658,1.9233857080015355,0.9036269430051813,1.75189328192203,0.7898989898989899,1.7501314130661951,0.7502507522567704,1.6063853582608427,0.7854922279792746,1.6584844661323594,0.5303030303030303,1.640164074432757,0.9658976930792378,1.5420980564646367,0.522279792746114,1.7937016399780001,0.898989898989899,1.899757913931153,0.5125376128385156,1.8964781511090485,0.883937823834197
0.8830975563867377,0.9868686868686869,1.0919090926204893,0.9899699097291876,1.0778917767900598,0.9917098445595854,1.7737773247822106,0.9747474747474748,2.635415351879592,0.8174523570712137,1.8349964508246022,0.966839378238342,1.8204395446005746,0.895959595959596,1.9614254096329502,0.5105315947843531,1.9512608631899635,0.9088082901554404,1.7772815903556827,0.796969696969697,1.775487550793481,0.7642928786359078,1.6296648706994057,0.7979274611398964,1.6820695443311513,0.5757575757575758,1.6639345682651157,0.9699097291875627,1.564373703043385,0.5481865284974093,1.8196973159197103,0.898989898989899,1.9271376669640516,0.5155466399197594,1.9239633417048319,0.8901554404145078
0.895713235763691,0.9868686868686869,1.1075077939436393,0.9919759277833501,1.0932902307442034,0.9927461139896373,1.799117000850528,0.9747474747474748,2.672890133692158,0.8194583751253761,1.8612106858363822,0.9678756476683937,1.8464458238091541,0.897979797979798,1.9894276381327436,0.5125376128385156,1.9791360183783915,0.910880829015544,1.8026698987893353,0.8161616161616162,1.800843688520767,0.7803410230692076,1.6529443831379687,0.8041450777202073,1.705654622529943,0.591919191919192,1.6877050620974745,0.970912738214644,1.5866493496221334,0.5523316062176166,1.8456929918614204,0.9030303030303031,1.9545174199969502,0.5466399197592778,1.951448532300615,0.900518134715026
0.9083289151406444,0.98989898989899,1.123106495266789,0.9919759277833501,1.108688684698347,0.9937823834196892,1.8244566769188453,0.9777777777777777,2.7103649155047234,0.8264794383149449,1.8874249208481622,0.9678756476683937,1.872452103017734,0.9,2.0174298666325368,0.5175526579739218,2.0070111735668195,0.9150259067357513,1.8280582072229878,0.8212121212121212,1.8261998262480528,0.7853560682046139,1.6762238955765316,0.8155440414507772,1.7292397007287348,0.6080808080808081,1.7114755559298334,0.9739217652958877,1.6089249962008816,0.5626943005181347,1.8716886678031306,0.9141414141414141,1.981897173029849,0.5767301905717152,1.9789337228963984,0.9088082901554404
0.9209445945175978,0.98989898989899,1.1387051965899389,0.9919759277833501,1.1240871386524909,0.9948186528497409,1.8497963529871626,0.9777777777777777,2.747839697317289,0.8294884653961886,1.9136391558599422,0.9689119170984456,1.8984583822263135,0.9,2.04543209513233,0.5947843530591775,2.0348863287552477,0.927461139896373,1.8534465156566404,0.8515151515151516,1.8515559639753387,0.80641925777332,1.6995034080150946,0.8217616580310881,1.7528247789275266,0.6404040404040404,1.7352460497621922,0.9789368104312939,1.63120064277963,0.5875647668393783,1.8976843437448407,0.9161616161616162,2.009276926062747,0.5977933801404213,2.006418913492182,0.9326424870466321
0.9335602738945512,0.990909090909091,1.1543038979130888,0.9929789368104314,1.1394855926066345,0.9948186528497409,1.8751360290554797,0.9797979797979798,2.7853144791298545,0.8585757271815446,1.9398533908717224,0.9709844559585492,1.924464661434893,0.902020202020202,2.0734343236321235,0.6188565697091274,2.062761483943676,0.938860103626943,1.878834824090293,0.8797979797979798,1.8769121017026247,0.8244734202607824,1.7227829204536576,0.8269430051813471,1.7764098571263183,0.6525252525252525,1.759016543594551,0.9809428284854564,1.6534762893583783,0.5979274611398964,1.923680019686551,0.9191919191919192,2.036656679095646,0.6058174523570713,2.033904104087965,0.9357512953367876
0.9461759532715046,0.991919191919192,1.1699025992362386,0.9929789368104314,1.1548840465607781,0.9958549222797928,1.900475705123797,0.9818181818181818,2.8227892609424203,0.8625877632898696,1.9660676258835024,0.9720207253886011,1.9504709406434728,0.9101010101010101,2.1014365521319167,0.6359077231695086,2.0906366391321036,0.944041450777202,1.9042231325239456,0.8898989898989899,1.9022682394299106,0.8385155466399198,1.7460624328922205,0.8300518134715026,1.7999949353251101,0.7070707070707071,1.7827870374269097,0.9849548645937813,1.6757519359371267,0.6062176165803109,1.949675695628261,0.9303030303030303,2.0640364321285447,0.645937813440321,2.061389294683748,0.9512953367875647
0.958791632648458,0.991919191919192,1.1855013005593884,0.9929789368104314,1.170282500514922,0.9958549222797928,1.9258153811921144,0.9838383838383838,2.860264042754986,0.8676028084252758,1.9922818608952824,0.9730569948186528,1.9764772198520524,0.9101010101010101,2.12943878063171,0.6619859578736209,2.118511794320532,0.9720207253886011,1.9296114409575982,0.9141414141414141,1.9276243771571966,0.8736208625877633,1.7693419453307833,0.8373056994818653,1.823580013523902,0.7161616161616162,1.8065575312592685,0.9859578736208626,1.698027582515875,0.6217616580310881,1.9756713715699712,0.9535353535353536,2.0914161851614432,0.6750250752256771,2.088874485279532,0.9544041450777202
0.9714073120254114,0.9929292929292929,1.2011000018825384,0.9939819458375125,1.1856809544690656,0.9958549222797928,1.9511550572604317,0.9848484848484849,2.8977388245675515,0.880641925777332,2.0184960959070626,0.9730569948186528,2.002483499060632,0.9121212121212121,2.1574410091315035,0.7091273821464393,2.14638694950896,0.9782383419689119,1.9549997493912508,0.9161616161616162,1.9529805148844823,0.8986960882647944,1.7926214577693462,0.8424870466321244,1.8471650917226936,0.7474747474747475,1.8303280250916274,0.9899699097291876,1.7203032290946234,0.6393782383419689,2.001667047511681,0.9545454545454546,2.1187959381943418,0.6780341023069208,2.116359675875315,0.9554404145077721
0.9840229914023648,0.9939393939393939,1.2166987032056882,0.9939819458375125,1.2010794084232093,0.9979274611398964,1.976494733328749,0.9888888888888889,2.9352136063801173,0.9067201604814443,2.0447103309188424,0.9740932642487047,2.0284897782692117,0.9262626262626262,2.1854432376312967,0.7372116349047142,2.174262104697388,0.9813471502590674,1.9803880578249036,0.9191919191919192,1.9783366526117683,0.9087261785356069,1.8159009702079092,0.8590673575129534,1.8707501699214855,0.8020202020202021,1.854098518923986,0.9919759277833501,1.7425788756733716,0.6538860103626943,2.0276627234533913,0.9555555555555556,2.1461756912272407,0.7051153460381144,2.143844866471098,0.960621761658031
0.9966386707793182,0.9949494949494949,1.232297404528838,0.9949849548645938,1.2164778623773531,0.9979274611398964,2.001834409397066,0.9888888888888889,2.9726883881926827,0.9237713139418255,2.0709245659306226,0.9751295336787564,2.0544960574777913,0.9444444444444444,2.2134454661310903,0.7552657973921766,2.202137259885816,0.9823834196891191,2.0057763662585564,0.9222222222222223,2.0036927903390542,0.9187562688064193,1.8391804826464722,0.8621761658031089,1.894335248120277,0.8363636363636364,1.8778690127563449,0.9919759277833501,1.76485452225212,0.7067357512953368,2.0536583993951014,0.9595959595959596,2.1735554442601392,0.7382146439317955,2.1713300570668816,0.9865284974093265
1.0092543501562716,0.9949494949494949,1.247896105851988,0.9949849548645938,1.2318763163314967,0.9979274611398964,2.0271740854653837,0.98989898989899,3.0101631700052485,0.9348044132397192,2.0971388009424023,0.9772020725388602,2.080502336686371,0.9464646464646465,2.2414476946308834,0.7743229689067201,2.2300124150742437,0.9844559585492229,2.0311646746922087,0.9646464646464646,2.02904892806634,0.9408224674022067,1.8624599950850351,0.8704663212435233,1.917920326319069,0.8727272727272727,1.9016395065887037,0.9919759277833501,1.7871301688308683,0.7523316062176166,2.0796540753368116,0.9616161616161616,2.2009351972930378,0.7773319959879639,2.198815247662665,0.9886010362694301
1.021870029533225,0.9949494949494949,1.2634948071751377,0.9949849548645938,1.2472747702856404,0.9979274611398964,2.052513761533701,0.991919191919192,3.047637951817814,0.9358074222668005,2.1233530359541826,0.9772020725388602,2.1065086158949504,0.9646464646464646,2.2694499231306766,0.8094282848545638,2.257887570262672,0.9854922279792746,2.0565529831258615,0.9767676767676767,2.054405065793626,0.9478435305917754,1.885739507523598,0.8797927461139896,1.9415054045178608,0.8939393939393939,1.9254100004210626,0.9919759277833501,1.8094058154096166,0.7937823834196891,2.1056497512785217,0.9616161616161616,2.2283149503259367,0.80641925777332,2.2263004382584484,0.9886010362694301
1.0344857089101784,0.9959595959595959,1.2790935084982875,0.9949849548645938,1.2626732242397842,0.9979274611398964,2.0778534376020183,0.991919191919192,3.0851127336303796,0.9358074222668005,2.1495672709659623,0.9772020725388602,2.13251489510353,0.9727272727272728,2.2974521516304702,0.8615847542627884,2.2857627254511,0.9927461139896373,2.081941291559514,0.9787878787878788,2.079761203520912,0.9578736208625878,1.909019019962161,0.8901554404145078,1.9650904827166524,0.908080808080808,1.9491804942534214,0.9919759277833501,1.831681461988365,0.8020725388601037,2.131645427220232,0.9626262626262626,2.2556947033588353,0.8244734202607824,2.2537856288542315,0.9886010362694301
1.0471013882871318,0.9959595959595959,1.2946922098214375,0.9949849548645938,1.2780716781939279,0.9979274611398964,2.1031931136703355,0.991919191919192,3.122587515442945,0.9418254764292879,2.1757815059777426,0.9803108808290155,2.15852117431211,0.9757575757575757,2.3254543801302634,0.8645937813440321,2.313637880639528,0.9958549222797928,2.1073295999931667,0.9838383838383838,2.105117341248198,0.9719157472417252,1.932298532400724,0.9056994818652849,1.9886755609154443,0.9363636363636364,1.97295098808578,0.9929789368104314,1.8539571085671132,0.8321243523316062,2.157641103161942,0.9717171717171718,2.283074456391734,0.831494483450351,2.2812708194500146,0.9886010362694301
1.0597170676640852,0.996969696969697,1.3102909111445873,0.9959879638916751,1.2934701321480717,0.9979274611398964,2.1285327897386526,0.9929292929292929,3.160062297255511,0.954864593781344,2.2019957409895228,0.9813471502590674,2.1845274535206896,0.9818181818181818,2.353456608630057,0.8746238716148446,2.341513035827956,0.9958549222797928,2.1327179084268195,0.98989898989899,2.1304734789754836,0.9829488465396189,1.955578044839287,0.9233160621761658,2.0122606391142357,0.9545454545454546,1.996721481918139,0.9969909729187563,1.8762327551458615,0.8642487046632125,2.183636779103652,0.9747474747474748,2.3104542094246328,0.8395185556670011,2.3087560100457982,0.9886010362694301
1.0723327470410386,0.996969696969697,1.325889612467737,0.9959879638916751,1.3088685861022153,0.9979274611398964,2.15387246580697,0.9929292929292929,3.197537079068076,0.9608826479438315,2.2282099760013026,0.9823834196891191,2.210533732729269,0.9838383838383838,2.38145883712985,0.8776328986960883,2.3693881910163843,0.9958549222797928,2.158106216860472,0.98989898989899,2.1558296167027695,0.9849548645937813,1.9788575572778497,0.9253886010362694,2.0358457173130278,0.9656565656565657,2.0204919757504975,0.9979939819458375,1.8985084017246099,0.8797927461139896,2.2096324550453623,0.9838383838383838,2.3378339624575313,0.8676028084252758,2.3362412006415814,0.9917098445595854
1.084948426417992,0.996969696969697,1.341488313790887,0.9959879638916751,1.324267040056359,0.9989637305699481,2.1792121418752872,0.9949494949494949,3.235011860880642,0.970912738214644,2.2544242110130828,0.9844559585492229,2.2365400119378487,0.9848484848484849,2.4094610656296434,0.8796389167502507,2.397263346204812,0.9968911917098445,2.1834945252941247,0.98989898989899,2.1811857544300555,0.9859578736208626,2.002137069716413,0.9284974093264249,2.0594307955118194,0.9666666666666667,2.0442624695828564,0.9979939819458375,1.9207840483033582,0.894300518134715,2.2356281309870725,0.990909090909091,2.36521371549043,0.8866599799398195,2.363726391237365,0.9958549222797928
1.0975641057949455,0.996969696969697,1.3570870151140368,0.9959879638916751,1.3396654940105028,0.9989637305699481,2.2045518179436048,0.9949494949494949,3.2724866426932078,0.974924774322969,2.2806384460248625,0.9875647668393782,2.2625462911464282,0.9848484848484849,2.437463294129437,0.8946840521564694,2.4251385013932403,0.9979274611398964,2.208882833727777,0.98989898989899,2.2065418921573414,0.9909729187562688,2.0254165821549757,0.9564766839378238,2.083015873710611,0.9747474747474748,2.0680329634152153,0.9979939819458375,1.9430596948821066,0.9129533678756476,2.2616238069287826,0.9929292929292929,2.3925934685233288,0.8916750250752257,2.391211581833148,0.9958549222797928
1.1101797851718989,0.996969696969697,1.3726857164371866,0.9959879638916751,1.3550639479646465,0.9989637305699481,2.229891494011922,0.9949494949494949,3.309961424505773,0.9849548645937813,2.3068526810366428,0.9917098445595854,2.288552570355008,0.9888888888888889,2.46546552262923,0.9137412236710131,2.4530136565816685,0.9979274611398964,2.23427114216143,0.98989898989899,2.2318980298846274,0.9919759277833501,2.0486960945935384,0.9616580310880829,2.106600951909403,0.9757575757575757,2.091803457247574,0.9979939819458375,1.965335341460855,0.9191709844559586,2.2876194828704928,0.9949494949494949,2.4199732215562273,0.892678034102307,2.418696772428931,0.9958549222797928
1.1227954645488523,0.996969696969697,1.3882844177603366,0.9959879638916751,1.37046240191879,0.9989637305699481,2.2552311700802394,0.9959595959595959,3.347436206318339,0.9889669007021064,2.3330669160484225,0.9927461139896373,2.314558849563588,0.991919191919192,2.4934677511290233,0.9167502507522568,2.4808888117700962,0.9979274611398964,2.259659450595082,0.98989898989899,2.2572541676119133,0.9919759277833501,2.0719756070321016,0.9730569948186528,2.1301860301081947,0.9757575757575757,2.115573951079933,0.9989969909729188,1.9876109880396031,0.9409326424870467,2.313615158812203,0.9949494949494949,2.447352974589126,0.9087261785356069,2.446181963024715,0.9958549222797928
1.1354111439258054,0.996969696969697,1.4038831190834864,0.9959879638916751,1.385860855872934,0.9989637305699481,2.2805708461485565,0.996969696969697,3.3849109881309043,0.9889669007021064,2.3592811510602028,0.9927461139896373,2.3405651287721674,0.996969696969697,2.521469979628817,0.9207622868605818,2.5087639669585244,0.9979274611398964,2.285047759028735,0.98989898989899,2.2826103053391993,0.9939819458375125,2.0952551194706643,0.9751295336787564,2.1537711083069864,0.9757575757575757,2.139344444912292,0.9989969909729188,2.009886634618352,0.9585492227979274,2.339610834753913,0.9949494949494949,2.4747327276220243,0.9157472417251755,2.473667153620498,0.9958549222797928
1.1480268233027588,0.996969696969697,1.4194818204066362,0.9959879638916751,1.4012593098270776,0.9989637305699481,2.3059105222168736,0.996969696969697,3.42238576994347,0.9889669007021064,2.385495386071983,0.9937823834196892,2.366571407980747,0.996969696969697,2.54947220812861,0.9478435305917754,2.5366391221469526,0.9979274611398964,2.3104360674623874,0.98989898989899,2.3079664430664852,0.9969909729187563,2.1185346319092275,0.9772020725388602,2.177356186505778,0.9757575757575757,2.1631149387446507,0.9989969909729188,2.0321622811971,0.9709844559585492,2.365606510695623,0.996969696969697,2.5021124806549233,0.9177532597793381,2.5011523442162815,0.9958549222797928
1.1606425026797123,0.997979797979798,1.435080521729786,0.9959879638916751,1.4166577637812212,0.9989637305699481,2.331250198285191,0.997979797979798,3.4598605517560355,0.9889669007021064,2.4117096210837627,0.9937823834196892,2.3925776871893265,0.996969696969697,2.5774744366284033,0.9679037111334002,2.5645142773353804,0.9979274611398964,2.33582437589604,0.98989898989899,2.333322580793771,0.9969909729187563,2.1418141443477903,0.9886010362694301,2.20094126470457,0.9757575757575757,2.186885432577009,0.9989969909729188,2.054437927775848,0.983419689119171,2.3916021866373334,0.996969696969697,2.529492233687822,0.9197592778335005,2.5286375348120647,0.9958549222797928
1.1732581820566657,0.997979797979798,1.450679223052936,0.9959879638916751,1.432056217735365,0.9989637305699481,2.3565898743535083,0.997979797979798,3.4973353335686013,0.9899699097291876,2.437923856095543,0.9937823834196892,2.418583966397906,0.996969696969697,2.605476665128197,0.9829488465396189,2.5923894325238086,0.9989637305699481,2.361212684329693,0.98989898989899,2.358678718521057,0.9969909729187563,2.1650936567863535,0.9886010362694301,2.2245263429033617,0.9757575757575757,2.210655926409368,0.9989969909729188,2.0767135743545966,0.9948186528497409,2.4175978625790435,0.996969696969697,2.5568719867207204,0.925777331995988,2.556122725407848,0.9968911917098445
1.185873861433619,0.997979797979798,1.4662779243760857,0.9969909729187563,1.4474546716895087,0.9989637305699481,2.381929550421826,0.997979797979798,3.5348101153811666,0.9929789368104314,2.4641380911073227,0.9948186528497409,2.4445902456064856,0.996969696969697,2.63347889362799,0.9829488465396189,2.620264587712237,0.9989637305699481,2.3866009927633454,0.98989898989899,2.3840348562483427,0.9969909729187563,2.188373169224916,0.9896373056994818,2.2481114211021533,0.9757575757575757,2.2344264202417268,0.9989969909729188,2.098989220933345,0.9948186528497409,2.4435935385207537,0.996969696969697,2.5842517397536193,0.9809428284854564,2.5836079160036314,0.9989637305699481
1.1984895408105725,0.997979797979798,1.4818766256992355,0.9969909729187563,1.4628531256436523,0.9989637305699481,2.407269226490143,0.997979797979798,3.5722848971937324,0.9939819458375125,2.490352326119103,0.9968911917098445,2.4705965248150656,0.996969696969697,2.6614811221277836,0.9829488465396189,2.6481397429006646,0.9989637305699481,2.411989301196998,0.98989898989899,2.4093909939756286,0.9969909729187563,2.2116526816634794,0.9979274611398964,2.2716964993009454,0.9777777777777777,2.2581969140740856,0.9989969909729188,2.1212648675120933,0.9948186528497409,2.469589214462464,0.996969696969697,2.611631492786518,0.9839518555667002,2.6110931065994145,0.9989637305699481
1.2111052201875259,0.998989898989899,1.4974753270223855,0.9969909729187563,1.4782515795977962,0.9989637305699481,2.43260890255846,0.997979797979798,3.609759679006298,0.9959879638916751,2.516566561130883,0.9968911917098445,2.496602804023645,0.998989898989899,2.689483350627577,0.9829488465396189,2.6760148980890928,0.9989637305699481,2.4373776096306505,0.98989898989899,2.4347471317029146,0.9969909729187563,2.234932194102042,0.9979274611398964,2.295281577499737,0.9808080808080808,2.2819674079064445,0.9989969909729188,2.1435405140908417,0.9958549222797928,2.495584890404174,0.996969696969697,2.6390112458194164,0.9879638916750251,2.638578297195198,0.9989637305699481
1.2237208995644793,0.998989898989899,1.5130740283455353,0.9969909729187563,1.4936500335519398,0.9989637305699481,2.4579485786267776,0.997979797979798,3.6472344608188636,0.9979939819458375,2.542780796142663,0.9979274611398964,2.5226090832322248,0.998989898989899,2.71748557912737,0.9849548645937813,2.703890053277521,0.9989637305699481,2.4627659180643033,0.991919191919192,2.4601032694302005,0.9969909729187563,2.258211706540605,0.9989637305699481,2.3188666556985287,0.98989898989899,2.3057379017388033,0.9989969909729188,2.16581616066959,0.9958549222797928,2.521580566345884,0.996969696969697,2.6663909988523153,0.9879638916750251,2.6660634877909812,0.9989637305699481
1.2363365789414327,0.998989898989899,1.528672729668685,0.9979939819458375,1.5090484875060834,0.9989637305699481,2.4832882546950947,0.997979797979798,3.6847092426314294,0.9979939819458375,2.568995031154443,0.9989637305699481,2.5486153624408043,0.998989898989899,2.7454878076271636,0.9869608826479439,2.7317652084659487,0.9989637305699481,2.4881542264979557,0.991919191919192,2.4854594071574865,0.9979939819458375,2.281491218979168,0.9989637305699481,2.3424517338973208,0.98989898989899,2.329508395571162,0.9989969909729188,2.1880918072483384,0.9958549222797928,2.5475762422875943,0.998989898989899,2.693770751885214,0.9899699097291876,2.6935486783867644,0.9989637305699481
1.248952258318386,1.0,1.544271430991835,1.0,1.5244469414602273,1.0,2.5086279307634123,1.0,3.7221840244439948,1.0,2.595209266166223,1.0,2.574621641649384,1.0,2.7734900361269568,1.0,2.759640363654377,1.0,2.5135425349316085,1.0,2.5108155448847724,1.0,2.304770731417731,1.0,2.3660368120961124,1.0,2.353278889403521,1.0,2.2103674538270868,1.0,2.5735719182293044,1.0,2.7211505049181124,1.0,2.721033868982548,1.0

